Safe Output-Feedback Adaptive Optimal Control of Input-Constrained Control-Affine Nonlinear Systems

In this paper, a novel online, safe output-feedback, critic-only, adaptive optimal control framework is developed for safety-critical control of partially observable systems. The developed framework ensures system stability and safety, regardless of the lack of full-state measurements, while learning and implementing a near-optimal controller. The approach leverages linear matrix inequality-based observer design methods to efficiently search for observer gains for effective state estimation. Then, approximate dynamic programming is used to develop an approximate controller that uses simulated experiences to guarantee the safety and stability of the closed-loop system. Safety is enforced by adding a recentered robust Lyapunov-like barrier function to the cost function that effectively enforces safety constraints, even in the presence of state estimation errors. Lyapunov-based stability analysis is used to guarantee uniform ultimate boundedness of the trajectories of the closed-loop system and ensure safety. Simulation studies are performed to demonstrate the effectiveness of the developed method through two real-world safety-critical scenarios, specifically one ensuring that the state trajectories of a given system remain within a given set, and the other ensuring that the system avoids an obstacle.

==> data/WcHatDataSim1.dat <==
   0.0000000e+00   5.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e-01   1.0000000e-01   1.0000000e-01
   1.0268811e-02   4.9997026e-01   9.9997623e-01   7.9988193e-01   1.0012849e-01   1.0015621e-01   9.9412532e-02
   2.0537623e-02   4.9994021e-01   9.9995188e-01   7.9976173e-01   1.0025702e-01   1.0031399e-01   9.8830448e-02
   3.0806434e-02   4.9990985e-01   9.9992693e-01   7.9963939e-01   1.0038561e-01   1.0047334e-01   9.8253714e-02
   4.1075245e-02   4.9987917e-01   9.9990138e-01   7.9951487e-01   1.0051425e-01   1.0063426e-01   9.7682293e-02
   4.7981550e-02   4.9985836e-01   9.9988384e-01   7.9942990e-01   1.0060079e-01   1.0074338e-01   9.7300953e-02
   5.4887855e-02   4.9983740e-01   9.9986602e-01   7.9934393e-01   1.0068736e-01   1.0085321e-01   9.6921991e-02
   6.1794159e-02   4.9981629e-01   9.9984791e-01   7.9925697e-01   1.0077394e-01   1.0096376e-01   9.6545394e-02
   6.8700464e-02   4.9979503e-01   9.9982951e-01   7.9916899e-01   1.0086055e-01   1.0107502e-01   9.6171151e-02
   7.5606769e-02   4.9977362e-01   9.9981081e-01   7.9908000e-01   1.0094719e-01   1.0118699e-01   9.5799252e-02
   8.2513073e-02   4.9975205e-01   9.9979181e-01   7.9898999e-01   1.0103385e-01   1.0129969e-01   9.5429685e-02
   8.9419378e-02   4.9973034e-01   9.9977251e-01   7.9889896e-01   1.0112053e-01   1.0141310e-01   9.5062440e-02
   9.6325682e-02   4.9970846e-01   9.9975289e-01   7.9880691e-01   1.0120724e-01   1.0152723e-01   9.4697503e-02
   1.0421028e-01   4.9968330e-01   9.9973011e-01   7.9870055e-01   1.0130626e-01   1.0165840e-01   9.4283682e-02
   1.1209489e-01   4.9965793e-01   9.9970692e-01   7.9859283e-01   1.0140531e-01   1.0179052e-01   9.3872839e-02
   1.1997949e-01   4.9963234e-01   9.9968330e-01   7.9848376e-01   1.0150441e-01   1.0192357e-01   9.3464957e-02
   1.2786409e-01   4.9960654e-01   9.9965925e-01   7.9837332e-01   1.0160353e-01   1.0205756e-01   9.3060018e-02
   1.3564672e-01   4.9958087e-01   9.9963509e-01   7.9826296e-01   1.0170142e-01   1.0219074e-01   9.2663186e-02
   1.4342935e-01   4.9955498e-01   9.9961049e-01   7.9815126e-01   1.0179934e-01   1.0232483e-01   9.2269188e-02
   1.5121198e-01   4.9952887e-01   9.9958545e-01   7.9803821e-01   1.0189730e-01   1.0245985e-01   9.1878005e-02
   1.5899461e-01   4.9950254e-01   9.9955997e-01   7.9792381e-01   1.0199530e-01   1.0259578e-01   9.1489622e-02
   1.6997756e-01   4.9946501e-01   9.9952323e-01   7.9776005e-01   1.0213368e-01   1.0278918e-01   9.0946258e-02
   1.8096052e-01   4.9942702e-01   9.9948556e-01   7.9759359e-01   1.0227215e-01   1.0298441e-01   9.0408383e-02
   1.9194347e-01   4.9938857e-01   9.9944695e-01   7.9742440e-01   1.0241073e-01   1.0318147e-01   8.9875946e-02
   2.0292642e-01   4.9934965e-01   9.9940737e-01   7.9725248e-01   1.0254941e-01   1.0338037e-01   8.9348896e-02
   2.1819812e-01   4.9929472e-01   9.9935069e-01   7.9700887e-01   1.0274243e-01   1.0366001e-01   8.8624890e-02
   2.3346981e-01   4.9923882e-01   9.9929202e-01   7.9675996e-01   1.0293570e-01   1.0394320e-01   8.7911053e-02
   2.4874151e-01   4.9918193e-01   9.9923132e-01   7.9650574e-01   1.0312924e-01   1.0422997e-01   8.7207240e-02
   2.6401320e-01   4.9912400e-01   9.9916850e-01   7.9624620e-01   1.0332308e-01   1.0452032e-01   8.6513299e-02
   2.8316606e-01   4.9904983e-01   9.9908664e-01   7.9591322e-01   1.0356665e-01   1.0488952e-01   8.5656721e-02
   3.0231891e-01   4.9897390e-01   9.9900122e-01   7.9557192e-01   1.0381080e-01   1.0526438e-01   8.4815124e-02
   3.2147176e-01   4.9889613e-01   9.9891208e-01   7.9522236e-01   1.0405562e-01   1.0564490e-01   8.3988189e-02
   3.4062462e-01   4.9881641e-01   9.9881909e-01   7.9486461e-01   1.0430119e-01   1.0603112e-01   8.3175592e-02
   3.5631595e-01   4.9874959e-01   9.9873991e-01   7.9456547e-01   1.0450299e-01   1.0635178e-01   8.2520309e-02
   3.7200727e-01   4.9868134e-01   9.9865794e-01   7.9426096e-01   1.0470540e-01   1.0667628e-01   8.1874238e-02
   3.8769860e-01   4.9861160e-01   9.9857309e-01   7.9395113e-01   1.0490849e-01   1.0700464e-01   8.1237190e-02
   4.0338993e-01   4.9854031e-01   9.9848527e-01   7.9363607e-01   1.0511232e-01   1.0733687e-01   8.0608970e-02
   4.2076275e-01   4.9845947e-01   9.9838443e-01   7.9328125e-01   1.0533892e-01   1.0770922e-01   7.9923490e-02
   4.3813556e-01   4.9837655e-01   9.9827968e-01   7.9292025e-01   1.0556660e-01   1.0808635e-01   7.9248316e-02
   4.5550838e-01   4.9829142e-01   9.9817087e-01   7.9255323e-01   1.0579546e-01   1.0846828e-01   7.8583174e-02
   4.7288120e-01   4.9820398e-01   9.9805786e-01   7.9218036e-01   1.0602560e-01   1.0885504e-01   7.7927782e-02
   4.9221646e-01   4.9810379e-01   9.9792693e-01   7.9175868e-01   1.0628338e-01   1.0929119e-01   7.7209476e-02
   5.1155173e-01   4.9800041e-01   9.9779038e-01   7.9133024e-01   1.0654304e-01   1.0973339e-01   7.6502500e-02
   5.3088699e-01   4.9789365e-01   9.9764797e-01   7.9089532e-01   1.0680477e-01   1.1018169e-01   7.5806456e-02
   5.5022225e-01   4.9778331e-01   9.9749946e-01   7.9045424e-01   1.0706873e-01   1.1063612e-01   7.5120942e-02
   5.7105877e-01   4.9766014e-01   9.9733232e-01   7.8997240e-01   1.0735590e-01   1.1113276e-01   7.4393529e-02
   5.9189529e-01   4.9753229e-01   9.9715749e-01   7.8948425e-01   1.0764612e-01   1.1163664e-01   7.3677374e-02
   6.1273181e-01   4.9739946e-01   9.9697465e-01   7.8899025e-01   1.0793964e-01   1.1214784e-01   7.2971974e-02
   6.3356833e-01   4.9726133e-01   9.9678345e-01   7.8849092e-01   1.0823671e-01   1.1266643e-01   7.2276832e-02
   6.5480375e-01   4.9711478e-01   9.9657963e-01   7.8797708e-01   1.0854340e-01   1.1320262e-01   7.1578429e-02
   6.7603917e-01   4.9696204e-01   9.9636639e-01   7.8745885e-01   1.0885433e-01   1.1374663e-01   7.0889658e-02
   6.9727459e-01   4.9680272e-01   9.9614333e-01   7.8693681e-01   1.0916978e-01   1.1429854e-01   7.0210020e-02
   7.1851001e-01   4.9663643e-01   9.9591006e-01   7.8641161e-01   1.0949003e-01   1.1485843e-01   6.9539033e-02
   7.3993914e-01   4.9646114e-01   9.9566388e-01   7.8587906e-01   1.0981837e-01   1.1543161e-01   6.8870216e-02
   7.6136827e-01   4.9627791e-01   9.9540645e-01   7.8534464e-01   1.1015218e-01   1.1601306e-01   6.8209271e-02
   7.8279740e-01   4.9608630e-01   9.9513733e-01   7.8480902e-01   1.1049174e-01   1.1660288e-01   6.7555758e-02
   8.0422653e-01   4.9588585e-01   9.9485608e-01   7.8427291e-01   1.1083732e-01   1.1720112e-01   6.6909267e-02
   8.2601962e-01   4.9567244e-01   9.9455713e-01   7.8372794e-01   1.1119522e-01   1.1781823e-01   6.6258600e-02
   8.4781271e-01   4.9544892e-01   9.9424470e-01   7.8318395e-01   1.1155989e-01   1.1844416e-01   6.5614423e-02
   8.6960581e-01   4.9521477e-01   9.9391830e-01   7.8264169e-01   1.1193156e-01   1.1907897e-01   6.4976399e-02
   8.9139890e-01   4.9496950e-01   9.9357746e-01   7.8210190e-01   1.1231048e-01   1.1972268e-01   6.4344224e-02
   9.1362781e-01   4.9470734e-01   9.9321443e-01   7.8155463e-01   1.1270464e-01   1.2038845e-01   6.3705156e-02
   9.3585672e-01   4.9443254e-01   9.9283538e-01   7.8101146e-01   1.1310675e-01   1.2106348e-01   6.3071655e-02
   9.5808563e-01   4.9414457e-01   9.9243982e-01   7.8047314e-01   1.1351696e-01   1.2174776e-01   6.2443523e-02
   9.8031455e-01   4.9384292e-01   9.9202726e-01   7.7994040e-01   1.1393540e-01   1.2244124e-01   6.1820603e-02
   1.0029041e+00   4.9352183e-01   9.9159010e-01   7.7940545e-01   1.1436918e-01   1.2315531e-01   6.1192799e-02
   1.0254937e+00   4.9318555e-01   9.9113442e-01   7.7887769e-01   1.1481165e-01   1.2387869e-01   6.0570185e-02
   1.0480833e+00   4.9283358e-01   9.9065976e-01   7.7835777e-01   1.1526284e-01   1.2461126e-01   5.9952731e-02
   1.0706729e+00   4.9246543e-01   9.9016566e-01   7.7784634e-01   1.1572274e-01   1.2535284e-01   5.9340450e-02
   1.0944484e+00   4.9205999e-01   9.8962418e-01   7.7731786e-01   1.1621615e-01   1.2614287e-01   5.8701669e-02
   1.1182239e+00   4.9163561e-01   9.8906025e-01   7.7680007e-01   1.1671906e-01   1.2694241e-01   5.8068785e-02
   1.1419994e+00   4.9119184e-01   9.8847344e-01   7.7629353e-01   1.1723133e-01   1.2775113e-01   5.7441948e-02
   1.1657749e+00   4.9072823e-01   9.8786336e-01   7.7579878e-01   1.1775277e-01   1.2856869e-01   5.6821348e-02
   1.1974981e+00   4.9007809e-01   9.8701249e-01   7.7515778e-01   1.1846234e-01   1.2967264e-01   5.6003405e-02
   1.2292213e+00   4.8939114e-01   9.8611886e-01   7.7453949e-01   1.1918708e-01   1.3079059e-01   5.5197601e-02
   1.2609444e+00   4.8866672e-01   9.8518186e-01   7.7394467e-01   1.1992614e-01   1.3192140e-01   5.4404637e-02
   1.2926676e+00   4.8790431e-01   9.8420104e-01   7.7337386e-01   1.2067856e-01   1.3306381e-01   5.3625271e-02
   1.3349962e+00   4.8682722e-01   9.8282358e-01   7.7265026e-01   1.2170146e-01   1.3460385e-01   5.2607920e-02
   1.3773248e+00   4.8568140e-01   9.8136728e-01   7.7197048e-01   1.2274336e-01   1.3615863e-01   5.1618167e-02
   1.4196534e+00   4.8446685e-01   9.7983225e-01   7.7133443e-01   1.2380121e-01   1.3772450e-01   5.0657925e-02
   1.4619820e+00   4.8318401e-01   9.7821907e-01   7.7074161e-01   1.2487175e-01   1.3929761e-01   4.9729019e-02
   1.5242990e+00   4.8117303e-01   9.7570409e-01   7.6994547e-01   1.2646381e-01   1.4161848e-01   4.8422001e-02
   1.5866161e+00   4.7902034e-01   9.7302669e-01   7.6923665e-01   1.2806508e-01   1.4393387e-01   4.7191087e-02
   1.6489332e+00   4.7673168e-01   9.7019311e-01   7.6860988e-01   1.2966484e-01   1.4623146e-01   4.6039653e-02
   1.7112502e+00   4.7431401e-01   9.6721085e-01   7.6805911e-01   1.3125290e-01   1.4849959e-01   4.4969804e-02
   1.7697490e+00   4.7193421e-01   9.6428370e-01   7.6760539e-01   1.3272448e-01   1.5059219e-01   4.4040516e-02
   1.8282477e+00   4.6945488e-01   9.6124083e-01   7.6720735e-01   1.3417023e-01   1.5264113e-01   4.3183543e-02
   1.8867464e+00   4.6688342e-01   9.5809027e-01   7.6685957e-01   1.3558389e-01   1.5463927e-01   4.2397746e-02
   1.9452451e+00   4.6422736e-01   9.5484029e-01   7.6655677e-01   1.3696004e-01   1.5658048e-01   4.1681247e-02
   2.0036066e+00   4.6150081e-01   9.5150721e-01   7.6629452e-01   1.3829105e-01   1.5845528e-01   4.1032967e-02
   2.0619680e+00   4.5870508e-01   9.4809177e-01   7.6606741e-01   1.3957653e-01   1.6026419e-01   4.0448158e-02
   2.1203295e+00   4.5584742e-01   9.4460207e-01   7.6587114e-01   1.4081358e-01   1.6200401e-01   3.9923515e-02
   2.1786910e+00   4.5293483e-01   9.4104598e-01   7.6570178e-01   1.4200004e-01   1.6367240e-01   3.9455495e-02
   2.2415891e+00   4.4974208e-01   9.3714788e-01   7.6554528e-01   1.4322039e-01   1.6538879e-01   3.9010224e-02
   2.3044872e+00   4.4650136e-01   9.3319062e-01   7.6541191e-01   1.4437918e-01   1.6701949e-01   3.8621705e-02
   2.3673854e+00   4.4322018e-01   9.2918284e-01   7.6529811e-01   1.4547599e-01   1.6856435e-01   3.8285289e-02
   2.4302835e+00   4.3990560e-01   9.2513267e-01   7.6520076e-01   1.4651103e-01   1.7002392e-01   3.7996440e-02
   2.4988368e+00   4.3626268e-01   9.2067903e-01   7.6511020e-01   1.4756963e-01   1.7151901e-01   3.7730658e-02
   2.5673900e+00   4.3259574e-01   9.1619328e-01   7.6503290e-01   1.4855720e-01   1.7291649e-01   3.7510811e-02
   2.6359432e+00   4.2891202e-01   9.1168391e-01   7.6496624e-01   1.4947568e-01   1.7421914e-01   3.7331889e-02
   2.7044964e+00   4.2521810e-01   9.0715874e-01   7.6490800e-01   1.5032736e-01   1.7543019e-01   3.7189254e-02
   2.7806060e+00   4.2111237e-01   9.0212492e-01   7.6485094e-01   1.5119782e-01   1.7667182e-01   3.7068244e-02
   2.8567156e+00   4.1700892e-01   8.9708926e-01   7.6479985e-01   1.5199296e-01   1.7781026e-01   3.6981455e-02
   2.9328253e+00   4.1291443e-01   8.9205979e-01   7.6475298e-01   1.5271676e-01   1.7885093e-01   3.6924167e-02
   3.0089349e+00   4.0883488e-01   8.8704366e-01   7.6470890e-01   1.5337326e-01   1.7979939e-01   3.6892185e-02
   3.0873665e+00   4.0465208e-01   8.8189522e-01   7.6466524e-01   1.5398372e-01   1.8068622e-01   3.6881803e-02
   3.1657981e+00   4.0049591e-01   8.7677394e-01   7.6462239e-01   1.5453150e-01   1.8148708e-01   3.6890836e-02
   3.2442297e+00   3.9637094e-01   8.7168532e-01   7.6457960e-01   1.5502092e-01   1.8220787e-01   3.6916189e-02
   3.3226614e+00   3.9228117e-01   8.6663420e-01   7.6453631e-01   1.5545618e-01   1.8285427e-01   3.6955177e-02
   3.3990790e+00   3.8833360e-01   8.6175286e-01   7.6449325e-01   1.5583200e-01   1.8341775e-01   3.7004078e-02
   3.4754966e+00   3.8442561e-01   8.5691450e-01   7.6444906e-01   1.5616379e-01   1.8392066e-01   3.7061894e-02
   3.5519142e+00   3.8055965e-01   8.5212207e-01   7.6440354e-01   1.5645492e-01   1.8436759e-01   3.7127034e-02
   3.6283318e+00   3.7673788e-01   8.4737813e-01   7.6435661e-01   1.5670858e-01   1.8476289e-01   3.7198131e-02
   3.7104552e+00   3.7268210e-01   8.4233647e-01   7.6430454e-01   1.5694287e-01   1.8513483e-01   3.7279853e-02
   3.7925787e+00   3.6868142e-01   8.3735556e-01   7.6425080e-01   1.5714087e-01   1.8545664e-01   3.7365891e-02
   3.8747021e+00   3.6473746e-01   8.3243726e-01   7.6419545e-01   1.5730586e-01   1.8573274e-01   3.7455205e-02
   3.9568256e+00   3.6085158e-01   8.2758309e-01   7.6413859e-01   1.5744085e-01   1.8596727e-01   3.7546926e-02
   4.0456135e+00   3.5671694e-01   8.2240851e-01   7.6407557e-01   1.5755630e-01   1.8617845e-01   3.7647966e-02
   4.1344014e+00   3.5265252e-01   8.1731141e-01   7.6401115e-01   1.5764322e-01   1.8634992e-01   3.7750224e-02
   4.2231893e+00   3.4865913e-01   8.1229259e-01   7.6394552e-01   1.5770461e-01   1.8648574e-01   3.7853077e-02
   4.3119772e+00   3.4473732e-01   8.0735254e-01   7.6387892e-01   1.5774321e-01   1.8658963e-01   3.7956018e-02
   4.3863318e+00   3.4150837e-01   8.0327632e-01   7.6382257e-01   1.5775980e-01   1.8665453e-01   3.8041995e-02
   4.4606864e+00   3.3832995e-01   7.9925551e-01   7.6376585e-01   1.5776349e-01   1.8670122e-01   3.8127555e-02
   4.5350410e+00   3.3520210e-01   7.9529003e-01   7.6370889e-01   1.5775551e-01   1.8673140e-01   3.8212532e-02
   4.6093956e+00   3.3212473e-01   7.9137970e-01   7.6365182e-01   1.5773700e-01   1.8674660e-01   3.8296793e-02
   4.6816475e+00   3.2918262e-01   7.8763252e-01   7.6359640e-01   1.5770992e-01   1.8674838e-01   3.8377882e-02
   4.7538994e+00   3.2628789e-01   7.8393686e-01   7.6354112e-01   1.5767476e-01   1.8673856e-01   3.8458111e-02
   4.8261514e+00   3.2344030e-01   7.8029235e-01   7.6348611e-01   1.5763235e-01   1.8671827e-01   3.8537413e-02
   4.8984033e+00   3.2063958e-01   7.7669858e-01   7.6343147e-01   1.5758344e-01   1.8668851e-01   3.8615737e-02
   4.9728379e+00   3.1780294e-01   7.7304883e-01   7.6337569e-01   1.5752697e-01   1.8664896e-01   3.8695359e-02
   5.0472726e+00   3.1501533e-01   7.6945191e-01   7.6332052e-01   1.5746502e-01   1.8660130e-01   3.8773865e-02
   5.1217073e+00   3.1227634e-01   7.6590724e-01   7.6326609e-01   1.5739822e-01   1.8654640e-01   3.8851230e-02
   5.1961419e+00   3.0958552e-01   7.6241421e-01   7.6321248e-01   1.5732715e-01   1.8648505e-01   3.8927436e-02
   5.2741364e+00   3.0681718e-01   7.5880884e-01   7.6315730e-01   1.5724867e-01   1.8641463e-01   3.9006031e-02
   5.3521309e+00   3.0410062e-01   7.5525870e-01   7.6310323e-01   1.5716663e-01   1.8633867e-01   3.9083336e-02
   5.4301254e+00   3.0143524e-01   7.5176301e-01   7.6305039e-01   1.5708154e-01   1.8625786e-01   3.9159351e-02
   5.5081199e+00   2.9882042e-01   7.4832097e-01   7.6299884e-01   1.5699385e-01   1.8617283e-01   3.9234079e-02
   5.5906310e+00   2.9610850e-01   7.4473710e-01   7.6294582e-01   1.5689871e-01   1.8607891e-01   3.9311742e-02
   5.6731420e+00   2.9345166e-01   7.4121135e-01   7.6289445e-01   1.5680156e-01   1.8598150e-01   3.9387986e-02
   5.7556530e+00   2.9084909e-01   7.3774275e-01   7.6284481e-01   1.5670280e-01   1.8588115e-01   3.9462826e-02
   5.8381641e+00   2.8829998e-01   7.3433028e-01   7.6279698e-01   1.5660278e-01   1.8577835e-01   3.9536279e-02
   5.9259339e+00   2.8564616e-01   7.3076081e-01   7.6274817e-01   1.5649536e-01   1.8566681e-01   3.9612916e-02
   6.0137037e+00   2.8305089e-01   7.2725251e-01   7.6270156e-01   1.5638722e-01   1.8555346e-01   3.9688031e-02
   6.1014735e+00   2.8051316e-01   7.2380416e-01   7.6265724e-01   1.5627866e-01   1.8543875e-01   3.9761653e-02
   6.1892432e+00   2.7803195e-01   7.2041456e-01   7.6261525e-01   1.5616995e-01   1.8532304e-01   3.9833808e-02
   6.2828772e+00   2.7544613e-01   7.1686192e-01   7.6257311e-01   1.5605407e-01   1.8519887e-01   3.9909199e-02
   6.3765112e+00   2.7292223e-01   7.1337333e-01   7.6253376e-01   1.5593853e-01   1.8507430e-01   3.9982989e-02
   6.4701451e+00   2.7045903e-01   7.0994738e-01   7.6249726e-01   1.5582355e-01   1.8494964e-01   4.0055212e-02
   6.5637791e+00   2.6805529e-01   7.0658266e-01   7.6246365e-01   1.5570933e-01   1.8482517e-01   4.0125904e-02
   6.6638483e+00   2.6555068e-01   7.0305280e-01   7.6243096e-01   1.5558827e-01   1.8469261e-01   4.0199800e-02
   6.7639176e+00   2.6311111e-01   6.9958963e-01   7.6240167e-01   1.5546842e-01   1.8456080e-01   4.0272028e-02
   6.8639868e+00   2.6073511e-01   6.9619151e-01   7.6237579e-01   1.5534993e-01   1.8442993e-01   4.0342630e-02
   6.9640561e+00   2.5842122e-01   6.9285683e-01   7.6235335e-01   1.5523291e-01   1.8430020e-01   4.0411647e-02
   7.0712420e+00   2.5601004e-01   6.8935360e-01   7.6233315e-01   1.5510931e-01   1.8416267e-01   4.0483859e-02
   7.1784279e+00   2.5366674e-01   6.8591947e-01   7.6231694e-01   1.5498761e-01   1.8402679e-01   4.0554346e-02
   7.2856138e+00   2.5138961e-01   6.8255260e-01   7.6230471e-01   1.5486789e-01   1.8389267e-01   4.0623156e-02
   7.3927997e+00   2.4917697e-01   6.7925121e-01   7.6229648e-01   1.5475022e-01   1.8376043e-01   4.0690333e-02
   7.5080359e+00   2.4686820e-01   6.7577289e-01   7.6229207e-01   1.5462602e-01   1.8362044e-01   4.0760787e-02
   7.6232720e+00   2.4463005e-01   6.7236611e-01   7.6229224e-01   1.5450427e-01   1.8348281e-01   4.0829460e-02
   7.7385082e+00   2.4246055e-01   6.6902883e-01   7.6229698e-01   1.5438498e-01   1.8334758e-01   4.0896405e-02
   7.8537444e+00   2.4035778e-01   6.6575904e-01   7.6230625e-01   1.5426817e-01   1.8321481e-01   4.0961672e-02
   7.9783112e+00   2.3815761e-01   6.6229818e-01   7.6232134e-01   1.5414469e-01   1.8307407e-01   4.1030394e-02
   8.1028781e+00   2.3603089e-01   6.5891159e-01   7.6234163e-01   1.5402407e-01   1.8293624e-01   4.1097274e-02
   8.2274449e+00   2.3397536e-01   6.5559697e-01   7.6236707e-01   1.5390631e-01   1.8280133e-01   4.1162369e-02
   8.3520118e+00   2.3198881e-01   6.5235212e-01   7.6239760e-01   1.5379136e-01   1.8266932e-01   4.1225737e-02
   8.4875860e+00   2.2990261e-01   6.4889736e-01   7.6243653e-01   1.5366941e-01   1.8252891e-01   4.1292804e-02
   8.6231603e+00   2.2789291e-01   6.4552009e-01   7.6248131e-01   1.5355069e-01   1.8239188e-01   4.1357957e-02
   8.7587345e+00   2.2595711e-01   6.4221777e-01   7.6253185e-01   1.5343513e-01   1.8225816e-01   4.1421259e-02
   8.8943088e+00   2.2409269e-01   6.3898796e-01   7.6258804e-01   1.5332267e-01   1.8212772e-01   4.1482775e-02
   9.0430088e+00   2.2212696e-01   6.3552604e-01   7.6265604e-01   1.5320280e-01   1.8198832e-01   4.1548263e-02
   9.1917088e+00   2.2024106e-01   6.3214555e-01   7.6273056e-01   1.5308646e-01   1.8185270e-01   4.1611751e-02
   9.3404088e+00   2.1843199e-01   6.2884365e-01   7.6281145e-01   1.5297355e-01   1.8172074e-01   4.1673311e-02
   9.4891088e+00   2.1669685e-01   6.2561760e-01   7.6289857e-01   1.5286398e-01   1.8159237e-01   4.1733015e-02
   9.6168316e+00   2.1526340e-01   6.2290522e-01   7.6297824e-01   1.5277246e-01   1.8148488e-01   4.1782866e-02
   9.7445544e+00   2.1388072e-01   6.2024529e-01   7.6306228e-01   1.5268325e-01   1.8137990e-01   4.1831438e-02
   9.8722772e+00   2.1254717e-01   6.1763628e-01   7.6315060e-01   1.5259630e-01   1.8127736e-01   4.1878771e-02
   1.0000000e+01   2.1126114e-01   6.1507671e-01   7.6324308e-01   1.5251154e-01   1.8117720e-01   4.1924904e-02


==> data/WcHatDataSim2.dat <==
   0.0000000e+00   5.0000000e-01   1.0000000e+00   8.0000000e-01   1.0000000e-01   1.0000000e-01   1.0000000e-01
   5.7066839e-04   4.9997948e-01   9.9998725e-01   7.9998492e-01   1.0009058e-01   1.0005067e-01   9.9654669e-02
   1.1413368e-03   4.9995900e-01   9.9997448e-01   7.9996986e-01   1.0018092e-01   1.0010132e-01   9.9310596e-02
   1.7120052e-03   4.9993857e-01   9.9996168e-01   7.9995482e-01   1.0027101e-01   1.0015195e-01   9.8967774e-02
   2.2826736e-03   4.9991818e-01   9.9994887e-01   7.9993980e-01   1.0036085e-01   1.0020256e-01   9.8626198e-02
   5.1360155e-03   4.9981694e-01   9.9988441e-01   7.9986501e-01   1.0080640e-01   1.0045536e-01   9.6936813e-02
   7.9893575e-03   4.9971684e-01   9.9981933e-01   7.9979070e-01   1.0124594e-01   1.0070777e-01   9.5277751e-02
   1.0842699e-02   4.9961787e-01   9.9975361e-01   7.9971688e-01   1.0167956e-01   1.0095984e-01   9.3648338e-02
   1.3696041e-02   4.9952003e-01   9.9968724e-01   7.9964354e-01   1.0210736e-01   1.0121163e-01   9.2047910e-02
   1.6333856e-02   4.9943057e-01   9.9962528e-01   7.9957614e-01   1.0249777e-01   1.0144420e-01   9.0593592e-02
   1.8971671e-02   4.9934206e-01   9.9956273e-01   7.9950913e-01   1.0288338e-01   1.0167663e-01   8.9162988e-02
   2.1609485e-02   4.9925449e-01   9.9949956e-01   7.9944249e-01   1.0326426e-01   1.0190896e-01   8.7755603e-02
   2.4247300e-02   4.9916786e-01   9.9943577e-01   7.9937623e-01   1.0364049e-01   1.0214123e-01   8.6370950e-02
   2.5977905e-02   4.9911153e-01   9.9939357e-01   7.9933295e-01   1.0388484e-01   1.0229361e-01   8.5474632e-02
   2.7708510e-02   4.9905560e-01   9.9935109e-01   7.9928982e-01   1.0412724e-01   1.0244600e-01   8.4587761e-02
   2.9439115e-02   4.9900006e-01   9.9930832e-01   7.9924684e-01   1.0436773e-01   1.0259842e-01   8.3710205e-02
   3.1169720e-02   4.9894492e-01   9.9926526e-01   7.9920401e-01   1.0460630e-01   1.0275086e-01   8.2841833e-02
   3.2900326e-02   4.9889018e-01   9.9922190e-01   7.9916133e-01   1.0484300e-01   1.0290335e-01   8.1982517e-02
   3.4630931e-02   4.9883582e-01   9.9917824e-01   7.9911878e-01   1.0507783e-01   1.0305591e-01   8.1132131e-02
   3.6361536e-02   4.9878186e-01   9.9913428e-01   7.9907638e-01   1.0531083e-01   1.0320853e-01   8.0290548e-02
   3.8092141e-02   4.9872828e-01   9.9909000e-01   7.9903411e-01   1.0554201e-01   1.0336124e-01   7.9457645e-02
   3.9568631e-02   4.9868288e-01   9.9905198e-01   7.9899816e-01   1.0573782e-01   1.0349160e-01   7.8753811e-02
   4.1045122e-02   4.9863776e-01   9.9901372e-01   7.9896230e-01   1.0593233e-01   1.0362204e-01   7.8056131e-02
   4.2521612e-02   4.9859292e-01   9.9897523e-01   7.9892654e-01   1.0612556e-01   1.0375256e-01   7.7364528e-02
   4.3998102e-02   4.9854836e-01   9.9893649e-01   7.9889087e-01   1.0631752e-01   1.0388318e-01   7.6678930e-02
   4.5696684e-02   4.9849743e-01   9.9889163e-01   7.9884995e-01   1.0653680e-01   1.0403357e-01   7.5897538e-02
   4.7395265e-02   4.9844688e-01   9.9884644e-01   7.9880915e-01   1.0675443e-01   1.0418411e-01   7.5123886e-02
   4.9093846e-02   4.9839669e-01   9.9880092e-01   7.9876846e-01   1.0697043e-01   1.0433481e-01   7.4357864e-02
   5.0792428e-02   4.9834686e-01   9.9875506e-01   7.9872789e-01   1.0718483e-01   1.0448568e-01   7.3599364e-02
   5.2833842e-02   4.9828745e-01   9.9869949e-01   7.9867928e-01   1.0744040e-01   1.0466723e-01   7.2697576e-02
   5.4875256e-02   4.9822856e-01   9.9864342e-01   7.9863083e-01   1.0769370e-01   1.0484908e-01   7.1806317e-02
   5.6916670e-02   4.9817018e-01   9.9858684e-01   7.9858252e-01   1.0794477e-01   1.0503122e-01   7.0925406e-02
   5.8958084e-02   4.9811232e-01   9.9852974e-01   7.9853437e-01   1.0819364e-01   1.0521369e-01   7.0054665e-02
   6.1350406e-02   4.9804517e-01   9.9846214e-01   7.9847812e-01   1.0848254e-01   1.0542796e-01   6.9046956e-02
   6.3742728e-02   4.9797871e-01   9.9839380e-01   7.9842206e-01   1.0876851e-01   1.0564274e-01   6.8052694e-02
   6.6135050e-02   4.9791294e-01   9.9832470e-01   7.9836619e-01   1.0905160e-01   1.0585806e-01   6.7071604e-02
   6.8527372e-02   4.9784786e-01   9.9825482e-01   7.9831049e-01   1.0933186e-01   1.0607394e-01   6.6103418e-02
   7.1338298e-02   4.9777227e-01   9.9817171e-01   7.9824527e-01   1.0965762e-01   1.0632838e-01   6.4981948e-02
   7.4149224e-02   4.9769761e-01   9.9808748e-01   7.9818026e-01   1.0997963e-01   1.0658370e-01   6.3877501e-02
   7.6960150e-02   4.9762388e-01   9.9800210e-01   7.9811547e-01   1.1029796e-01   1.0683997e-01   6.2789660e-02
   7.9771076e-02   4.9755107e-01   9.9791555e-01   7.9805087e-01   1.1061270e-01   1.0709722e-01   6.1718015e-02
   8.2752862e-02   4.9747484e-01   9.9782243e-01   7.9798256e-01   1.1094272e-01   1.0737126e-01   6.0598488e-02
   8.5734648e-02   4.9739963e-01   9.9772793e-01   7.9791444e-01   1.1126888e-01   1.0764653e-01   5.9496264e-02
   8.8716434e-02   4.9732543e-01   9.9763202e-01   7.9784650e-01   1.1159126e-01   1.0792310e-01   5.8410883e-02
   9.1698220e-02   4.9725223e-01   9.9753465e-01   7.9777873e-01   1.1190996e-01   1.0820104e-01   5.7341891e-02
   9.5512196e-02   4.9716004e-01   9.9740795e-01   7.9769226e-01   1.1231238e-01   1.0855864e-01   5.5997737e-02
   9.9326171e-02   4.9706946e-01   9.9727875e-01   7.9760602e-01   1.1270911e-01   1.0891871e-01   5.4678762e-02
   1.0314015e-01   4.9698047e-01   9.9714698e-01   7.9751996e-01   1.1310034e-01   1.0928137e-01   5.3384081e-02
   1.0695412e-01   4.9689304e-01   9.9701256e-01   7.9743406e-01   1.1348624e-01   1.0964676e-01   5.2112827e-02
   1.1118722e-01   4.9679782e-01   9.9686017e-01   7.9733887e-01   1.1390855e-01   1.1005566e-01   5.0728277e-02
   1.1542033e-01   4.9670446e-01   9.9670431e-01   7.9724378e-01   1.1432477e-01   1.1046825e-01   4.9370420e-02
   1.1965343e-01   4.9661296e-01   9.9654488e-01   7.9714876e-01   1.1473515e-01   1.1088472e-01   4.8038161e-02
   1.2388653e-01   4.9652327e-01   9.9638177e-01   7.9705377e-01   1.1513994e-01   1.1130525e-01   4.6730432e-02
   1.2838092e-01   4.9643000e-01   9.9620441e-01   7.9695288e-01   1.1556386e-01   1.1175637e-01   4.5367672e-02
   1.3287531e-01   4.9633871e-01   9.9602264e-01   7.9685191e-01   1.1598204e-01   1.1221247e-01   4.4030184e-02
   1.3736970e-01   4.9624937e-01   9.9583629e-01   7.9675080e-01   1.1639475e-01   1.1267376e-01   4.2716794e-02
   1.4186409e-01   4.9616192e-01   9.9564523e-01   7.9664950e-01   1.1680228e-01   1.1314046e-01   4.1426358e-02
   1.4646351e-01   4.9607436e-01   9.9544468e-01   7.9654557e-01   1.1721426e-01   1.1362387e-01   4.0128375e-02
   1.5106292e-01   4.9598871e-01   9.9523886e-01   7.9644132e-01   1.1762140e-01   1.1411338e-01   3.8852114e-02
   1.5566234e-01   4.9590493e-01   9.9502763e-01   7.9633669e-01   1.1802401e-01   1.1460922e-01   3.7596449e-02
   1.6026175e-01   4.9582296e-01   9.9481081e-01   7.9623161e-01   1.1842237e-01   1.1511160e-01   3.6360290e-02
   1.6478662e-01   4.9574404e-01   9.9459188e-01   7.9612773e-01   1.1881042e-01   1.1561245e-01   3.5162170e-02
   1.6931150e-01   4.9566679e-01   9.9436722e-01   7.9602329e-01   1.1919491e-01   1.1612005e-01   3.3980920e-02
   1.7383637e-01   4.9559116e-01   9.9413664e-01   7.9591824e-01   1.1957614e-01   1.1663462e-01   3.2815587e-02
   1.7836125e-01   4.9551709e-01   9.9389998e-01   7.9581251e-01   1.1995437e-01   1.1715637e-01   3.1665243e-02
   1.8283701e-01   4.9544532e-01   9.9365972e-01   7.9570719e-01   1.2032581e-01   1.1767971e-01   3.0541247e-02
   1.8731278e-01   4.9537498e-01   9.9341318e-01   7.9560109e-01   1.2069485e-01   1.1821047e-01   2.9430188e-02
   1.9178855e-01   4.9530602e-01   9.9316015e-01   7.9549413e-01   1.2106175e-01   1.1874885e-01   2.8331242e-02
   1.9626432e-01   4.9523838e-01   9.9290048e-01   7.9538626e-01   1.2142677e-01   1.1929505e-01   2.7243607e-02
   2.0237500e-01   4.9514807e-01   9.9253488e-01   7.9523740e-01   1.2192257e-01   1.2005372e-01   2.5775534e-02
   2.0848569e-01   4.9505996e-01   9.9215606e-01   7.9508655e-01   1.2241601e-01   1.2082781e-01   2.4325181e-02
   2.1459638e-01   4.9497390e-01   9.9176356e-01   7.9493355e-01   1.2290775e-01   1.2161779e-01   2.2890704e-02
   2.2070707e-01   4.9488972e-01   9.9135688e-01   7.9477823e-01   1.2339845e-01   1.2242414e-01   2.1470331e-02
   2.2865630e-01   4.9478274e-01   9.9080579e-01   7.9457242e-01   1.2403632e-01   1.2349838e-01   1.9640916e-02
   2.3660553e-01   4.9467824e-01   9.9022874e-01   7.9436203e-01   1.2467496e-01   1.2460213e-01   1.7828911e-02
   2.4455475e-01   4.9457578e-01   9.8962457e-01   7.9414667e-01   1.2531582e-01   1.2573639e-01   1.6030916e-02
   2.5250398e-01   4.9447492e-01   9.8899211e-01   7.9392596e-01   1.2596032e-01   1.2690212e-01   1.4243710e-02
   2.6268710e-01   4.9434725e-01   9.8813869e-01   7.9363476e-01   1.2679352e-01   1.2844293e-01   1.1965168e-02
   2.7287022e-01   4.9422029e-01   9.8723431e-01   7.9333330e-01   1.2763802e-01   1.3003883e-01   9.6933216e-03
   2.8305333e-01   4.9409287e-01   9.8627637e-01   7.9302072e-01   1.2849677e-01   1.3169163e-01   7.4225775e-03
   2.9323645e-01   4.9396370e-01   9.8526218e-01   7.9269619e-01   1.2937272e-01   1.3340307e-01   5.1477562e-03
   3.0506390e-01   4.9380969e-01   9.8401005e-01   7.9230310e-01   1.3041560e-01   1.3546660e-01   2.4941937e-03
   3.1689136e-01   4.9364920e-01   9.8267408e-01   7.9189137e-01   1.3149022e-01   1.3761377e-01  -1.7812565e-04
   3.2871881e-01   4.9347976e-01   9.8124991e-01   7.9145964e-01   1.3260109e-01   1.3984672e-01  -2.8753552e-03
   3.4054627e-01   4.9329872e-01   9.7973314e-01   7.9100655e-01   1.3375265e-01   1.4216736e-01  -5.6029703e-03
   3.5461314e-01   4.9306436e-01   9.7780252e-01   7.9043798e-01   1.3518129e-01   1.4504387e-01  -8.8932098e-03
   3.6868002e-01   4.9280446e-01   9.7572724e-01   7.8983499e-01   1.3668089e-01   1.4804914e-01  -1.2240171e-02
   3.8274689e-01   4.9251352e-01   9.7349994e-01   7.8919532e-01   1.3825842e-01   1.5118498e-01  -1.5649578e-02
   3.9681377e-01   4.9218574e-01   9.7111335e-01   7.8851675e-01   1.3992054e-01   1.5445262e-01  -1.9125889e-02
   4.0967952e-01   4.9184848e-01   9.6878501e-01   7.8786020e-01   1.4152021e-01   1.5755721e-01  -2.2366728e-02
   4.2254527e-01   4.9147033e-01   9.6631214e-01   7.8716764e-01   1.4320057e-01   1.6077269e-01  -2.5667932e-02
   4.3541102e-01   4.9104616e-01   9.6368961e-01   7.8643746e-01   1.4496588e-01   1.6409868e-01  -2.9030365e-02
   4.4827677e-01   4.9057071e-01   9.6091249e-01   7.8566813e-01   1.4682006e-01   1.6753439e-01  -3.2454078e-02
   4.6114252e-01   4.9003857e-01   9.5797611e-01   7.8485815e-01   1.4876664e-01   1.7107857e-01  -3.5938344e-02
   4.7400827e-01   4.8944424e-01   9.5487602e-01   7.8400609e-01   1.5080876e-01   1.7472956e-01  -3.9481747e-02
   4.8687402e-01   4.8878213e-01   9.5160812e-01   7.8311059e-01   1.5294911e-01   1.7848525e-01  -4.3082165e-02
   4.9973977e-01   4.8804668e-01   9.4816861e-01   7.8217037e-01   1.5518986e-01   1.8234311e-01  -4.6736775e-02
   5.0747559e-01   4.8756685e-01   9.4601647e-01   7.8158302e-01   1.5658620e-01   1.8471071e-01  -4.8958852e-02
   5.1521141e-01   4.8705730e-01   9.4380036e-01   7.8097882e-01   1.5801972e-01   1.8711348e-01  -5.1198427e-02
   5.2294724e-01   4.8651684e-01   9.4151966e-01   7.8035756e-01   1.5949062e-01   1.8955066e-01  -5.3454573e-02
   5.3068306e-01   4.8594432e-01   9.3917378e-01   7.7971901e-01   1.6099903e-01   1.9202143e-01  -5.5726290e-02
   5.3841888e-01   4.8533858e-01   9.3676221e-01   7.7906298e-01   1.6254499e-01   1.9452494e-01  -5.8012511e-02
   5.4615470e-01   4.8469850e-01   9.3428449e-01   7.7838929e-01   1.6412847e-01   1.9706027e-01  -6.0312108e-02
   5.5389053e-01   4.8402299e-01   9.3174020e-01   7.7769775e-01   1.6574938e-01   1.9962647e-01  -6.2623897e-02
   5.6162635e-01   4.8331099e-01   9.2912902e-01   7.7698824e-01   1.6740754e-01   2.0222254e-01  -6.4946639e-02
   5.6815489e-01   4.8268095e-01   9.2687307e-01   7.7637536e-01   1.6883572e-01   2.0443592e-01  -6.6914456e-02
   5.7468342e-01   4.8202358e-01   9.2456914e-01   7.7574951e-01   1.7029005e-01   2.0666919e-01  -6.8888356e-02
   5.8121196e-01   4.8133832e-01   9.2221711e-01   7.7511062e-01   1.7177030e-01   2.0892168e-01  -7.0867522e-02
   5.8774050e-01   4.8062460e-01   9.1981691e-01   7.7445866e-01   1.7327619e-01   2.1119268e-01  -7.2851115e-02
   5.9426904e-01   4.7988190e-01   9.1736850e-01   7.7379357e-01   1.7480743e-01   2.1348151e-01  -7.4838279e-02
   6.0079758e-01   4.7910970e-01   9.1487188e-01   7.7311534e-01   1.7636365e-01   2.1578744e-01  -7.6828148e-02
   6.0732611e-01   4.7830753e-01   9.1232706e-01   7.7242395e-01   1.7794449e-01   2.1810972e-01  -7.8819841e-02
   6.1385465e-01   4.7747494e-01   9.0973410e-01   7.7171938e-01   1.7954951e-01   2.2044761e-01  -8.0812468e-02
   6.2077566e-01   4.7655859e-01   9.0693279e-01   7.7095809e-01   1.8127692e-01   2.2294222e-01  -8.2924903e-02
   6.2769667e-01   4.7560710e-01   9.0407764e-01   7.7018203e-01   1.8303043e-01   2.2545257e-01  -8.5036301e-02
   6.3461768e-01   4.7462002e-01   9.0116882e-01   7.6939123e-01   1.8480940e-01   2.2797771e-01  -8.7145582e-02
   6.4153869e-01   4.7359696e-01   8.9820657e-01   7.6858575e-01   1.8661317e-01   2.3051669e-01  -8.9251663e-02
   6.4999183e-01   4.7229811e-01   8.9451646e-01   7.6758216e-01   1.8884886e-01   2.3363507e-01  -9.1818058e-02
   6.5844497e-01   4.7094448e-01   8.9074762e-01   7.6655692e-01   1.9111913e-01   2.3677083e-01  -9.4376103e-02
   6.6689811e-01   4.6953560e-01   8.8690072e-01   7.6551025e-01   1.9342257e-01   2.3992216e-01  -9.6923853e-02
   6.7535125e-01   4.6807108e-01   8.8297651e-01   7.6444237e-01   1.9575764e-01   2.4308722e-01  -9.9459384e-02
   6.8250289e-01   4.6678838e-01   8.7959674e-01   7.6352255e-01   1.9775675e-01   2.4577433e-01  -1.0159358e-01
   6.8965453e-01   4.6546552e-01   8.7616278e-01   7.6258792e-01   1.9977639e-01   2.4846881e-01  -1.0371655e-01
   6.9680618e-01   4.6410242e-01   8.7267524e-01   7.6163870e-01   2.0181556e-01   2.5116956e-01  -1.0582717e-01
   7.0395782e-01   4.6269906e-01   8.6913475e-01   7.6067510e-01   2.0387321e-01   2.5387543e-01  -1.0792437e-01
   7.1317872e-01   4.6083026e-01   8.6449282e-01   7.5941186e-01   2.0655176e-01   2.5736996e-01  -1.1060684e-01
   7.2239961e-01   4.5889472e-01   8.5976557e-01   7.5812569e-01   2.0925691e-01   2.6086874e-01  -1.1326304e-01
   7.3162051e-01   4.5689272e-01   8.5495466e-01   7.5681721e-01   2.1198629e-01   2.6436937e-01  -1.1589083e-01
   7.4084140e-01   4.5482469e-01   8.5006184e-01   7.5548707e-01   2.1473746e-01   2.6786946e-01  -1.1848818e-01
   7.5152130e-01   4.5234760e-01   8.4429492e-01   7.5392034e-01   2.1794794e-01   2.7191961e-01  -1.2145593e-01
   7.6220121e-01   4.4978369e-01   8.3842366e-01   7.5232672e-01   2.2118050e-01   2.7596228e-01  -1.2437740e-01
   7.7288111e-01   4.4713420e-01   8.3245125e-01   7.5070747e-01   2.2443126e-01   2.7999393e-01  -1.2724996e-01
   7.8356101e-01   4.4440059e-01   8.2638102e-01   7.4906395e-01   2.2769634e-01   2.8401108e-01  -1.3007112e-01
   7.9612548e-01   4.4107916e-01   8.1911912e-01   7.4710126e-01   2.3155065e-01   2.8871395e-01  -1.3332127e-01
   8.0868995e-01   4.3764657e-01   8.1173248e-01   7.4510938e-01   2.3541318e-01   2.9338673e-01  -1.3649384e-01
   8.2125442e-01   4.3410614e-01   8.0422713e-01   7.4309087e-01   2.3927779e-01   2.9802427e-01  -1.3958592e-01
   8.3381889e-01   4.3046149e-01   7.9660929e-01   7.4104837e-01   2.4313845e-01   3.0262164e-01  -1.4259496e-01
   8.4906033e-01   4.2590603e-01   7.8722653e-01   7.3854248e-01   2.4780793e-01   3.0813785e-01  -1.4613057e-01
   8.6430177e-01   4.2121034e-01   7.7769913e-01   7.3601043e-01   2.5245285e-01   3.1358015e-01  -1.4953779e-01
   8.7954321e-01   4.1638226e-01   7.6803880e-01   7.3345740e-01   2.5706356e-01   3.1894118e-01  -1.5281433e-01
   8.9478465e-01   4.1143002e-01   7.5825734e-01   7.3088867e-01   2.6163091e-01   3.2421419e-01  -1.5595868e-01
   9.1263698e-01   4.0548308e-01   7.4666216e-01   7.2786715e-01   2.6691397e-01   3.3027028e-01  -1.5947259e-01
   9.3048931e-01   3.9939168e-01   7.3493602e-01   7.2484003e-01   2.7211295e-01   3.3618831e-01  -1.6280410e-01
   9.4834164e-01   3.9317021e-01   7.2309762e-01   7.2181588e-01   2.7721620e-01   3.4196056e-01  -1.6595436e-01
   9.6619397e-01   3.8683323e-01   7.1116538e-01   7.1880313e-01   2.8221323e-01   3.4758044e-01  -1.6892554e-01
   9.8857129e-01   3.7874930e-01   6.9610368e-01   7.1505550e-01   2.8831270e-01   3.5440128e-01  -1.7240186e-01
   1.0109486e+00   3.7053546e-01   6.8095706e-01   7.1135454e-01   2.9421514e-01   3.6096577e-01  -1.7560997e-01
   1.0333259e+00   3.6221968e-01   6.6575823e-01   7.0771525e-01   2.9990774e-01   3.6726794e-01  -1.7855955e-01
   1.0557033e+00   3.5382909e-01   6.5053812e-01   7.0415174e-01   3.0538043e-01   3.7330413e-01  -1.8126159e-01
   1.0742186e+00   3.4684868e-01   6.3794947e-01   7.0126993e-01   3.0973701e-01   3.7809639e-01  -1.8331878e-01
   1.0927340e+00   3.3984913e-01   6.2538172e-01   6.9845597e-01   3.1393498e-01   3.8270568e-01  -1.8522199e-01
   1.1112494e+00   3.3284395e-01   6.1284941e-01   6.9571630e-01   3.1797241e-01   3.8713294e-01  -1.8697863e-01
   1.1297648e+00   3.2584590e-01   6.0036612e-01   6.9305679e-01   3.2184838e-01   3.9137987e-01  -1.8859626e-01
   1.1470565e+00   3.1932749e-01   5.8876331e-01   6.9065020e-01   3.2532235e-01   3.9518535e-01  -1.8998816e-01
   1.1643481e+00   3.1283507e-01   5.7722379e-01   6.8832217e-01   3.2865609e-01   3.9883797e-01  -1.9127162e-01
   1.1816398e+00   3.0637729e-01   5.6575641e-01   6.8607630e-01   3.3185076e-01   4.0234050e-01  -1.9245275e-01
   1.1989314e+00   2.9996219e-01   5.5436929e-01   6.8391575e-01   3.3490802e-01   4.0569599e-01  -1.9353753e-01
   1.2161632e+00   2.9361916e-01   5.4310889e-01   6.8185032e-01   3.3782010e-01   4.0889694e-01  -1.9452854e-01
   1.2333949e+00   2.8733273e-01   5.3194233e-01   6.7987479e-01   3.4060028e-01   4.1195880e-01  -1.9543531e-01
   1.2506266e+00   2.8110911e-01   5.2087574e-01   6.7799120e-01   3.4325134e-01   4.1488531e-01  -1.9626331e-01
   1.2678583e+00   2.7495399e-01   5.0991466e-01   6.7620125e-01   3.4577635e-01   4.1768037e-01  -1.9701777e-01
   1.2850491e+00   2.6888682e-01   4.9908968e-01   6.7451021e-01   3.4817305e-01   4.2034182e-01  -1.9770216e-01
   1.3022399e+00   2.6289748e-01   4.8837902e-01   6.7291478e-01   3.5045107e-01   4.2288053e-01  -1.9832314e-01
   1.3194306e+00   2.5699007e-01   4.7778659e-01   6.7141572e-01   3.5261401e-01   4.2530062e-01  -1.9888525e-01
   1.3366214e+00   2.5116816e-01   4.6731578e-01   6.7001352e-01   3.5466562e-01   4.2760626e-01  -1.9939280e-01
   1.3536661e+00   2.4548319e-01   4.5705689e-01   6.6871904e-01   3.5659365e-01   4.2978341e-01  -1.9984620e-01
   1.3707109e+00   2.3988800e-01   4.4692297e-01   6.6751995e-01   3.5841977e-01   4.3185620e-01  -2.0025373e-01
   1.3877556e+00   2.3438485e-01   4.3691610e-01   6.6641602e-01   3.6014779e-01   4.3382861e-01  -2.0061893e-01
   1.4048004e+00   2.2897559e-01   4.2703805e-01   6.6540678e-01   3.6178152e-01   4.3570463e-01  -2.0094513e-01
   1.4218237e+00   2.2366832e-01   4.1730237e-01   6.6449265e-01   3.6332288e-01   4.3748596e-01  -2.0123512e-01
   1.4388470e+00   2.1845741e-01   4.0769767e-01   6.6367149e-01   3.6477775e-01   4.3917886e-01  -2.0149222e-01
   1.4558703e+00   2.1334372e-01   3.9822478e-01   6.6294233e-01   3.6614981e-01   4.4078706e-01  -2.0171916e-01
   1.4728936e+00   2.0832785e-01   3.8888424e-01   6.6230401e-01   3.6744274e-01   4.4231422e-01  -2.0191847e-01
   1.4900692e+00   2.0336654e-01   3.7959457e-01   6.6175073e-01   3.6867067e-01   4.4377652e-01  -2.0209396e-01
   1.5072448e+00   1.9850522e-01   3.7044003e-01   6.6128719e-01   3.6982528e-01   4.4516350e-01  -2.0224597e-01
   1.5244205e+00   1.9374377e-01   3.6142053e-01   6.6091184e-01   3.7091006e-01   4.4647859e-01  -2.0237660e-01
   1.5415961e+00   1.8908181e-01   3.5253574e-01   6.6062301e-01   3.7192842e-01   4.4772513e-01  -2.0248776e-01
   1.5595707e+00   1.8430888e-01   3.4338131e-01   6.6041146e-01   3.7292662e-01   4.4895977e-01  -2.0258519e-01
   1.5775454e+00   1.7964349e-01   3.3437315e-01   6.6029065e-01   3.7385936e-01   4.5012642e-01  -2.0266514e-01
   1.5955201e+00   1.7508463e-01   3.2551033e-01   6.6025839e-01   3.7473015e-01   4.5122850e-01  -2.0272934e-01
   1.6134947e+00   1.7063110e-01   3.1679179e-01   6.6031242e-01   3.7554238e-01   4.5226931e-01  -2.0277939e-01
   1.6322138e+00   1.6610361e-01   3.0786422e-01   6.6045786e-01   3.7632953e-01   4.5329149e-01  -2.0281801e-01
   1.6509329e+00   1.6168724e-01   2.9909030e-01   6.6069167e-01   3.7706022e-01   4.5425403e-01  -2.0284434e-01
   1.6696520e+00   1.5738022e-01   2.9046842e-01   6.6101113e-01   3.7773781e-01   4.5516019e-01  -2.0285974e-01
   1.6883711e+00   1.5318062e-01   2.8199683e-01   6.6141346e-01   3.7836551e-01   4.5601306e-01  -2.0286544e-01
   1.7071820e+00   1.4906657e-01   2.7363325e-01   6.6189840e-01   3.7894910e-01   4.5681941e-01  -2.0286254e-01
   1.7259929e+00   1.4505684e-01   2.6541764e-01   6.6246136e-01   3.7948833e-01   4.5757778e-01  -2.0285200e-01
   1.7448037e+00   1.4114928e-01   2.5734800e-01   6.6309949e-01   3.7998597e-01   4.5829087e-01  -2.0283477e-01
   1.7636146e+00   1.3734161e-01   2.4942226e-01   6.6380993e-01   3.8044467e-01   4.5896125e-01  -2.0281168e-01
   1.7826260e+00   1.3359250e-01   2.4155608e-01   6.6459847e-01   3.8087123e-01   4.5959787e-01  -2.0278316e-01
   1.8016373e+00   1.2994071e-01   2.3383249e-01   6.6545504e-01   3.8126301e-01   4.6019575e-01  -2.0275013e-01
   1.8206487e+00   1.2638386e-01   2.2624924e-01   6.6637676e-01   3.8162229e-01   4.6075712e-01  -2.0271323e-01
   1.8396600e+00   1.2291951e-01   2.1880403e-01   6.6736075e-01   3.8195124e-01   4.6128414e-01  -2.0267302e-01
   1.8590167e+00   1.1948473e-01   2.1136304e-01   6.6842363e-01   3.8225712e-01   4.6178751e-01  -2.0262921e-01
   1.8783734e+00   1.1614080e-01   2.0406035e-01   6.6954518e-01   3.8253569e-01   4.6225936e-01  -2.0258297e-01
   1.8977301e+00   1.1288520e-01   1.9689353e-01   6.7072251e-01   3.8278886e-01   4.6270159e-01  -2.0253473e-01
   1.9170867e+00   1.0971542e-01   1.8986015e-01   6.7195278e-01   3.8301842e-01   4.6311598e-01  -2.0248486e-01
   1.9368016e+00   1.0657262e-01   1.8283130e-01   6.7325730e-01   3.8322966e-01   4.6351117e-01  -2.0243276e-01
   1.9565164e+00   1.0351370e-01   1.7593582e-01   6.7461095e-01   3.8341979e-01   4.6388090e-01  -2.0237963e-01
   1.9762312e+00   1.0053614e-01   1.6917120e-01   6.7601093e-01   3.8359034e-01   4.6422675e-01  -2.0232575e-01
   1.9959460e+00   9.7637425e-02   1.6253492e-01   6.7745446e-01   3.8374276e-01   4.6455020e-01  -2.0227138e-01
   2.0160024e+00   9.4766848e-02   1.5591277e-01   6.7896492e-01   3.8388060e-01   4.6485771e-01  -2.0221576e-01
   2.0360589e+00   9.1972845e-02   1.4941831e-01   6.8051495e-01   3.8400239e-01   4.6514485e-01  -2.0216005e-01
   2.0561154e+00   8.9252978e-02   1.4304902e-01   6.8210189e-01   3.8410935e-01   4.6541292e-01  -2.0210439e-01
   2.0761719e+00   8.6604840e-02   1.3680239e-01   6.8372315e-01   3.8420263e-01   4.6566312e-01  -2.0204896e-01
   2.0965735e+00   8.3982292e-02   1.3057153e-01   6.8540490e-01   3.8428459e-01   4.6590046e-01  -2.0199292e-01
   2.1169752e+00   8.1429173e-02   1.2446247e-01   6.8711701e-01   3.8435454e-01   4.6612162e-01  -2.0193734e-01
   2.1373768e+00   7.8943182e-02   1.1847271e-01   6.8885702e-01   3.8441344e-01   4.6632762e-01  -2.0188233e-01
   2.1577784e+00   7.6522061e-02   1.1259978e-01   6.9062253e-01   3.8446220e-01   4.6651946e-01  -2.0182797e-01
   2.1785362e+00   7.4122999e-02   1.0674175e-01   6.9244265e-01   3.8450225e-01   4.6670106e-01  -2.0177339e-01
   2.1992939e+00   7.1786627e-02   1.0099965e-01   6.9428447e-01   3.8453348e-01   4.6686985e-01  -2.0171961e-01
   2.2200516e+00   6.9510818e-02   9.5371029e-02   6.9614575e-01   3.8455662e-01   4.6702667e-01  -2.0166668e-01
   2.2408093e+00   6.7293491e-02   8.9853492e-02   6.9802434e-01   3.8457237e-01   4.6717231e-01  -2.0161464e-01
   2.2619275e+00   6.5095586e-02   8.4351674e-02   6.9995116e-01   3.8458149e-01   4.6730978e-01  -2.0156264e-01
   2.2830458e+00   6.2954123e-02   7.8959968e-02   7.0189168e-01   3.8458424e-01   4.6743718e-01  -2.0151161e-01
   2.3041640e+00   6.0867162e-02   7.3676008e-02   7.0384389e-01   3.8458121e-01   4.6755517e-01  -2.0146157e-01
   2.3252823e+00   5.8832814e-02   6.8497469e-02   7.0580589e-01   3.8457293e-01   4.6766439e-01  -2.0141253e-01
   2.3467591e+00   5.6816008e-02   6.3336788e-02   7.0780934e-01   3.8455963e-01   4.6776708e-01  -2.0136369e-01
   2.3682359e+00   5.4849924e-02   5.8280462e-02   7.0981920e-01   3.8454188e-01   4.6786189e-01  -2.0131590e-01
   2.3897126e+00   5.2932816e-02   5.3326218e-02   7.1183372e-01   3.8452011e-01   4.6794936e-01  -2.0126914e-01
   2.4111894e+00   5.1062991e-02   4.8471827e-02   7.1385126e-01   3.8449473e-01   4.6802999e-01  -2.0122342e-01
   2.4330200e+00   4.9209133e-02   4.3637545e-02   7.1590347e-01   3.8446561e-01   4.6810542e-01  -2.0117800e-01
   2.4548507e+00   4.7400832e-02   3.8901961e-02   7.1795560e-01   3.8443349e-01   4.6817473e-01  -2.0113362e-01
   2.4766813e+00   4.5636533e-02   3.4262905e-02   7.2000616e-01   3.8439870e-01   4.6823835e-01  -2.0109027e-01
   2.4985119e+00   4.3914733e-02   2.9718249e-02   7.2205372e-01   3.8436153e-01   4.6829666e-01  -2.0104794e-01
   2.5206902e+00   4.2207541e-02   2.5195749e-02   7.2412946e-01   3.8432163e-01   4.6835086e-01  -2.0100596e-01
   2.5428685e+00   4.0541293e-02   2.0766424e-02   7.2619942e-01   3.8427983e-01   4.6840033e-01  -2.0096499e-01
   2.5650468e+00   3.8914621e-02   1.6428210e-02   7.2826237e-01   3.8423636e-01   4.6844541e-01  -2.0092501e-01
   2.5872251e+00   3.7326195e-02   1.2179088e-02   7.3031713e-01   3.8419145e-01   4.6848642e-01  -2.0088600e-01
   2.6097424e+00   3.5751300e-02   7.9541116e-03   7.3239380e-01   3.8414459e-01   4.6852418e-01  -2.0084737e-01
   2.6322598e+00   3.4213267e-02   3.8169354e-03   7.3445983e-01   3.8409663e-01   4.6855833e-01  -2.0080968e-01
   2.6547772e+00   3.2710894e-02  -2.3439637e-04   7.3651421e-01   3.8404777e-01   4.6858911e-01  -2.0077292e-01
   2.6772946e+00   3.1243015e-02  -4.2017979e-03   7.3855600e-01   3.8399815e-01   4.6861679e-01  -2.0073707e-01
   2.7001396e+00   2.9787887e-02  -8.1430615e-03   7.4061370e-01   3.8394719e-01   4.6864192e-01  -2.0070160e-01
   2.7229845e+00   2.8366023e-02  -1.2001750e-02   7.4265669e-01   3.8389574e-01   4.6866431e-01  -2.0066702e-01
   2.7458295e+00   2.6976370e-02  -1.5779710e-02   7.4468417e-01   3.8384392e-01   4.6868415e-01  -2.0063329e-01
   2.7686744e+00   2.5617913e-02  -1.9478750e-02   7.4669541e-01   3.8379186e-01   4.6870164e-01  -2.0060041e-01
   2.7918327e+00   2.4271662e-02  -2.3149785e-02   7.4871696e-01   3.8373893e-01   4.6871715e-01  -2.0056790e-01
   2.8149910e+00   2.2955511e-02  -2.6743315e-02   7.5072047e-01   3.8368594e-01   4.6873060e-01  -2.0053620e-01
   2.8381493e+00   2.1668545e-02  -3.0261080e-02   7.5270536e-01   3.8363298e-01   4.6874214e-01  -2.0050530e-01
   2.8613076e+00   2.0409874e-02  -3.3704784e-02   7.5467108e-01   3.8358013e-01   4.6875192e-01  -2.0047516e-01
   2.8847631e+00   1.9163023e-02  -3.7118888e-02   7.5664198e-01   3.8352679e-01   4.6876018e-01  -2.0044539e-01
   2.9082186e+00   1.7943496e-02  -4.0460396e-02   7.5859224e-01   3.8347369e-01   4.6876691e-01  -2.0041636e-01
   2.9316741e+00   1.6750492e-02  -4.3730944e-02   7.6052145e-01   3.8342090e-01   4.6877223e-01  -2.0038805e-01
   2.9551296e+00   1.5583238e-02  -4.6932132e-02   7.6242924e-01   3.8336847e-01   4.6877626e-01  -2.0036044e-01
   2.9788648e+00   1.4427517e-02  -5.0102482e-02   7.6433762e-01   3.8331583e-01   4.6877912e-01  -2.0033320e-01
   3.0026000e+00   1.3296678e-02  -5.3204976e-02   7.6622342e-01   3.8326365e-01   4.6878087e-01  -2.0030662e-01
   3.0263352e+00   1.2190023e-02  -5.6241147e-02   7.6808637e-01   3.8321197e-01   4.6878160e-01  -2.0028070e-01
   3.0500704e+00   1.1106875e-02  -5.9212493e-02   7.6992626e-01   3.8316081e-01   4.6878139e-01  -2.0025541e-01
   3.0740669e+00   1.0035037e-02  -6.2152145e-02   7.7176274e-01   3.8310966e-01   4.6878031e-01  -2.0023047e-01
   3.0980634e+00   8.9859286e-03  -6.5028500e-02   7.7357529e-01   3.8305911e-01   4.6877843e-01  -2.0020615e-01
   3.1220599e+00   7.9589384e-03  -6.7842994e-02   7.7536376e-01   3.8300918e-01   4.6877582e-01  -2.0018241e-01
   3.1460564e+00   6.9534737e-03  -7.0597028e-02   7.7712806e-01   3.8295988e-01   4.6877255e-01  -2.0015925e-01
   3.1702952e+00   5.9591263e-03  -7.3318890e-02   7.7888557e-01   3.8291076e-01   4.6876865e-01  -2.0013642e-01
   3.1945340e+00   4.9856029e-03  -7.5981830e-02   7.8061829e-01   3.8286231e-01   4.6876419e-01  -2.0011414e-01
   3.2187729e+00   4.0323659e-03  -7.8587186e-02   7.8232622e-01   3.8281456e-01   4.6875923e-01  -2.0009240e-01
   3.2430117e+00   3.0988938e-03  -8.1136267e-02   7.8400935e-01   3.8276751e-01   4.6875382e-01  -2.0007119e-01
   3.2674739e+00   2.1763468e-03  -8.3653080e-02   7.8568287e-01   3.8272075e-01   4.6874795e-01  -2.0005028e-01
   3.2919361e+00   1.2729276e-03  -8.6115150e-02   7.8733123e-01   3.8267471e-01   4.6874172e-01  -2.0002988e-01
   3.3163983e+00   3.8816125e-04  -8.8523723e-02   7.8895449e-01   3.8262941e-01   4.6873516e-01  -2.0000997e-01
   3.3408605e+00  -4.7841364e-04  -9.0880017e-02   7.9055274e-01   3.8258484e-01   4.6872830e-01  -1.9999053e-01
   3.3655277e+00  -1.3342799e-03  -9.3204318e-02   7.9213916e-01   3.8254064e-01   4.6872114e-01  -1.9997139e-01
   3.3901948e+00  -2.1725371e-03  -9.5477852e-02   7.9370040e-01   3.8249718e-01   4.6871374e-01  -1.9995270e-01
   3.4148619e+00  -2.9936070e-03  -9.7701777e-02   7.9523661e-01   3.8245447e-01   4.6870615e-01  -1.9993445e-01
   3.4395291e+00  -3.7979000e-03  -9.9877224e-02   7.9674794e-01   3.8241249e-01   4.6869839e-01  -1.9991663e-01
   3.4643837e+00  -4.5917394e-03  -1.0202129e-01   7.9824577e-01   3.8237094e-01   4.6869042e-01  -1.9989910e-01
   3.4892383e+00  -5.3693373e-03  -1.0411836e-01   7.9971871e-01   3.8233014e-01   4.6868233e-01  -1.9988197e-01
   3.5140929e+00  -6.1310707e-03  -1.0616950e-01   8.0116698e-01   3.8229007e-01   4.6867414e-01  -1.9986525e-01
   3.5389475e+00  -6.8773067e-03  -1.0817576e-01   8.0259078e-01   3.8225073e-01   4.6866586e-01  -1.9984891e-01
   3.5639733e+00  -7.6133852e-03  -1.1015153e-01   8.0399990e-01   3.8221184e-01   4.6865747e-01  -1.9983284e-01
   3.5889991e+00  -8.3344613e-03  -1.1208386e-01   8.0538468e-01   3.8217369e-01   4.6864903e-01  -1.9981715e-01
   3.6140249e+00  -9.0408737e-03  -1.1397374e-01   8.0674539e-01   3.8213625e-01   4.6864055e-01  -1.9980181e-01
   3.6390507e+00  -9.7329525e-03  -1.1582214e-01   8.0808226e-01   3.8209951e-01   4.6863207e-01  -1.9978683e-01
   3.6642327e+00  -1.0415208e-02  -1.1764117e-01   8.0940370e-01   3.8206326e-01   4.6862352e-01  -1.9977210e-01
   3.6894147e+00  -1.1083590e-02  -1.1942009e-01   8.1070155e-01   3.8202770e-01   4.6861498e-01  -1.9975771e-01
   3.7145967e+00  -1.1738404e-02  -1.2115983e-01   8.1197609e-01   3.8199283e-01   4.6860647e-01  -1.9974365e-01
   3.7397788e+00  -1.2379948e-02  -1.2286128e-01   8.1322762e-01   3.8195864e-01   4.6859798e-01  -1.9972991e-01
   3.7651034e+00  -1.3012036e-02  -1.2453463e-01   8.1446330e-01   3.8192493e-01   4.6858949e-01  -1.9971640e-01
   3.7904280e+00  -1.3631284e-02  -1.2617101e-01   8.1567630e-01   3.8189189e-01   4.6858104e-01  -1.9970321e-01
   3.8157526e+00  -1.4237968e-02  -1.2777126e-01   8.1686691e-01   3.8185950e-01   4.6857265e-01  -1.9969031e-01
   3.8410772e+00  -1.4832360e-02  -1.2933622e-01   8.1803543e-01   3.8182775e-01   4.6856432e-01  -1.9967770e-01
   3.8665321e+00  -1.5417691e-02  -1.3087447e-01   8.1918802e-01   3.8179649e-01   4.6855602e-01  -1.9966532e-01
   3.8919870e+00  -1.5991131e-02  -1.3237867e-01   8.2031892e-01   3.8176585e-01   4.6854779e-01  -1.9965321e-01
   3.9174419e+00  -1.6552932e-02  -1.3384961e-01   8.2142845e-01   3.8173582e-01   4.6853965e-01  -1.9964138e-01
   3.9428968e+00  -1.7103344e-02  -1.3528803e-01   8.2251691e-01   3.8170641e-01   4.6853159e-01  -1.9962981e-01
   3.9684710e+00  -1.7645110e-02  -1.3670122e-01   8.2358959e-01   3.8167746e-01   4.6852357e-01  -1.9961845e-01
   3.9940453e+00  -1.8175860e-02  -1.3808309e-01   8.2464165e-01   3.8164910e-01   4.6851566e-01  -1.9960734e-01
   4.0196196e+00  -1.8695827e-02  -1.3943434e-01   8.2567341e-01   3.8162133e-01   4.6850783e-01  -1.9959648e-01
   4.0451938e+00  -1.9205238e-02  -1.4075569e-01   8.2668519e-01   3.8159412e-01   4.6850011e-01  -1.9958587e-01
   4.0708779e+00  -1.9706433e-02  -1.4205330e-01   8.2768152e-01   3.8156736e-01   4.6849245e-01  -1.9957544e-01
   4.0965619e+00  -2.0197424e-02  -1.4332211e-01   8.2865834e-01   3.8154115e-01   4.6848490e-01  -1.9956525e-01
   4.1222460e+00  -2.0678421e-02  -1.4456278e-01   8.2961598e-01   3.8151548e-01   4.6847745e-01  -1.9955529e-01
   4.1479300e+00  -2.1149635e-02  -1.4577596e-01   8.3055474e-01   3.8149035e-01   4.6847011e-01  -1.9954554e-01
   4.1737154e+00  -2.1613072e-02  -1.4696691e-01   8.3147854e-01   3.8146564e-01   4.6846285e-01  -1.9953597e-01
   4.1995008e+00  -2.2067054e-02  -1.4813140e-01   8.3238396e-01   3.8144145e-01   4.6845570e-01  -1.9952662e-01
   4.2252862e+00  -2.2511777e-02  -1.4927004e-01   8.3327132e-01   3.8141776e-01   4.6844866e-01  -1.9951747e-01
   4.2510716e+00  -2.2947434e-02  -1.5038342e-01   8.3414091e-01   3.8139457e-01   4.6844172e-01  -1.9950853e-01
   4.2769509e+00  -2.3375750e-02  -1.5147604e-01   8.3499614e-01   3.8137178e-01   4.6843488e-01  -1.9949975e-01
   4.3028302e+00  -2.3795308e-02  -1.5254438e-01   8.3583411e-01   3.8134947e-01   4.6842814e-01  -1.9949116e-01
   4.3287096e+00  -2.4206290e-02  -1.5358899e-01   8.3665512e-01   3.8132763e-01   4.6842152e-01  -1.9948276e-01
   4.3545889e+00  -2.4608871e-02  -1.5461040e-01   8.3745948e-01   3.8130625e-01   4.6841500e-01  -1.9947455e-01
   4.3805556e+00  -2.5004544e-02  -1.5561249e-01   8.3825014e-01   3.8128525e-01   4.6840858e-01  -1.9946649e-01
   4.4065223e+00  -2.5392106e-02  -1.5659230e-01   8.3902463e-01   3.8126470e-01   4.6840227e-01  -1.9945861e-01
   4.4324890e+00  -2.5771725e-02  -1.5755033e-01   8.3978327e-01   3.8124457e-01   4.6839606e-01  -1.9945090e-01
   4.4584558e+00  -2.6143565e-02  -1.5848708e-01   8.4052635e-01   3.8122488e-01   4.6838997e-01  -1.9944336e-01
   4.4845042e+00  -2.6508919e-02  -1.5940588e-01   8.4125641e-01   3.8120554e-01   4.6838396e-01  -1.9943596e-01
   4.5105526e+00  -2.6866764e-02  -1.6030425e-01   8.4197140e-01   3.8118661e-01   4.6837806e-01  -1.9942872e-01
   4.5366010e+00  -2.7217255e-02  -1.6118263e-01   8.4267159e-01   3.8116808e-01   4.6837227e-01  -1.9942164e-01
   4.5626495e+00  -2.7560544e-02  -1.6204150e-01   8.4335727e-01   3.8114995e-01   4.6836659e-01  -1.9941472e-01
   4.5887747e+00  -2.7897759e-02  -1.6288375e-01   8.4403066e-01   3.8113215e-01   4.6836099e-01  -1.9940792e-01
   4.6148999e+00  -2.8228025e-02  -1.6370725e-01   8.4469002e-01   3.8111473e-01   4.6835549e-01  -1.9940128e-01
   4.6410251e+00  -2.8551486e-02  -1.6451243e-01   8.4533560e-01   3.8109768e-01   4.6835010e-01  -1.9939478e-01
   4.6671503e+00  -2.8868280e-02  -1.6529972e-01   8.4596769e-01   3.8108099e-01   4.6834482e-01  -1.9938842e-01
   4.6933480e+00  -2.9179400e-02  -1.6607164e-01   8.4658823e-01   3.8106461e-01   4.6833961e-01  -1.9938218e-01
   4.7195458e+00  -2.9484090e-02  -1.6682637e-01   8.4719572e-01   3.8104859e-01   4.6833451e-01  -1.9937608e-01
   4.7457435e+00  -2.9782485e-02  -1.6756432e-01   8.4779041e-01   3.8103290e-01   4.6832950e-01  -1.9937011e-01
   4.7719412e+00  -3.0074714e-02  -1.6828586e-01   8.4837257e-01   3.8101755e-01   4.6832460e-01  -1.9936427e-01
   4.7982078e+00  -3.0361647e-02  -1.6899320e-01   8.4894392e-01   3.8100249e-01   4.6831977e-01  -1.9935854e-01
   4.8244743e+00  -3.0642636e-02  -1.6968480e-01   8.4950317e-01   3.8098775e-01   4.6831504e-01  -1.9935294e-01
   4.8507408e+00  -3.0917804e-02  -1.7036101e-01   8.5005055e-01   3.8097333e-01   4.6831040e-01  -1.9934746e-01
   4.8770073e+00  -3.1187270e-02  -1.7102219e-01   8.5058631e-01   3.8095922e-01   4.6830585e-01  -1.9934210e-01
   4.9033393e+00  -3.1451803e-02  -1.7167027e-01   8.5111197e-01   3.8094537e-01   4.6830138e-01  -1.9933684e-01
   4.9296712e+00  -3.1710842e-02  -1.7230392e-01   8.5162643e-01   3.8093182e-01   4.6829700e-01  -1.9933169e-01
   4.9560032e+00  -3.1964499e-02  -1.7292348e-01   8.5212990e-01   3.8091856e-01   4.6829270e-01  -1.9932666e-01
   4.9823352e+00  -3.2212888e-02  -1.7352927e-01   8.5262261e-01   3.8090558e-01   4.6828850e-01  -1.9932173e-01
   5.0087296e+00  -3.2456687e-02  -1.7412298e-01   8.5310592e-01   3.8089286e-01   4.6828436e-01  -1.9931690e-01
   5.0351240e+00  -3.2695410e-02  -1.7470348e-01   8.5357887e-01   3.8088040e-01   4.6828031e-01  -1.9931217e-01
   5.0615184e+00  -3.2929161e-02  -1.7527107e-01   8.5404166e-01   3.8086821e-01   4.6827634e-01  -1.9930755e-01
   5.0879128e+00  -3.3158045e-02  -1.7582604e-01   8.5449450e-01   3.8085629e-01   4.6827246e-01  -1.9930303e-01
   5.1143671e+00  -3.3382664e-02  -1.7636990e-01   8.5493861e-01   3.8084459e-01   4.6826864e-01  -1.9929859e-01
   5.1408214e+00  -3.3602596e-02  -1.7690166e-01   8.5537314e-01   3.8083315e-01   4.6826490e-01  -1.9929425e-01
   5.1672757e+00  -3.3817937e-02  -1.7742158e-01   8.5579830e-01   3.8082195e-01   4.6826123e-01  -1.9929001e-01
   5.1937300e+00  -3.4028782e-02  -1.7792996e-01   8.5621427e-01   3.8081099e-01   4.6825765e-01  -1.9928585e-01
   5.2202419e+00  -3.4235672e-02  -1.7842811e-01   8.5662214e-01   3.8080024e-01   4.6825412e-01  -1.9928178e-01
   5.2467538e+00  -3.4438233e-02  -1.7891517e-01   8.5702118e-01   3.8078973e-01   4.6825067e-01  -1.9927779e-01
   5.2732657e+00  -3.4636556e-02  -1.7939141e-01   8.5741157e-01   3.8077944e-01   4.6824729e-01  -1.9927389e-01
   5.2997775e+00  -3.4830730e-02  -1.7985706e-01   8.5779349e-01   3.8076937e-01   4.6824398e-01  -1.9927008e-01
   5.3263450e+00  -3.5021237e-02  -1.8031332e-01   8.5816791e-01   3.8075949e-01   4.6824073e-01  -1.9926633e-01
   5.3529125e+00  -3.5207749e-02  -1.8075942e-01   8.5853418e-01   3.8074983e-01   4.6823755e-01  -1.9926267e-01
   5.3794800e+00  -3.5390352e-02  -1.8119561e-01   8.5889249e-01   3.8074038e-01   4.6823444e-01  -1.9925909e-01
   5.4060475e+00  -3.5569126e-02  -1.8162211e-01   8.5924300e-01   3.8073113e-01   4.6823139e-01  -1.9925559e-01
   5.4326687e+00  -3.5744502e-02  -1.8203997e-01   8.5958656e-01   3.8072206e-01   4.6822839e-01  -1.9925215e-01
   5.4592899e+00  -3.5916195e-02  -1.8244853e-01   8.5992263e-01   3.8071318e-01   4.6822546e-01  -1.9924879e-01
   5.4859111e+00  -3.6084281e-02  -1.8284802e-01   8.6025136e-01   3.8070450e-01   4.6822259e-01  -1.9924550e-01
   5.5125323e+00  -3.6248836e-02  -1.8323863e-01   8.6057291e-01   3.8069600e-01   4.6821978e-01  -1.9924228e-01
   5.5392054e+00  -3.6410246e-02  -1.8362131e-01   8.6088805e-01   3.8068767e-01   4.6821703e-01  -1.9923913e-01
   5.5658786e+00  -3.6568258e-02  -1.8399548e-01   8.6119629e-01   3.8067952e-01   4.6821433e-01  -1.9923604e-01
   5.5925517e+00  -3.6722946e-02  -1.8436134e-01   8.6149778e-01   3.8067155e-01   4.6821169e-01  -1.9923302e-01
   5.6192249e+00  -3.6874378e-02  -1.8471908e-01   8.6179267e-01   3.8066374e-01   4.6820910e-01  -1.9923006e-01
   5.6459484e+00  -3.7022901e-02  -1.8506952e-01   8.6208163e-01   3.8065609e-01   4.6820656e-01  -1.9922717e-01
   5.6726718e+00  -3.7168293e-02  -1.8541218e-01   8.6236426e-01   3.8064860e-01   4.6820408e-01  -1.9922433e-01
   5.6993953e+00  -3.7310619e-02  -1.8574723e-01   8.6264068e-01   3.8064128e-01   4.6820165e-01  -1.9922156e-01
   5.7261188e+00  -3.7449946e-02  -1.8607484e-01   8.6291103e-01   3.8063411e-01   4.6819927e-01  -1.9921884e-01
   5.7528912e+00  -3.7586583e-02  -1.8639576e-01   8.6317593e-01   3.8062708e-01   4.6819693e-01  -1.9921618e-01
   5.7796636e+00  -3.7720335e-02  -1.8670955e-01   8.6343499e-01   3.8062021e-01   4.6819465e-01  -1.9921358e-01
   5.8064360e+00  -3.7851264e-02  -1.8701638e-01   8.6368836e-01   3.8061348e-01   4.6819241e-01  -1.9921103e-01
   5.8332084e+00  -3.7979428e-02  -1.8731639e-01   8.6393615e-01   3.8060690e-01   4.6819022e-01  -1.9920854e-01
   5.8600285e+00  -3.8105108e-02  -1.8761027e-01   8.6417892e-01   3.8060045e-01   4.6818807e-01  -1.9920609e-01
   5.8868485e+00  -3.8228131e-02  -1.8789763e-01   8.6441633e-01   3.8059413e-01   4.6818597e-01  -1.9920370e-01
   5.9136686e+00  -3.8348552e-02  -1.8817860e-01   8.6464851e-01   3.8058796e-01   4.6818391e-01  -1.9920136e-01
   5.9404886e+00  -3.8466428e-02  -1.8845334e-01   8.6487557e-01   3.8058191e-01   4.6818190e-01  -1.9919907e-01
   5.9673551e+00  -3.8582009e-02  -1.8872245e-01   8.6509801e-01   3.8057599e-01   4.6817993e-01  -1.9919683e-01
   5.9942216e+00  -3.8695144e-02  -1.8898559e-01   8.6531553e-01   3.8057019e-01   4.6817799e-01  -1.9919463e-01
   6.0210880e+00  -3.8805884e-02  -1.8924289e-01   8.6552825e-01   3.8056451e-01   4.6817610e-01  -1.9919248e-01
   6.0479545e+00  -3.8914279e-02  -1.8949448e-01   8.6573627e-01   3.8055896e-01   4.6817425e-01  -1.9919038e-01
   6.0748661e+00  -3.9020557e-02  -1.8974091e-01   8.6594003e-01   3.8055352e-01   4.6817243e-01  -1.9918832e-01
   6.1017778e+00  -3.9124583e-02  -1.8998187e-01   8.6613929e-01   3.8054820e-01   4.6817066e-01  -1.9918630e-01
   6.1286894e+00  -3.9226403e-02  -1.9021748e-01   8.6633414e-01   3.8054299e-01   4.6816892e-01  -1.9918433e-01
   6.1556011e+00  -3.9326066e-02  -1.9044787e-01   8.6652468e-01   3.8053789e-01   4.6816722e-01  -1.9918240e-01
   6.1825566e+00  -3.9423775e-02  -1.9067353e-01   8.6671131e-01   3.8053290e-01   4.6816555e-01  -1.9918050e-01
   6.2095122e+00  -3.9519411e-02  -1.9089417e-01   8.6689380e-01   3.8052801e-01   4.6816392e-01  -1.9917865e-01
   6.2364678e+00  -3.9613018e-02  -1.9110993e-01   8.6707225e-01   3.8052323e-01   4.6816232e-01  -1.9917684e-01
   6.2634234e+00  -3.9704639e-02  -1.9132091e-01   8.6724675e-01   3.8051855e-01   4.6816075e-01  -1.9917507e-01
   6.2904219e+00  -3.9794458e-02  -1.9152754e-01   8.6741766e-01   3.8051396e-01   4.6815922e-01  -1.9917333e-01
   6.3174203e+00  -3.9882369e-02  -1.9172959e-01   8.6758477e-01   3.8050947e-01   4.6815772e-01  -1.9917163e-01
   6.3444188e+00  -3.9968414e-02  -1.9192716e-01   8.6774818e-01   3.8050508e-01   4.6815625e-01  -1.9916996e-01
   6.3714172e+00  -4.0052632e-02  -1.9212036e-01   8.6790797e-01   3.8050078e-01   4.6815481e-01  -1.9916834e-01
   6.3984575e+00  -4.0135189e-02  -1.9230957e-01   8.6806446e-01   3.8049657e-01   4.6815340e-01  -1.9916674e-01
   6.4254979e+00  -4.0215991e-02  -1.9249459e-01   8.6821747e-01   3.8049245e-01   4.6815203e-01  -1.9916518e-01
   6.4525382e+00  -4.0295076e-02  -1.9267551e-01   8.6836709e-01   3.8048842e-01   4.6815068e-01  -1.9916365e-01
   6.4795786e+00  -4.0372481e-02  -1.9285243e-01   8.6851339e-01   3.8048447e-01   4.6814936e-01  -1.9916215e-01
   6.5066599e+00  -4.0448354e-02  -1.9302569e-01   8.6865665e-01   3.8048061e-01   4.6814806e-01  -1.9916069e-01
   6.5337411e+00  -4.0522615e-02  -1.9319512e-01   8.6879674e-01   3.8047682e-01   4.6814679e-01  -1.9915925e-01
   6.5608224e+00  -4.0595295e-02  -1.9336080e-01   8.6893371e-01   3.8047312e-01   4.6814555e-01  -1.9915785e-01
   6.5879037e+00  -4.0666431e-02  -1.9352281e-01   8.6906764e-01   3.8046950e-01   4.6814434e-01  -1.9915648e-01
   6.6150250e+00  -4.0736156e-02  -1.9368147e-01   8.6919880e-01   3.8046595e-01   4.6814315e-01  -1.9915513e-01
   6.6421463e+00  -4.0804397e-02  -1.9383662e-01   8.6932703e-01   3.8046247e-01   4.6814199e-01  -1.9915382e-01
   6.6692675e+00  -4.0871187e-02  -1.9398833e-01   8.6945242e-01   3.8045907e-01   4.6814085e-01  -1.9915253e-01
   6.6963888e+00  -4.0936555e-02  -1.9413670e-01   8.6957502e-01   3.8045575e-01   4.6813973e-01  -1.9915127e-01
   6.7235490e+00  -4.1000624e-02  -1.9428199e-01   8.6969507e-01   3.8045249e-01   4.6813864e-01  -1.9915003e-01
   6.7507091e+00  -4.1063329e-02  -1.9442406e-01   8.6981244e-01   3.8044930e-01   4.6813757e-01  -1.9914882e-01
   6.7778693e+00  -4.1124699e-02  -1.9456300e-01   8.6992721e-01   3.8044618e-01   4.6813653e-01  -1.9914764e-01
   6.8050295e+00  -4.1184763e-02  -1.9469886e-01   8.7003943e-01   3.8044313e-01   4.6813550e-01  -1.9914648e-01
   6.8322276e+00  -4.1243630e-02  -1.9483191e-01   8.7014931e-01   3.8044013e-01   4.6813450e-01  -1.9914534e-01
   6.8594258e+00  -4.1301243e-02  -1.9496201e-01   8.7025674e-01   3.8043721e-01   4.6813352e-01  -1.9914423e-01
   6.8866239e+00  -4.1357629e-02  -1.9508924e-01   8.7036178e-01   3.8043434e-01   4.6813256e-01  -1.9914315e-01
   6.9138220e+00  -4.1412815e-02  -1.9521367e-01   8.7046449e-01   3.8043154e-01   4.6813162e-01  -1.9914208e-01
   6.9410572e+00  -4.1466899e-02  -1.9533550e-01   8.7056505e-01   3.8042879e-01   4.6813069e-01  -1.9914104e-01
   6.9682924e+00  -4.1519831e-02  -1.9545465e-01   8.7066337e-01   3.8042610e-01   4.6812979e-01  -1.9914002e-01
   6.9955276e+00  -4.1571635e-02  -1.9557117e-01   8.7075951e-01   3.8042347e-01   4.6812891e-01  -1.9913903e-01
   7.0227628e+00  -4.1622336e-02  -1.9568511e-01   8.7085351e-01   3.8042090e-01   4.6812805e-01  -1.9913805e-01
   7.0500344e+00  -4.1672023e-02  -1.9579669e-01   8.7094554e-01   3.8041838e-01   4.6812720e-01  -1.9913709e-01
   7.0773059e+00  -4.1720651e-02  -1.9590580e-01   8.7103552e-01   3.8041591e-01   4.6812637e-01  -1.9913616e-01
   7.1045774e+00  -4.1768243e-02  -1.9601251e-01   8.7112350e-01   3.8041349e-01   4.6812556e-01  -1.9913524e-01
   7.1318489e+00  -4.1814821e-02  -1.9611686e-01   8.7120953e-01   3.8041113e-01   4.6812477e-01  -1.9913434e-01
   7.1591559e+00  -4.1860467e-02  -1.9621905e-01   8.7129375e-01   3.8040881e-01   4.6812399e-01  -1.9913346e-01
   7.1864630e+00  -4.1905139e-02  -1.9631898e-01   8.7137609e-01   3.8040655e-01   4.6812323e-01  -1.9913260e-01
   7.2137700e+00  -4.1948860e-02  -1.9641670e-01   8.7145661e-01   3.8040433e-01   4.6812248e-01  -1.9913176e-01
   7.2410770e+00  -4.1991649e-02  -1.9651227e-01   8.7153533e-01   3.8040216e-01   4.6812175e-01  -1.9913094e-01
   7.2684186e+00  -4.2033579e-02  -1.9660585e-01   8.7161240e-01   3.8040004e-01   4.6812104e-01  -1.9913013e-01
   7.2957602e+00  -4.2074616e-02  -1.9669737e-01   8.7168775e-01   3.8039795e-01   4.6812034e-01  -1.9912934e-01
   7.3231017e+00  -4.2114778e-02  -1.9678687e-01   8.7176143e-01   3.8039592e-01   4.6811966e-01  -1.9912857e-01
   7.3504433e+00  -4.2154085e-02  -1.9687440e-01   8.7183347e-01   3.8039393e-01   4.6811899e-01  -1.9912782e-01
   7.3778185e+00  -4.2192601e-02  -1.9696011e-01   8.7190400e-01   3.8039198e-01   4.6811833e-01  -1.9912707e-01
   7.4051937e+00  -4.2230297e-02  -1.9704393e-01   8.7197295e-01   3.8039007e-01   4.6811769e-01  -1.9912635e-01
   7.4325689e+00  -4.2267189e-02  -1.9712590e-01   8.7204038e-01   3.8038820e-01   4.6811706e-01  -1.9912564e-01
   7.4599441e+00  -4.2303296e-02  -1.9720607e-01   8.7210630e-01   3.8038637e-01   4.6811645e-01  -1.9912495e-01
   7.4873522e+00  -4.2338676e-02  -1.9728457e-01   8.7217083e-01   3.8038458e-01   4.6811584e-01  -1.9912427e-01
   7.5147602e+00  -4.2373301e-02  -1.9736134e-01   8.7223393e-01   3.8038282e-01   4.6811525e-01  -1.9912360e-01
   7.5421682e+00  -4.2407189e-02  -1.9743642e-01   8.7229563e-01   3.8038111e-01   4.6811468e-01  -1.9912295e-01
   7.5695762e+00  -4.2440355e-02  -1.9750985e-01   8.7235595e-01   3.8037943e-01   4.6811411e-01  -1.9912231e-01
   7.5970163e+00  -4.2472853e-02  -1.9758175e-01   8.7241501e-01   3.8037778e-01   4.6811356e-01  -1.9912169e-01
   7.6244565e+00  -4.2504658e-02  -1.9765206e-01   8.7247275e-01   3.8037617e-01   4.6811302e-01  -1.9912107e-01
   7.6518966e+00  -4.2535786e-02  -1.9772083e-01   8.7252920e-01   3.8037460e-01   4.6811249e-01  -1.9912048e-01
   7.6793368e+00  -4.2566251e-02  -1.9778809e-01   8.7258440e-01   3.8037305e-01   4.6811197e-01  -1.9911989e-01
   7.7068083e+00  -4.2596102e-02  -1.9785394e-01   8.7263844e-01   3.8037154e-01   4.6811146e-01  -1.9911932e-01
   7.7342799e+00  -4.2625316e-02  -1.9791835e-01   8.7269128e-01   3.8037007e-01   4.6811096e-01  -1.9911876e-01
   7.7617515e+00  -4.2653908e-02  -1.9798134e-01   8.7274294e-01   3.8036862e-01   4.6811048e-01  -1.9911821e-01
   7.7892231e+00  -4.2681892e-02  -1.9804295e-01   8.7279345e-01   3.8036720e-01   4.6811000e-01  -1.9911767e-01
   7.8167253e+00  -4.2709310e-02  -1.9810327e-01   8.7284290e-01   3.8036582e-01   4.6810953e-01  -1.9911714e-01
   7.8442275e+00  -4.2736145e-02  -1.9816227e-01   8.7289125e-01   3.8036446e-01   4.6810908e-01  -1.9911663e-01
   7.8717297e+00  -4.2762408e-02  -1.9821997e-01   8.7293852e-01   3.8036313e-01   4.6810863e-01  -1.9911612e-01
   7.8992320e+00  -4.2788113e-02  -1.9827641e-01   8.7298475e-01   3.8036183e-01   4.6810819e-01  -1.9911563e-01
   7.9267639e+00  -4.2813297e-02  -1.9833167e-01   8.7303000e-01   3.8036056e-01   4.6810776e-01  -1.9911514e-01
   7.9542959e+00  -4.2837945e-02  -1.9838571e-01   8.7307424e-01   3.8035931e-01   4.6810734e-01  -1.9911467e-01
   7.9818279e+00  -4.2862069e-02  -1.9843857e-01   8.7311750e-01   3.8035809e-01   4.6810693e-01  -1.9911421e-01
   8.0093599e+00  -4.2885680e-02  -1.9849027e-01   8.7315980e-01   3.8035690e-01   4.6810653e-01  -1.9911375e-01
   8.0369208e+00  -4.2908813e-02  -1.9854089e-01   8.7320121e-01   3.8035573e-01   4.6810614e-01  -1.9911331e-01
   8.0644817e+00  -4.2931453e-02  -1.9859040e-01   8.7324170e-01   3.8035458e-01   4.6810575e-01  -1.9911287e-01
   8.0920426e+00  -4.2953612e-02  -1.9863882e-01   8.7328128e-01   3.8035346e-01   4.6810537e-01  -1.9911245e-01
   8.1196035e+00  -4.2975299e-02  -1.9868619e-01   8.7332000e-01   3.8035237e-01   4.6810501e-01  -1.9911203e-01
   8.1471927e+00  -4.2996548e-02  -1.9873256e-01   8.7335789e-01   3.8035130e-01   4.6810464e-01  -1.9911162e-01
   8.1747818e+00  -4.3017344e-02  -1.9877792e-01   8.7339494e-01   3.8035024e-01   4.6810429e-01  -1.9911123e-01
   8.2023710e+00  -4.3037698e-02  -1.9882228e-01   8.7343117e-01   3.8034922e-01   4.6810394e-01  -1.9911083e-01
   8.2299602e+00  -4.3057620e-02  -1.9886568e-01   8.7346659e-01   3.8034821e-01   4.6810360e-01  -1.9911045e-01
   8.2575771e+00  -4.3077138e-02  -1.9890816e-01   8.7350127e-01   3.8034722e-01   4.6810327e-01  -1.9911008e-01
   8.2851940e+00  -4.3096241e-02  -1.9894972e-01   8.7353518e-01   3.8034626e-01   4.6810295e-01  -1.9910971e-01
   8.3128109e+00  -4.3114938e-02  -1.9899036e-01   8.7356833e-01   3.8034531e-01   4.6810263e-01  -1.9910935e-01
   8.3404278e+00  -4.3133238e-02  -1.9903012e-01   8.7360075e-01   3.8034439e-01   4.6810232e-01  -1.9910900e-01
   8.3680718e+00  -4.3151166e-02  -1.9906905e-01   8.7363249e-01   3.8034348e-01   4.6810201e-01  -1.9910866e-01
   8.3957158e+00  -4.3168714e-02  -1.9910712e-01   8.7366352e-01   3.8034260e-01   4.6810171e-01  -1.9910832e-01
   8.4233598e+00  -4.3185889e-02  -1.9914437e-01   8.7369386e-01   3.8034173e-01   4.6810142e-01  -1.9910799e-01
   8.4510037e+00  -4.3202700e-02  -1.9918080e-01   8.7372354e-01   3.8034088e-01   4.6810113e-01  -1.9910767e-01
   8.4786740e+00  -4.3219169e-02  -1.9921646e-01   8.7375258e-01   3.8034005e-01   4.6810085e-01  -1.9910735e-01
   8.5063442e+00  -4.3235289e-02  -1.9925135e-01   8.7378098e-01   3.8033924e-01   4.6810058e-01  -1.9910704e-01
   8.5340144e+00  -4.3251067e-02  -1.9928548e-01   8.7380875e-01   3.8033844e-01   4.6810031e-01  -1.9910674e-01
   8.5616847e+00  -4.3266510e-02  -1.9931886e-01   8.7383591e-01   3.8033766e-01   4.6810005e-01  -1.9910644e-01
   8.5893803e+00  -4.3281639e-02  -1.9935154e-01   8.7386249e-01   3.8033690e-01   4.6809979e-01  -1.9910615e-01
   8.6170760e+00  -4.3296447e-02  -1.9938351e-01   8.7388849e-01   3.8033615e-01   4.6809954e-01  -1.9910587e-01
   8.6447717e+00  -4.3310941e-02  -1.9941478e-01   8.7391391e-01   3.8033542e-01   4.6809929e-01  -1.9910559e-01
   8.6724673e+00  -4.3325128e-02  -1.9944538e-01   8.7393877e-01   3.8033470e-01   4.6809905e-01  -1.9910532e-01
   8.7001878e+00  -4.3339027e-02  -1.9947532e-01   8.7396310e-01   3.8033400e-01   4.6809881e-01  -1.9910505e-01
   8.7279082e+00  -4.3352631e-02  -1.9950462e-01   8.7398689e-01   3.8033331e-01   4.6809858e-01  -1.9910479e-01
   8.7556287e+00  -4.3365946e-02  -1.9953328e-01   8.7401016e-01   3.8033264e-01   4.6809835e-01  -1.9910453e-01
   8.7833491e+00  -4.3378980e-02  -1.9956131e-01   8.7403291e-01   3.8033199e-01   4.6809813e-01  -1.9910428e-01
   8.8110939e+00  -4.3391749e-02  -1.9958876e-01   8.7405518e-01   3.8033134e-01   4.6809791e-01  -1.9910404e-01
   8.8388386e+00  -4.3404247e-02  -1.9961561e-01   8.7407696e-01   3.8033071e-01   4.6809770e-01  -1.9910380e-01
   8.8665834e+00  -4.3416480e-02  -1.9964188e-01   8.7409826e-01   3.8033009e-01   4.6809749e-01  -1.9910356e-01
   8.8943281e+00  -4.3428455e-02  -1.9966757e-01   8.7411909e-01   3.8032949e-01   4.6809729e-01  -1.9910333e-01
   8.9220967e+00  -4.3440186e-02  -1.9969273e-01   8.7413947e-01   3.8032890e-01   4.6809709e-01  -1.9910311e-01
   8.9498652e+00  -4.3451669e-02  -1.9971733e-01   8.7415941e-01   3.8032832e-01   4.6809689e-01  -1.9910289e-01
   8.9776338e+00  -4.3462909e-02  -1.9974141e-01   8.7417890e-01   3.8032775e-01   4.6809670e-01  -1.9910267e-01
   9.0054023e+00  -4.3473911e-02  -1.9976496e-01   8.7419797e-01   3.8032720e-01   4.6809651e-01  -1.9910246e-01
   9.0331940e+00  -4.3484689e-02  -1.9978801e-01   8.7421663e-01   3.8032665e-01   4.6809633e-01  -1.9910225e-01
   9.0609857e+00  -4.3495240e-02  -1.9981057e-01   8.7423489e-01   3.8032612e-01   4.6809615e-01  -1.9910205e-01
   9.0887773e+00  -4.3505567e-02  -1.9983264e-01   8.7425274e-01   3.8032560e-01   4.6809598e-01  -1.9910185e-01
   9.1165690e+00  -4.3515676e-02  -1.9985422e-01   8.7427019e-01   3.8032509e-01   4.6809580e-01  -1.9910166e-01
   9.1443830e+00  -4.3525580e-02  -1.9987536e-01   8.7428728e-01   3.8032459e-01   4.6809563e-01  -1.9910147e-01
   9.1721970e+00  -4.3535274e-02  -1.9989603e-01   8.7430399e-01   3.8032410e-01   4.6809547e-01  -1.9910128e-01
   9.2000110e+00  -4.3544764e-02  -1.9991626e-01   8.7432033e-01   3.8032362e-01   4.6809531e-01  -1.9910110e-01
   9.2278250e+00  -4.3554053e-02  -1.9993605e-01   8.7433631e-01   3.8032316e-01   4.6809515e-01  -1.9910092e-01
   9.2556606e+00  -4.3563153e-02  -1.9995543e-01   8.7435195e-01   3.8032270e-01   4.6809499e-01  -1.9910075e-01
   9.2834963e+00  -4.3572061e-02  -1.9997438e-01   8.7436725e-01   3.8032225e-01   4.6809484e-01  -1.9910058e-01
   9.3113319e+00  -4.3580781e-02  -1.9999292e-01   8.7438221e-01   3.8032181e-01   4.6809469e-01  -1.9910041e-01
   9.3391675e+00  -4.3589317e-02  -2.0001107e-01   8.7439685e-01   3.8032138e-01   4.6809455e-01  -1.9910025e-01
   9.3670244e+00  -4.3597680e-02  -2.0002883e-01   8.7441117e-01   3.8032096e-01   4.6809441e-01  -1.9910009e-01
   9.3948812e+00  -4.3605866e-02  -2.0004620e-01   8.7442518e-01   3.8032054e-01   4.6809427e-01  -1.9909993e-01
   9.4227380e+00  -4.3613879e-02  -2.0006321e-01   8.7443888e-01   3.8032014e-01   4.6809413e-01  -1.9909977e-01
   9.4505948e+00  -4.3621724e-02  -2.0007984e-01   8.7445228e-01   3.8031975e-01   4.6809400e-01  -1.9909962e-01
   9.4784724e+00  -4.3629409e-02  -2.0009612e-01   8.7446539e-01   3.8031936e-01   4.6809386e-01  -1.9909948e-01
   9.5063501e+00  -4.3636932e-02  -2.0011206e-01   8.7447822e-01   3.8031898e-01   4.6809374e-01  -1.9909933e-01
   9.5342277e+00  -4.3644297e-02  -2.0012765e-01   8.7449077e-01   3.8031861e-01   4.6809361e-01  -1.9909919e-01
   9.5621053e+00  -4.3651506e-02  -2.0014290e-01   8.7450304e-01   3.8031824e-01   4.6809349e-01  -1.9909905e-01
   9.5900033e+00  -4.3658569e-02  -2.0015783e-01   8.7451505e-01   3.8031789e-01   4.6809337e-01  -1.9909892e-01
   9.6179012e+00  -4.3665484e-02  -2.0017244e-01   8.7452680e-01   3.8031754e-01   4.6809325e-01  -1.9909878e-01
   9.6457992e+00  -4.3672252e-02  -2.0018673e-01   8.7453829e-01   3.8031720e-01   4.6809313e-01  -1.9909865e-01
   9.6736971e+00  -4.3678879e-02  -2.0020072e-01   8.7454952e-01   3.8031687e-01   4.6809302e-01  -1.9909853e-01
   9.7016147e+00  -4.3685371e-02  -2.0021441e-01   8.7456052e-01   3.8031654e-01   4.6809291e-01  -1.9909840e-01
   9.7295322e+00  -4.3691726e-02  -2.0022781e-01   8.7457128e-01   3.8031622e-01   4.6809280e-01  -1.9909828e-01
   9.7574497e+00  -4.3697948e-02  -2.0024092e-01   8.7458181e-01   3.8031590e-01   4.6809270e-01  -1.9909816e-01
   9.7853673e+00  -4.3704038e-02  -2.0025374e-01   8.7459210e-01   3.8031560e-01   4.6809259e-01  -1.9909804e-01
   9.8133036e+00  -4.3710006e-02  -2.0026630e-01   8.7460217e-01   3.8031530e-01   4.6809249e-01  -1.9909793e-01
   9.8412400e+00  -4.3715847e-02  -2.0027859e-01   8.7461203e-01   3.8031500e-01   4.6809239e-01  -1.9909782e-01
   9.8691764e+00  -4.3721566e-02  -2.0029061e-01   8.7462167e-01   3.8031472e-01   4.6809229e-01  -1.9909771e-01
   9.8971128e+00  -4.3727165e-02  -2.0030237e-01   8.7463109e-01   3.8031443e-01   4.6809220e-01  -1.9909760e-01
   9.9228346e+00  -4.3732217e-02  -2.0031298e-01   8.7463959e-01   3.8031418e-01   4.6809211e-01  -1.9909750e-01
   9.9485564e+00  -4.3737170e-02  -2.0032338e-01   8.7464792e-01   3.8031393e-01   4.6809203e-01  -1.9909741e-01
   9.9742782e+00  -4.3742028e-02  -2.0033357e-01   8.7465608e-01   3.8031368e-01   4.6809194e-01  -1.9909732e-01
   1.0000000e+01  -4.3746792e-02  -2.0034356e-01   8.7466408e-01   3.8031345e-01   4.6809186e-01  -1.9909722e-01


==> data/uHatDataSim1.dat <==
   0.0000000e+00  -5.6063448e-03
   1.0268811e-02  -1.4830766e-01
   2.0537623e-02  -3.5391828e-01
   3.0806434e-02  -6.5136158e-01
   4.1075245e-02  -1.0739445e+00
   4.7981550e-02  -1.4403322e+00
   5.4887855e-02  -1.8680068e+00
   6.1794159e-02  -2.3355319e+00
   6.8700464e-02  -2.8041311e+00
   7.5606769e-02  -3.2255089e+00
   8.2513073e-02  -3.5643954e+00
   8.9419378e-02  -3.8027310e+00
   9.6325682e-02  -3.9400623e+00
   1.0421028e-01  -3.9957160e+00
   1.1209489e-01  -3.9755664e+00
   1.1997949e-01  -3.9054208e+00
   1.2786409e-01  -3.8023646e+00
   1.3564672e-01  -3.6828210e+00
   1.4342935e-01  -3.5581743e+00
   1.5121198e-01  -3.4337467e+00
   1.5899461e-01  -3.3131457e+00
   1.6997756e-01  -3.1538576e+00
   1.8096052e-01  -3.0079680e+00
   1.9194347e-01  -2.8750387e+00
   2.0292642e-01  -2.7553242e+00
   2.1819812e-01  -2.6113498e+00
   2.3346981e-01  -2.4870671e+00
   2.4874151e-01  -2.3776062e+00
   2.6401320e-01  -2.2829034e+00
   2.8316606e-01  -2.1862055e+00
   3.0231891e-01  -2.1034425e+00
   3.2147176e-01  -2.0286328e+00
   3.4062462e-01  -1.9643458e+00
   3.5631595e-01  -1.9207229e+00
   3.7200727e-01  -1.8810627e+00
   3.8769860e-01  -1.8443022e+00
   4.0338993e-01  -1.8103991e+00
   4.2076275e-01  -1.7762038e+00
   4.3813556e-01  -1.7440088e+00
   4.5550838e-01  -1.7130127e+00
   4.7288120e-01  -1.6833244e+00
   4.9221646e-01  -1.6520736e+00
   5.1155173e-01  -1.6214749e+00
   5.3088699e-01  -1.5909636e+00
   5.5022225e-01  -1.5609721e+00
   5.7105877e-01  -1.5298363e+00
   5.9189529e-01  -1.4988536e+00
   6.1273181e-01  -1.4676167e+00
   6.3356833e-01  -1.4367631e+00
   6.5480375e-01  -1.4063505e+00
   6.7603917e-01  -1.3761333e+00
   6.9727459e-01  -1.3458342e+00
   7.1851001e-01  -1.3158776e+00
   7.3993914e-01  -1.2863853e+00
   7.6136827e-01  -1.2571154e+00
   7.8279740e-01  -1.2278905e+00
   8.0422653e-01  -1.1988883e+00
   8.2601962e-01  -1.1697973e+00
   8.4781271e-01  -1.1408675e+00
   8.6960581e-01  -1.1120065e+00
   8.9139890e-01  -1.0832716e+00
   9.1362781e-01  -1.0541632e+00
   9.3585672e-01  -1.0251798e+00
   9.5808563e-01  -9.9629491e-01
   9.8031455e-01  -9.6753188e-01
   1.0029041e+00  -9.3846527e-01
   1.0254937e+00  -9.0956471e-01
   1.0480833e+00  -8.8084144e-01
   1.0706729e+00  -8.5231880e-01
   1.0944484e+00  -8.2255028e-01
   1.1182239e+00  -7.9307116e-01
   1.1419994e+00  -7.6391070e-01
   1.1657749e+00  -7.3509875e-01
   1.1974981e+00  -6.9725513e-01
   1.2292213e+00  -6.6018035e-01
   1.2609444e+00  -6.2394817e-01
   1.2926676e+00  -5.8861224e-01
   1.3349962e+00  -5.4296445e-01
   1.3773248e+00  -4.9919610e-01
   1.4196534e+00  -4.5742802e-01
   1.4619820e+00  -4.1772997e-01
   1.5242990e+00  -3.6321861e-01
   1.5866161e+00  -3.1353780e-01
   1.6489332e+00  -2.6869378e-01
   1.7112502e+00  -2.2859036e-01
   1.7697490e+00  -1.9512333e-01
   1.8282477e+00  -1.6549230e-01
   1.8867464e+00  -1.3943351e-01
   1.9452451e+00  -1.1669860e-01
   2.0036066e+00  -9.7063129e-02
   2.0619680e+00  -8.0151413e-02
   2.1203295e+00  -6.5671410e-02
   2.1786910e+00  -5.3363969e-02
   2.2415891e+00  -4.2251718e-02
   2.3044872e+00  -3.3069586e-02
   2.3673854e+00  -2.5545614e-02
   2.4302835e+00  -1.9446231e-02
   2.4988368e+00  -1.4177038e-02
   2.5673900e+00  -1.0102081e-02
   2.6359432e+00  -7.0075596e-03
   2.7044964e+00  -4.7125764e-03
   2.7806060e+00  -2.9129530e-03
   2.8567156e+00  -1.7260517e-03
   2.9328253e+00  -1.0025100e-03
   3.0089349e+00  -6.1793460e-04
   3.0873665e+00  -4.6957345e-04
   3.1657981e+00  -4.9195474e-04
   3.2442297e+00  -6.2069003e-04
   3.3226614e+00  -8.0267756e-04
   3.3990790e+00  -9.9381935e-04
   3.4754966e+00  -1.1789475e-03
   3.5519142e+00  -1.3439654e-03
   3.6283318e+00  -1.4775284e-03
   3.7104552e+00  -1.5789137e-03
   3.7925787e+00  -1.6393743e-03
   3.8747021e+00  -1.6624041e-03
   3.9568256e+00  -1.6502893e-03
   4.0456135e+00  -1.6022962e-03
   4.1344014e+00  -1.5283279e-03
   4.2231893e+00  -1.4364009e-03
   4.3119772e+00  -1.3316012e-03
   4.3863318e+00  -1.2375889e-03
   4.4606864e+00  -1.1420290e-03
   4.5350410e+00  -1.0472306e-03
   4.6093956e+00  -9.5500351e-04
   4.6816475e+00  -8.6933927e-04
   4.7538994e+00  -7.8853658e-04
   4.8261514e+00  -7.1309970e-04
   4.8984033e+00  -6.4344242e-04
   4.9728379e+00  -5.7807889e-04
   5.0472726e+00  -5.1902697e-04
   5.1217073e+00  -4.6593805e-04
   5.1961419e+00  -4.1858388e-04
   5.2741364e+00  -3.7492850e-04
   5.3521309e+00  -3.3670035e-04
   5.4301254e+00  -3.0320667e-04
   5.5081199e+00  -2.7400450e-04
   5.5906310e+00  -2.4745453e-04
   5.6731420e+00  -2.2460859e-04
   5.7556530e+00  -2.0476511e-04
   5.8381641e+00  -1.8753155e-04
   5.9259339e+00  -1.7184032e-04
   6.0137037e+00  -1.5824711e-04
   6.1014735e+00  -1.4620742e-04
   6.1892432e+00  -1.3549228e-04
   6.2828772e+00  -1.2548860e-04
   6.3765112e+00  -1.1653158e-04
   6.4701451e+00  -1.0825771e-04
   6.5637791e+00  -1.0059766e-04
   6.6638483e+00  -9.3221565e-05
   6.7639176e+00  -8.6407006e-05
   6.8639868e+00  -7.9912869e-05
   6.9640561e+00  -7.3767502e-05
   7.0712420e+00  -6.7795523e-05
   7.1784279e+00  -6.2250606e-05
   7.2856138e+00  -5.6940401e-05
   7.3927997e+00  -5.1927447e-05
   7.5080359e+00  -4.7121588e-05
   7.6232720e+00  -4.2729122e-05
   7.7385082e+00  -3.8559688e-05
   7.8537444e+00  -3.4673951e-05
   7.9783112e+00  -3.1042606e-05
   8.1028781e+00  -2.7802868e-05
   8.2274449e+00  -2.4752717e-05
   8.3520118e+00  -2.1941606e-05
   8.4875860e+00  -1.9397702e-05
   8.6231603e+00  -1.7188036e-05
   8.7587345e+00  -1.5103950e-05
   8.8943088e+00  -1.3186895e-05
   9.0430088e+00  -1.1521093e-05
   9.1917088e+00  -1.0117744e-05
   9.3404088e+00  -8.7693752e-06
   9.4891088e+00  -7.5132153e-06
   9.6168316e+00  -6.6422438e-06
   9.7445544e+00  -5.8931168e-06
   9.8722772e+00  -5.1977128e-06
   1.0000000e+01  -4.5720585e-06


==> data/uHatDataSim2.dat <==
   0.0000000e+00  -1.1634293e+00
   5.7066839e-04  -1.1596793e+00
   1.1413368e-03  -1.1487006e+00
   1.7120052e-03  -1.1274165e+00
   2.2826736e-03  -1.0918484e+00
   5.1360155e-03  -4.1077834e-01
   7.9893575e-03   2.6077161e+00
   1.0842699e-02   8.5550167e+00
   1.3696041e-02   9.9869542e+00
   1.6333856e-02   9.9999939e+00
   1.8971671e-02   9.9999999e+00
   2.1609485e-02   9.9999835e+00
   2.4247300e-02   9.9927988e+00
   2.5977905e-02   9.8765774e+00
   2.7708510e-02   9.2349904e+00
   2.9439115e-02   7.7961368e+00
   3.1169720e-02   6.0769429e+00
   3.2900326e-02   4.5562960e+00
   3.4630931e-02   3.4550351e+00
   3.6361536e-02   2.7710228e+00
   3.8092141e-02   2.1548830e+00
   3.9568631e-02   1.5576460e+00
   4.1045122e-02   1.0654421e+00
   4.2521612e-02   6.5815216e-01
   4.3998102e-02   2.9984405e-01
   4.5696684e-02  -7.7817225e-02
   4.7395265e-02  -4.0553744e-01
   4.9093846e-02  -6.8886169e-01
   5.0792428e-02  -9.4315742e-01
   5.2833842e-02  -1.2237759e+00
   5.4875256e-02  -1.4680045e+00
   5.6916670e-02  -1.6779756e+00
   5.8958084e-02  -1.8647703e+00
   6.1350406e-02  -2.0632741e+00
   6.3742728e-02  -2.2326917e+00
   6.6135050e-02  -2.3747763e+00
   6.8527372e-02  -2.4972762e+00
   7.1338298e-02  -2.6226891e+00
   7.4149224e-02  -2.7243257e+00
   7.6960150e-02  -2.8041967e+00
   7.9771076e-02  -2.8678500e+00
   8.2752862e-02  -2.9217073e+00
   8.5734648e-02  -2.9605868e+00
   8.8716434e-02  -2.9862023e+00
   9.1698220e-02  -3.0012853e+00
   9.5512196e-02  -3.0085589e+00
   9.9326171e-02  -3.0029224e+00
   1.0314015e-01  -2.9863516e+00
   1.0695412e-01  -2.9620639e+00
   1.1118722e-01  -2.9288683e+00
   1.1542033e-01  -2.8893961e+00
   1.1965343e-01  -2.8450526e+00
   1.2388653e-01  -2.7978542e+00
   1.2838092e-01  -2.7462689e+00
   1.3287531e-01  -2.6934656e+00
   1.3736970e-01  -2.6402236e+00
   1.4186409e-01  -2.5875450e+00
   1.4646351e-01  -2.5349670e+00
   1.5106292e-01  -2.4838709e+00
   1.5566234e-01  -2.4345339e+00
   1.6026175e-01  -2.3872702e+00
   1.6478662e-01  -2.3429707e+00
   1.6931150e-01  -2.3008107e+00
   1.7383637e-01  -2.2607735e+00
   1.7836125e-01  -2.2228371e+00
   1.8283701e-01  -2.1873117e+00
   1.8731278e-01  -2.1536545e+00
   1.9178855e-01  -2.1217506e+00
   1.9626432e-01  -2.0914842e+00
   2.0237500e-01  -2.0525744e+00
   2.0848569e-01  -2.0161664e+00
   2.1459638e-01  -1.9819772e+00
   2.2070707e-01  -1.9497255e+00
   2.2865630e-01  -1.9102017e+00
   2.3660553e-01  -1.8731031e+00
   2.4455475e-01  -1.8381225e+00
   2.5250398e-01  -1.8048758e+00
   2.6268710e-01  -1.7642335e+00
   2.7287022e-01  -1.7257853e+00
   2.8305333e-01  -1.6894613e+00
   2.9323645e-01  -1.6548747e+00
   3.0506390e-01  -1.6164957e+00
   3.1689136e-01  -1.5804295e+00
   3.2871881e-01  -1.5468449e+00
   3.4054627e-01  -1.5156450e+00
   3.5461314e-01  -1.4817629e+00
   3.6868002e-01  -1.4520102e+00
   3.8274689e-01  -1.4270269e+00
   3.9681377e-01  -1.4078185e+00
   4.0967952e-01  -1.3967015e+00
   4.2254527e-01  -1.3934504e+00
   4.3541102e-01  -1.4007599e+00
   4.4827677e-01  -1.4232041e+00
   4.6114252e-01  -1.4682537e+00
   4.7400827e-01  -1.5469305e+00
   4.8687402e-01  -1.6784919e+00
   4.9973977e-01  -1.8929567e+00
   5.0747559e-01  -2.0752365e+00
   5.1521141e-01  -2.3018573e+00
   5.2294724e-01  -2.5587167e+00
   5.3068306e-01  -2.8040933e+00
   5.3841888e-01  -2.9709499e+00
   5.4615470e-01  -2.9943623e+00
   5.5389053e-01  -2.8591832e+00
   5.6162635e-01  -2.6043333e+00
   5.6815489e-01  -2.3434635e+00
   5.7468342e-01  -2.0744070e+00
   5.8121196e-01  -1.8178026e+00
   5.8774050e-01  -1.5843328e+00
   5.9426904e-01  -1.3772878e+00
   6.0079758e-01  -1.1963991e+00
   6.0732611e-01  -1.0396249e+00
   6.1385465e-01  -9.0421339e-01
   6.2077566e-01  -7.8077307e-01
   6.2769667e-01  -6.7508627e-01
   6.3461768e-01  -5.8447791e-01
   6.4153869e-01  -5.0656969e-01
   6.4999183e-01  -4.2571834e-01
   6.5844497e-01  -3.5808173e-01
   6.6689811e-01  -3.0140192e-01
   6.7535125e-01  -2.5364143e-01
   6.8250289e-01  -2.1896675e-01
   6.8965453e-01  -1.8883218e-01
   6.9680618e-01  -1.6260976e-01
   7.0395782e-01  -1.3971839e-01
   7.1317872e-01  -1.1429748e-01
   7.2239961e-01  -9.2827714e-02
   7.3162051e-01  -7.4677201e-02
   7.4084140e-01  -5.9193582e-02
   7.5152130e-01  -4.3859591e-02
   7.6220121e-01  -3.0928445e-02
   7.7288111e-01  -2.0001394e-02
   7.8356101e-01  -1.0594374e-02
   7.9612548e-01  -9.2216013e-04
   8.0868995e-01   7.3921295e-03
   8.2125442e-01   1.4557902e-02
   8.3381889e-01   2.0918774e-02
   8.4906033e-01   2.7936629e-02
   8.6430177e-01   3.4174271e-02
   8.7954321e-01   3.9724158e-02
   8.9478465e-01   4.4802808e-02
   9.1263698e-01   5.0268382e-02
   9.3048931e-01   5.5274933e-02
   9.4834164e-01   5.9967848e-02
   9.6619397e-01   6.4276733e-02
   9.8857129e-01   6.8417136e-02
   1.0109486e+00   7.2480410e-02
   1.0333259e+00   7.7372862e-02
   1.0557033e+00   8.1579726e-02
   1.0742186e+00   8.3444730e-02
   1.0927340e+00   8.5437735e-02
   1.1112494e+00   8.7993482e-02
   1.1297648e+00   9.0253508e-02
   1.1470565e+00   9.1381347e-02
   1.1643481e+00   9.2580501e-02
   1.1816398e+00   9.4142426e-02
   1.1989314e+00   9.5512708e-02
   1.2161632e+00   9.6127907e-02
   1.2333949e+00   9.6814066e-02
   1.2506266e+00   9.7855089e-02
   1.2678583e+00   9.8733529e-02
   1.2850491e+00   9.8918996e-02
   1.3022399e+00   9.9195864e-02
   1.3194306e+00   9.9836367e-02
   1.3366214e+00   1.0034262e-01
   1.3536661e+00   1.0021836e-01
   1.3707109e+00   1.0019548e-01
   1.3877556e+00   1.0051759e-01
   1.4048004e+00   1.0073446e-01
   1.4218237e+00   1.0039484e-01
   1.4388470e+00   1.0016075e-01
   1.4558703e+00   1.0025479e-01
   1.4728936e+00   1.0026366e-01
   1.4900692e+00   9.9761922e-02
   1.5072448e+00   9.9372029e-02
   1.5244205e+00   9.9307533e-02
   1.5415961e+00   9.9169876e-02
   1.5595707e+00   9.8490222e-02
   1.5775454e+00   9.7954741e-02
   1.5955201e+00   9.7819761e-02
   1.6134947e+00   9.7602256e-02
   1.6322138e+00   9.6747765e-02
   1.6509329e+00   9.6082507e-02
   1.6696520e+00   9.5905333e-02
   1.6883711e+00   9.5635442e-02
   1.7071820e+00   9.4703060e-02
   1.7259929e+00   9.3971153e-02
   1.7448037e+00   9.3715043e-02
   1.7636146e+00   9.3379867e-02
   1.7826260e+00   9.2421929e-02
   1.8016373e+00   9.1660073e-02
   1.8206487e+00   9.1350965e-02
   1.8396600e+00   9.0970903e-02
   1.8590167e+00   8.9995202e-02
   1.8783734e+00   8.9214589e-02
   1.8977301e+00   8.8878561e-02
   1.9170867e+00   8.8473895e-02
   1.9368016e+00   8.7487916e-02
   1.9565164e+00   8.6698176e-02
   1.9762312e+00   8.6347971e-02
   1.9959460e+00   8.5930558e-02
   2.0160024e+00   8.4945676e-02
   2.0360589e+00   8.4157011e-02
   2.0561154e+00   8.3799960e-02
   2.0761719e+00   8.3377290e-02
   2.0965735e+00   8.2402350e-02
   2.1169752e+00   8.1622377e-02
   2.1373768e+00   8.1264680e-02
   2.1577784e+00   8.0842557e-02
   2.1785362e+00   7.9882845e-02
   2.1992939e+00   7.9116468e-02
   2.2200516e+00   7.8763290e-02
   2.2408093e+00   7.8346298e-02
   2.2619275e+00   7.7405242e-02
   2.2830458e+00   7.6655782e-02
   2.3041640e+00   7.6310825e-02
   2.3252823e+00   7.5902282e-02
   2.3467591e+00   7.4982436e-02
   2.3682359e+00   7.4252255e-02
   2.3897126e+00   7.3917923e-02
   2.4111894e+00   7.3520053e-02
   2.4330200e+00   7.2623209e-02
   2.4548507e+00   7.1913864e-02
   2.4766813e+00   7.1591678e-02
   2.4985119e+00   7.1205898e-02
   2.5206902e+00   7.0333100e-02
   2.5428685e+00   6.9645446e-02
   2.5650468e+00   6.9336328e-02
   2.5872251e+00   6.8963494e-02
   2.6097424e+00   6.8115201e-02
   2.6322598e+00   6.7449563e-02
   2.6547772e+00   6.7153977e-02
   2.6772946e+00   6.6794528e-02
   2.7001396e+00   6.5970820e-02
   2.7229845e+00   6.5327157e-02
   2.7458295e+00   6.5045189e-02
   2.7686744e+00   6.4699236e-02
   2.7918327e+00   6.3899957e-02
   2.8149910e+00   6.3277978e-02
   2.8381493e+00   6.3009418e-02
   2.8613076e+00   6.2676824e-02
   2.8847631e+00   6.1901646e-02
   2.9082186e+00   6.1300880e-02
   2.9316741e+00   6.1045305e-02
   2.9551296e+00   6.0725754e-02
   2.9788648e+00   5.9974221e-02
   3.0026000e+00   5.9394070e-02
   3.0263352e+00   5.9150922e-02
   3.0500704e+00   5.8843979e-02
   3.0740669e+00   5.8115547e-02
   3.0980634e+00   5.7555329e-02
   3.1220599e+00   5.7323960e-02
   3.1460564e+00   5.7029114e-02
   3.1702952e+00   5.6323189e-02
   3.1945340e+00   5.5782181e-02
   3.2187729e+00   5.5561889e-02
   3.2430117e+00   5.5278584e-02
   3.2674739e+00   5.4594550e-02
   3.2919361e+00   5.4072009e-02
   3.3163983e+00   5.3862068e-02
   3.3408605e+00   5.3589722e-02
   3.3655277e+00   5.2926952e-02
   3.3901948e+00   5.2422137e-02
   3.4148619e+00   5.2221817e-02
   3.4395291e+00   5.1959843e-02
   3.4643837e+00   5.1317704e-02
   3.4892383e+00   5.0829883e-02
   3.5140929e+00   5.0638479e-02
   3.5389475e+00   5.0386303e-02
   3.5639733e+00   4.9764155e-02
   3.5889991e+00   4.9292615e-02
   3.6140249e+00   4.9109460e-02
   3.6390507e+00   4.8866528e-02
   3.6642327e+00   4.8263737e-02
   3.6894147e+00   4.7807788e-02
   3.7145967e+00   4.7632263e-02
   3.7397788e+00   4.7398051e-02
   3.7651034e+00   4.6813992e-02
   3.7904280e+00   4.6372978e-02
   3.8157526e+00   4.6204508e-02
   3.8410772e+00   4.5978528e-02
   3.8665321e+00   4.5412589e-02
   3.8919870e+00   4.4985887e-02
   3.9174419e+00   4.4823949e-02
   3.9428968e+00   4.4605744e-02
   3.9684710e+00   4.4057330e-02
   3.9940453e+00   4.3644349e-02
   4.0196196e+00   4.3488469e-02
   4.0451938e+00   4.3277617e-02
   4.0708779e+00   4.2746147e-02
   4.0965619e+00   4.2346328e-02
   4.1222460e+00   4.2196083e-02
   4.1479300e+00   4.1992196e-02
   4.1737154e+00   4.1477105e-02
   4.1995008e+00   4.1089922e-02
   4.2252862e+00   4.0944935e-02
   4.2510716e+00   4.0747660e-02
   4.2769509e+00   4.0248400e-02
   4.3028302e+00   3.9873358e-02
   4.3287096e+00   3.9733293e-02
   4.3545889e+00   3.9542308e-02
   4.3805556e+00   3.9058354e-02
   4.4065223e+00   3.8694986e-02
   4.4324890e+00   3.8559543e-02
   4.4584558e+00   3.8374554e-02
   4.4845042e+00   3.7905400e-02
   4.5105526e+00   3.7553270e-02
   4.5366010e+00   3.7422182e-02
   4.5626495e+00   3.7242917e-02
   4.5887747e+00   3.6788076e-02
   4.6148999e+00   3.6446770e-02
   4.6410251e+00   3.6319801e-02
   4.6671503e+00   3.6146012e-02
   4.6933480e+00   3.5705014e-02
   4.7195458e+00   3.5374142e-02
   4.7457435e+00   3.5251080e-02
   4.7719412e+00   3.5082541e-02
   4.7982078e+00   3.4654933e-02
   4.8244743e+00   3.4334126e-02
   4.8507408e+00   3.4214784e-02
   4.8770073e+00   3.4051288e-02
   4.9033393e+00   3.3636635e-02
   4.9296712e+00   3.3325544e-02
   4.9560032e+00   3.3209754e-02
   4.9823352e+00   3.3051108e-02
   5.0087296e+00   3.2648994e-02
   5.0351240e+00   3.2347289e-02
   5.0615184e+00   3.2234899e-02
   5.0879128e+00   3.2080923e-02
   5.1143671e+00   3.1690950e-02
   5.1408214e+00   3.1398317e-02
   5.1672757e+00   3.1289186e-02
   5.1937300e+00   3.1139714e-02
   5.2202419e+00   3.0761495e-02
   5.2467538e+00   3.0477635e-02
   5.2732657e+00   3.0371639e-02
   5.2997775e+00   3.0226516e-02
   5.3263450e+00   2.9859676e-02
   5.3529125e+00   2.9584304e-02
   5.3794800e+00   2.9481329e-02
   5.4060475e+00   2.9340409e-02
   5.4326687e+00   2.8984590e-02
   5.4592899e+00   2.8717432e-02
   5.4859111e+00   2.8617373e-02
   5.5125323e+00   2.8480520e-02
   5.5392054e+00   2.8135378e-02
   5.5658786e+00   2.7876174e-02
   5.5925517e+00   2.7778932e-02
   5.6192249e+00   2.7646018e-02
   5.6459484e+00   2.7311221e-02
   5.6726718e+00   2.7059721e-02
   5.6993953e+00   2.6965205e-02
   5.7261188e+00   2.6836105e-02
   5.7528912e+00   2.6511334e-02
   5.7796636e+00   2.6267299e-02
   5.8064360e+00   2.6175422e-02
   5.8332084e+00   2.6050019e-02
   5.8600285e+00   2.5734963e-02
   5.8868485e+00   2.5498161e-02
   5.9136686e+00   2.5408843e-02
   5.9404886e+00   2.5287027e-02
   5.9673551e+00   2.4981385e-02
   5.9942216e+00   2.4751593e-02
   6.0210880e+00   2.4664760e-02
   6.0479545e+00   2.4546424e-02
   6.0748661e+00   2.4249907e-02
   6.1017778e+00   2.4026911e-02
   6.1286894e+00   2.3942492e-02
   6.1556011e+00   2.3827534e-02
   6.1825566e+00   2.3539864e-02
   6.2095122e+00   2.3323459e-02
   6.2364678e+00   2.3241383e-02
   6.2634234e+00   2.3129706e-02
   6.2904219e+00   2.2850615e-02
   6.3174203e+00   2.2640601e-02
   6.3444188e+00   2.2560801e-02
   6.3714172e+00   2.2452308e-02
   6.3984575e+00   2.2181535e-02
   6.4254979e+00   2.1977721e-02
   6.4525382e+00   2.1900134e-02
   6.4795786e+00   2.1794734e-02
   6.5066599e+00   2.1532025e-02
   6.5337411e+00   2.1334223e-02
   6.5608224e+00   2.1258789e-02
   6.5879037e+00   2.1156395e-02
   6.6150250e+00   2.0901504e-02
   6.6421463e+00   2.0709534e-02
   6.6692675e+00   2.0636196e-02
   6.6963888e+00   2.0536724e-02
   6.7235490e+00   2.0289415e-02
   6.7507091e+00   2.0103102e-02
   6.7778693e+00   2.0031804e-02
   6.8050295e+00   1.9935171e-02
   6.8322276e+00   1.9695216e-02
   6.8594258e+00   1.9514394e-02
   6.8866239e+00   1.9445079e-02
   6.9138220e+00   1.9351203e-02
   6.9410572e+00   1.9118383e-02
   6.9682924e+00   1.8942889e-02
   6.9955276e+00   1.8875501e-02
   7.0227628e+00   1.8784306e-02
   7.0500344e+00   1.8558404e-02
   7.0773059e+00   1.8388079e-02
   7.1045774e+00   1.8322569e-02
   7.1318489e+00   1.8233979e-02
   7.1591559e+00   1.8014785e-02
   7.1864630e+00   1.7849475e-02
   7.2137700e+00   1.7785794e-02
   7.2410770e+00   1.7699737e-02
   7.2684186e+00   1.7487049e-02
   7.2957602e+00   1.7326605e-02
   7.3231017e+00   1.7264705e-02
   7.3504433e+00   1.7181110e-02
   7.3778185e+00   1.6974735e-02
   7.4051937e+00   1.6819014e-02
   7.4325689e+00   1.6758845e-02
   7.4599441e+00   1.6677644e-02
   7.4873522e+00   1.6477393e-02
   7.5147602e+00   1.6326257e-02
   7.5421682e+00   1.6267772e-02
   7.5695762e+00   1.6188896e-02
   7.5970163e+00   1.5994587e-02
   7.6244565e+00   1.5847899e-02
   7.6518966e+00   1.5791054e-02
   7.6793368e+00   1.5714437e-02
   7.7068083e+00   1.5525890e-02
   7.7342799e+00   1.5383518e-02
   7.7617515e+00   1.5328269e-02
   7.7892231e+00   1.5253850e-02
   7.8167253e+00   1.5070890e-02
   7.8442275e+00   1.4932708e-02
   7.8717297e+00   1.4879014e-02
   7.8992320e+00   1.4806731e-02
   7.9267639e+00   1.4629192e-02
   7.9542959e+00   1.4495076e-02
   7.9818279e+00   1.4442894e-02
   8.0093599e+00   1.4372688e-02
   8.0369208e+00   1.4200411e-02
   8.0644817e+00   1.4070240e-02
   8.0920426e+00   1.4019529e-02
   8.1196035e+00   1.3951340e-02
   8.1471927e+00   1.3784168e-02
   8.1747818e+00   1.3657829e-02
   8.2023710e+00   1.3608547e-02
   8.2299602e+00   1.3542319e-02
   8.2575771e+00   1.3380098e-02
   8.2851940e+00   1.3257475e-02
   8.3128109e+00   1.3209586e-02
   8.3404278e+00   1.3145262e-02
   8.3680718e+00   1.2987844e-02
   8.3957158e+00   1.2868828e-02
   8.4233598e+00   1.2822295e-02
   8.4510037e+00   1.2759823e-02
   8.4786740e+00   1.2607063e-02
   8.5063442e+00   1.2491548e-02
   8.5340144e+00   1.2446334e-02
   8.5616847e+00   1.2385664e-02
   8.5893803e+00   1.2237424e-02
   8.6170760e+00   1.2125308e-02
   8.6447717e+00   1.2081376e-02
   8.6724673e+00   1.2022455e-02
   8.7001878e+00   1.1878604e-02
   8.7279082e+00   1.1769786e-02
   8.7556287e+00   1.1727100e-02
   8.7833491e+00   1.1669878e-02
   8.8110939e+00   1.1530284e-02
   8.8388386e+00   1.1424667e-02
   8.8665834e+00   1.1383194e-02
   8.8943281e+00   1.1327622e-02
   8.9220967e+00   1.1192156e-02
   8.9498652e+00   1.1089646e-02
   8.9776338e+00   1.1049353e-02
   9.0054023e+00   1.0995386e-02
   9.0331940e+00   1.0863925e-02
   9.0609857e+00   1.0764430e-02
   9.0887773e+00   1.0725286e-02
   9.1165690e+00   1.0672878e-02
   9.1443830e+00   1.0545304e-02
   9.1721970e+00   1.0448734e-02
   9.2000110e+00   1.0410707e-02
   9.2278250e+00   1.0359816e-02
   9.2556606e+00   1.0236013e-02
   9.2834963e+00   1.0142285e-02
   9.3113319e+00   1.0105342e-02
   9.3391675e+00   1.0055922e-02
   9.3670244e+00   9.9357805e-03
   9.3948812e+00   9.8448096e-03
   9.4227380e+00   9.8089208e-03
   9.4505948e+00   9.7609303e-03
   9.4784724e+00   9.6443396e-03
   9.5063501e+00   9.5560443e-03
   9.5342277e+00   9.5211812e-03
   9.5621053e+00   9.4745796e-03
   9.5900033e+00   9.3614326e-03
   9.6179012e+00   9.2757336e-03
   9.6457992e+00   9.2418691e-03
   9.6736971e+00   9.1966177e-03
   9.7016147e+00   9.0868120e-03
   9.7295322e+00   9.0036329e-03
   9.7574497e+00   8.9707394e-03
   9.7853673e+00   8.9268001e-03
   9.8133036e+00   8.8202380e-03
   9.8412400e+00   8.7395054e-03
   9.8691764e+00   8.7075547e-03
   9.8971128e+00   8.6648895e-03
   9.9228346e+00   8.5766254e-03
   9.9485564e+00   8.5059824e-03
   9.9742782e+00   8.4650592e-03
   1.0000000e+01   8.4195790e-03


==> data/x0Data.dat <==
  -3.0000000e-01   6.0000000e-01
  -3.0039465e-01   6.1255810e-01
  -3.0157706e-01   6.2506665e-01
  -3.0354255e-01   6.3747626e-01
  -3.0628337e-01   6.4973798e-01
  -3.0978870e-01   6.6180340e-01
  -3.1404470e-01   6.7362491e-01
  -3.1903459e-01   6.8515586e-01
  -3.2473866e-01   6.9635073e-01
  -3.3113441e-01   7.0716536e-01
  -3.3819660e-01   7.1755705e-01
  -3.4589735e-01   7.2748480e-01
  -3.5420627e-01   7.3690942e-01
  -3.6309058e-01   7.4579373e-01
  -3.7251520e-01   7.5410265e-01
  -3.8244295e-01   7.6180340e-01
  -3.9283464e-01   7.6886559e-01
  -4.0364927e-01   7.7526134e-01
  -4.1484414e-01   7.8096541e-01
  -4.2637509e-01   7.8595530e-01
  -4.3819660e-01   7.9021130e-01
  -4.5026202e-01   7.9371663e-01
  -4.6252374e-01   7.9645745e-01
  -4.7493335e-01   7.9842294e-01
  -4.8744190e-01   7.9960535e-01
  -5.0000000e-01   8.0000000e-01
  -5.1255810e-01   7.9960535e-01
  -5.2506665e-01   7.9842294e-01
  -5.3747626e-01   7.9645745e-01
  -5.4973798e-01   7.9371663e-01
  -5.6180340e-01   7.9021130e-01
  -5.7362491e-01   7.8595530e-01
  -5.8515586e-01   7.8096541e-01
  -5.9635073e-01   7.7526134e-01
  -6.0716536e-01   7.6886559e-01
  -6.1755705e-01   7.6180340e-01
  -6.2748480e-01   7.5410265e-01
  -6.3690942e-01   7.4579373e-01
  -6.4579373e-01   7.3690942e-01
  -6.5410265e-01   7.2748480e-01
  -6.6180340e-01   7.1755705e-01
  -6.6886559e-01   7.0716536e-01
  -6.7526134e-01   6.9635073e-01
  -6.8096541e-01   6.8515586e-01
  -6.8595530e-01   6.7362491e-01
  -6.9021130e-01   6.6180340e-01
  -6.9371663e-01   6.4973798e-01
  -6.9645745e-01   6.3747626e-01
  -6.9842294e-01   6.2506665e-01
  -6.9960535e-01   6.1255810e-01
  -7.0000000e-01   6.0000000e-01
  -6.9960535e-01   5.8744190e-01
  -6.9842294e-01   5.7493335e-01
  -6.9645745e-01   5.6252374e-01
  -6.9371663e-01   5.5026202e-01
  -6.9021130e-01   5.3819660e-01
  -6.8595530e-01   5.2637509e-01
  -6.8096541e-01   5.1484414e-01
  -6.7526134e-01   5.0364927e-01
  -6.6886559e-01   4.9283464e-01
  -6.6180340e-01   4.8244295e-01
  -6.5410265e-01   4.7251520e-01
  -6.4579373e-01   4.6309058e-01
  -6.3690942e-01   4.5420627e-01
  -6.2748480e-01   4.4589735e-01
  -6.1755705e-01   4.3819660e-01
  -6.0716536e-01   4.3113441e-01
  -5.9635073e-01   4.2473866e-01
  -5.8515586e-01   4.1903459e-01
  -5.7362491e-01   4.1404470e-01
  -5.6180340e-01   4.0978870e-01
  -5.4973798e-01   4.0628337e-01
  -5.3747626e-01   4.0354255e-01
  -5.2506665e-01   4.0157706e-01
  -5.1255810e-01   4.0039465e-01
  -5.0000000e-01   4.0000000e-01
  -4.8744190e-01   4.0039465e-01
  -4.7493335e-01   4.0157706e-01
  -4.6252374e-01   4.0354255e-01
  -4.5026202e-01   4.0628337e-01
  -4.3819660e-01   4.0978870e-01
  -4.2637509e-01   4.1404470e-01
  -4.1484414e-01   4.1903459e-01
  -4.0364927e-01   4.2473866e-01
  -3.9283464e-01   4.3113441e-01
  -3.8244295e-01   4.3819660e-01
  -3.7251520e-01   4.4589735e-01
  -3.6309058e-01   4.5420627e-01
  -3.5420627e-01   4.6309058e-01
  -3.4589735e-01   4.7251520e-01
  -3.3819660e-01   4.8244295e-01
  -3.3113441e-01   4.9283464e-01
  -3.2473866e-01   5.0364927e-01
  -3.1903459e-01   5.1484414e-01
  -3.1404470e-01   5.2637509e-01
  -3.0978870e-01   5.3819660e-01
  -3.0628337e-01   5.5026202e-01
  -3.0354255e-01   5.6252374e-01
  -3.0157706e-01   5.7493335e-01
  -3.0039465e-01   5.8744190e-01
  -3.0000000e-01   6.0000000e-01


==> data/x0DataCohenWithCBF.dat <==
  -6.5000000e-01   6.0000000e-01
  -6.5039465e-01   6.1255810e-01
  -6.5157706e-01   6.2506665e-01
  -6.5354255e-01   6.3747626e-01
  -6.5628337e-01   6.4973798e-01
  -6.5978870e-01   6.6180340e-01
  -6.6404470e-01   6.7362491e-01
  -6.6903459e-01   6.8515586e-01
  -6.7473866e-01   6.9635073e-01
  -6.8113441e-01   7.0716536e-01
  -6.8819660e-01   7.1755705e-01
  -6.9589735e-01   7.2748480e-01
  -7.0420627e-01   7.3690942e-01
  -7.1309058e-01   7.4579373e-01
  -7.2251520e-01   7.5410265e-01
  -7.3244295e-01   7.6180340e-01
  -7.4283464e-01   7.6886559e-01
  -7.5364927e-01   7.7526134e-01
  -7.6484414e-01   7.8096541e-01
  -7.7637509e-01   7.8595530e-01
  -7.8819660e-01   7.9021130e-01
  -8.0026202e-01   7.9371663e-01
  -8.1252374e-01   7.9645745e-01
  -8.2493335e-01   7.9842294e-01
  -8.3744190e-01   7.9960535e-01
  -8.5000000e-01   8.0000000e-01
  -8.6255810e-01   7.9960535e-01
  -8.7506665e-01   7.9842294e-01
  -8.8747626e-01   7.9645745e-01
  -8.9973798e-01   7.9371663e-01
  -9.1180340e-01   7.9021130e-01
  -9.2362491e-01   7.8595530e-01
  -9.3515586e-01   7.8096541e-01
  -9.4635073e-01   7.7526134e-01
  -9.5716536e-01   7.6886559e-01
  -9.6755705e-01   7.6180340e-01
  -9.7748480e-01   7.5410265e-01
  -9.8690942e-01   7.4579373e-01
  -9.9579373e-01   7.3690942e-01
  -1.0041026e+00   7.2748480e-01
  -1.0118034e+00   7.1755705e-01
  -1.0188656e+00   7.0716536e-01
  -1.0252613e+00   6.9635073e-01
  -1.0309654e+00   6.8515586e-01
  -1.0359553e+00   6.7362491e-01
  -1.0402113e+00   6.6180340e-01
  -1.0437166e+00   6.4973798e-01
  -1.0464575e+00   6.3747626e-01
  -1.0484229e+00   6.2506665e-01
  -1.0496053e+00   6.1255810e-01
  -1.0500000e+00   6.0000000e-01
  -1.0496053e+00   5.8744190e-01
  -1.0484229e+00   5.7493335e-01
  -1.0464575e+00   5.6252374e-01
  -1.0437166e+00   5.5026202e-01
  -1.0402113e+00   5.3819660e-01
  -1.0359553e+00   5.2637509e-01
  -1.0309654e+00   5.1484414e-01
  -1.0252613e+00   5.0364927e-01
  -1.0188656e+00   4.9283464e-01
  -1.0118034e+00   4.8244295e-01
  -1.0041026e+00   4.7251520e-01
  -9.9579373e-01   4.6309058e-01
  -9.8690942e-01   4.5420627e-01
  -9.7748480e-01   4.4589735e-01
  -9.6755705e-01   4.3819660e-01
  -9.5716536e-01   4.3113441e-01
  -9.4635073e-01   4.2473866e-01
  -9.3515586e-01   4.1903459e-01
  -9.2362491e-01   4.1404470e-01
  -9.1180340e-01   4.0978870e-01
  -8.9973798e-01   4.0628337e-01
  -8.8747626e-01   4.0354255e-01
  -8.7506665e-01   4.0157706e-01
  -8.6255810e-01   4.0039465e-01
  -8.5000000e-01   4.0000000e-01
  -8.3744190e-01   4.0039465e-01
  -8.2493335e-01   4.0157706e-01
  -8.1252374e-01   4.0354255e-01
  -8.0026202e-01   4.0628337e-01
  -7.8819660e-01   4.0978870e-01
  -7.7637509e-01   4.1404470e-01
  -7.6484414e-01   4.1903459e-01
  -7.5364927e-01   4.2473866e-01
  -7.4283464e-01   4.3113441e-01
  -7.3244295e-01   4.3819660e-01
  -7.2251520e-01   4.4589735e-01
  -7.1309058e-01   4.5420627e-01
  -7.0420627e-01   4.6309058e-01
  -6.9589735e-01   4.7251520e-01
  -6.8819660e-01   4.8244295e-01
  -6.8113441e-01   4.9283464e-01
  -6.7473866e-01   5.0364927e-01
  -6.6903459e-01   5.1484414e-01
  -6.6404470e-01   5.2637509e-01
  -6.5978870e-01   5.3819660e-01
  -6.5628337e-01   5.5026202e-01
  -6.5354255e-01   5.6252374e-01
  -6.5157706e-01   5.7493335e-01
  -6.5039465e-01   5.8744190e-01
  -6.5000000e-01   6.0000000e-01


==> data/x0DataCohenWithoutCBF.dat <==
  -6.5000000e-01   6.0000000e-01
  -6.5039465e-01   6.1255810e-01
  -6.5157706e-01   6.2506665e-01
  -6.5354255e-01   6.3747626e-01
  -6.5628337e-01   6.4973798e-01
  -6.5978870e-01   6.6180340e-01
  -6.6404470e-01   6.7362491e-01
  -6.6903459e-01   6.8515586e-01
  -6.7473866e-01   6.9635073e-01
  -6.8113441e-01   7.0716536e-01
  -6.8819660e-01   7.1755705e-01
  -6.9589735e-01   7.2748480e-01
  -7.0420627e-01   7.3690942e-01
  -7.1309058e-01   7.4579373e-01
  -7.2251520e-01   7.5410265e-01
  -7.3244295e-01   7.6180340e-01
  -7.4283464e-01   7.6886559e-01
  -7.5364927e-01   7.7526134e-01
  -7.6484414e-01   7.8096541e-01
  -7.7637509e-01   7.8595530e-01
  -7.8819660e-01   7.9021130e-01
  -8.0026202e-01   7.9371663e-01
  -8.1252374e-01   7.9645745e-01
  -8.2493335e-01   7.9842294e-01
  -8.3744190e-01   7.9960535e-01
  -8.5000000e-01   8.0000000e-01
  -8.6255810e-01   7.9960535e-01
  -8.7506665e-01   7.9842294e-01
  -8.8747626e-01   7.9645745e-01
  -8.9973798e-01   7.9371663e-01
  -9.1180340e-01   7.9021130e-01
  -9.2362491e-01   7.8595530e-01
  -9.3515586e-01   7.8096541e-01
  -9.4635073e-01   7.7526134e-01
  -9.5716536e-01   7.6886559e-01
  -9.6755705e-01   7.6180340e-01
  -9.7748480e-01   7.5410265e-01
  -9.8690942e-01   7.4579373e-01
  -9.9579373e-01   7.3690942e-01
  -1.0041026e+00   7.2748480e-01
  -1.0118034e+00   7.1755705e-01
  -1.0188656e+00   7.0716536e-01
  -1.0252613e+00   6.9635073e-01
  -1.0309654e+00   6.8515586e-01
  -1.0359553e+00   6.7362491e-01
  -1.0402113e+00   6.6180340e-01
  -1.0437166e+00   6.4973798e-01
  -1.0464575e+00   6.3747626e-01
  -1.0484229e+00   6.2506665e-01
  -1.0496053e+00   6.1255810e-01
  -1.0500000e+00   6.0000000e-01
  -1.0496053e+00   5.8744190e-01
  -1.0484229e+00   5.7493335e-01
  -1.0464575e+00   5.6252374e-01
  -1.0437166e+00   5.5026202e-01
  -1.0402113e+00   5.3819660e-01
  -1.0359553e+00   5.2637509e-01
  -1.0309654e+00   5.1484414e-01
  -1.0252613e+00   5.0364927e-01
  -1.0188656e+00   4.9283464e-01
  -1.0118034e+00   4.8244295e-01
  -1.0041026e+00   4.7251520e-01
  -9.9579373e-01   4.6309058e-01
  -9.8690942e-01   4.5420627e-01
  -9.7748480e-01   4.4589735e-01
  -9.6755705e-01   4.3819660e-01
  -9.5716536e-01   4.3113441e-01
  -9.4635073e-01   4.2473866e-01
  -9.3515586e-01   4.1903459e-01
  -9.2362491e-01   4.1404470e-01
  -9.1180340e-01   4.0978870e-01
  -8.9973798e-01   4.0628337e-01
  -8.8747626e-01   4.0354255e-01
  -8.7506665e-01   4.0157706e-01
  -8.6255810e-01   4.0039465e-01
  -8.5000000e-01   4.0000000e-01
  -8.3744190e-01   4.0039465e-01
  -8.2493335e-01   4.0157706e-01
  -8.1252374e-01   4.0354255e-01
  -8.0026202e-01   4.0628337e-01
  -7.8819660e-01   4.0978870e-01
  -7.7637509e-01   4.1404470e-01
  -7.6484414e-01   4.1903459e-01
  -7.5364927e-01   4.2473866e-01
  -7.4283464e-01   4.3113441e-01
  -7.3244295e-01   4.3819660e-01
  -7.2251520e-01   4.4589735e-01
  -7.1309058e-01   4.5420627e-01
  -7.0420627e-01   4.6309058e-01
  -6.9589735e-01   4.7251520e-01
  -6.8819660e-01   4.8244295e-01
  -6.8113441e-01   4.9283464e-01
  -6.7473866e-01   5.0364927e-01
  -6.6903459e-01   5.1484414e-01
  -6.6404470e-01   5.2637509e-01
  -6.5978870e-01   5.3819660e-01
  -6.5628337e-01   5.5026202e-01
  -6.5354255e-01   5.6252374e-01
  -6.5157706e-01   5.7493335e-01
  -6.5039465e-01   5.8744190e-01
  -6.5000000e-01   6.0000000e-01


==> data/x1DataCohenWithCBF.dat <==
   0.0000000e+00  -1.0000000e+00
   5.0449290e-03  -9.9003682e-01
   1.0089858e-02  -9.8030536e-01
   1.5134787e-02  -9.7077767e-01
   2.0179716e-02  -9.6143181e-01
   2.3426715e-02  -9.5550486e-01
   2.6673713e-02  -9.4964240e-01
   2.9920712e-02  -9.4384117e-01
   3.3167711e-02  -9.3809827e-01
   3.6414710e-02  -9.3241118e-01
   3.9661709e-02  -9.2677769e-01
   4.2908708e-02  -9.2119583e-01
   4.6155706e-02  -9.1566382e-01
   4.6282795e-02  -9.1544828e-01
   4.6409883e-02  -9.1523282e-01
   4.6536972e-02  -9.1501744e-01
   4.6664061e-02  -9.1480212e-01
   4.6791149e-02  -9.1458691e-01
   4.6918238e-02  -9.1437176e-01
   4.7045326e-02  -9.1415653e-01
   4.7172415e-02  -9.1394108e-01
   4.7292782e-02  -9.1373690e-01
   4.7413149e-02  -9.1353278e-01
   4.7533516e-02  -9.1332873e-01
   4.7653884e-02  -9.1312474e-01
   4.7862906e-02  -9.1277067e-01
   4.8071929e-02  -9.1241679e-01
   4.8280952e-02  -9.1206312e-01
   4.8489974e-02  -9.1170965e-01
   4.8698997e-02  -9.1135645e-01
   4.8908020e-02  -9.1100340e-01
   4.9117043e-02  -9.1065016e-01
   4.9326065e-02  -9.1029630e-01
   4.9505097e-02  -9.0999289e-01
   4.9684129e-02  -9.0968963e-01
   4.9863161e-02  -9.0938652e-01
   5.0042192e-02  -9.0908356e-01
   5.0439893e-02  -9.0841107e-01
   5.0837593e-02  -9.0773931e-01
   5.1235293e-02  -9.0706827e-01
   5.1632993e-02  -9.0639795e-01
   5.1707758e-02  -9.0627201e-01
   5.1782524e-02  -9.0614610e-01
   5.1857289e-02  -9.0602022e-01
   5.1932054e-02  -9.0589435e-01
   5.2006820e-02  -9.0576853e-01
   5.2081585e-02  -9.0564272e-01
   5.2156350e-02  -9.0551689e-01
   5.2231115e-02  -9.0539098e-01
   5.2291171e-02  -9.0528980e-01
   5.2351226e-02  -9.0518864e-01
   5.2411281e-02  -9.0508749e-01
   5.2471336e-02  -9.0498636e-01
   5.2590575e-02  -9.0478562e-01
   5.2709813e-02  -9.0458495e-01
   5.2829052e-02  -9.0438434e-01
   5.2948290e-02  -9.0418379e-01
   5.3067529e-02  -9.0398328e-01
   5.3186767e-02  -9.0378285e-01
   5.3306006e-02  -9.0358254e-01
   5.3425244e-02  -9.0338241e-01
   5.3535537e-02  -9.0319736e-01
   5.3645831e-02  -9.0301231e-01
   5.3756124e-02  -9.0282717e-01
   5.3866417e-02  -9.0264181e-01
   5.3966964e-02  -9.0247268e-01
   5.4067511e-02  -9.0230360e-01
   5.4168058e-02  -9.0213456e-01
   5.4268605e-02  -9.0196557e-01
   5.4448685e-02  -9.0166302e-01
   5.4628764e-02  -9.0136062e-01
   5.4808844e-02  -9.0105836e-01
   5.4988924e-02  -9.0075625e-01
   5.5169004e-02  -9.0045435e-01
   5.5349083e-02  -9.0015256e-01
   5.5529163e-02  -8.9985062e-01
   5.5709243e-02  -8.9954821e-01
   5.5867362e-02  -8.9928244e-01
   5.6025481e-02  -8.9901678e-01
   5.6183600e-02  -8.9875123e-01
   5.6341719e-02  -8.9848580e-01
   5.6858901e-02  -8.9761842e-01
   5.7376083e-02  -8.9675225e-01
   5.7893266e-02  -8.9588729e-01
   5.8410448e-02  -8.9502353e-01
   5.8786737e-02  -8.9439590e-01
   5.9163026e-02  -8.9376890e-01
   5.9539314e-02  -8.9314228e-01
   5.9915603e-02  -8.9251577e-01
   6.0214475e-02  -8.9201845e-01
   6.0513347e-02  -8.9152151e-01
   6.0812219e-02  -8.9102444e-01
   6.1111091e-02  -8.9052671e-01
   6.1409963e-02  -8.9002869e-01
   6.1708835e-02  -8.8953106e-01
   6.2007707e-02  -8.8903383e-01
   6.2306579e-02  -8.8853699e-01
   6.2515087e-02  -8.8819061e-01
   6.2723596e-02  -8.8784441e-01
   6.2932105e-02  -8.8749840e-01
   6.3140613e-02  -8.8715258e-01
   6.3250266e-02  -8.8697080e-01
   6.3359919e-02  -8.8678906e-01
   6.3469571e-02  -8.8660738e-01
   6.3579224e-02  -8.8642575e-01
   6.3688876e-02  -8.8624420e-01
   6.3798529e-02  -8.8606268e-01
   6.3908181e-02  -8.8588111e-01
   6.4017834e-02  -8.8569936e-01
   6.4123584e-02  -8.8552398e-01
   6.4229334e-02  -8.8534864e-01
   6.4335085e-02  -8.8517336e-01
   6.4440835e-02  -8.8499812e-01
   6.4758797e-02  -8.8447153e-01
   6.5076759e-02  -8.8394538e-01
   6.5394721e-02  -8.8341967e-01
   6.5712682e-02  -8.8289440e-01
   6.5960420e-02  -8.8248555e-01
   6.6208158e-02  -8.8207690e-01
   6.6455897e-02  -8.8166795e-01
   6.6703635e-02  -8.8125811e-01
   6.6951373e-02  -8.8084772e-01
   6.7199111e-02  -8.8043760e-01
   6.7446849e-02  -8.8002776e-01
   6.7694587e-02  -8.7961818e-01
   6.8445253e-02  -8.7837878e-01
   6.9195918e-02  -8.7714183e-01
   6.9946584e-02  -8.7590732e-01
   7.0697249e-02  -8.7467523e-01
   7.0943306e-02  -8.7427189e-01
   7.1189362e-02  -8.7386881e-01
   7.1435419e-02  -8.7346599e-01
   7.1681476e-02  -8.7306343e-01
   7.1846454e-02  -8.7279366e-01
   7.2011433e-02  -8.7252400e-01
   7.2176412e-02  -8.7225446e-01
   7.2341391e-02  -8.7198503e-01
   7.2506369e-02  -8.7171578e-01
   7.2671348e-02  -8.7144662e-01
   7.2836327e-02  -8.7117734e-01
   7.3001306e-02  -8.7090773e-01
   7.3152039e-02  -8.7066122e-01
   7.3302773e-02  -8.7041481e-01
   7.3453507e-02  -8.7016850e-01
   7.3604240e-02  -8.6992229e-01
   7.4057094e-02  -8.6918315e-01
   7.4509949e-02  -8.6844488e-01
   7.4962803e-02  -8.6770748e-01
   7.5415657e-02  -8.6697094e-01
   7.5579167e-02  -8.6670521e-01
   7.5742676e-02  -8.6643959e-01
   7.5906185e-02  -8.6617409e-01
   7.6069694e-02  -8.6590869e-01
   7.6134606e-02  -8.6580336e-01
   7.6199517e-02  -8.6569806e-01
   7.6264428e-02  -8.6559276e-01
   7.6329339e-02  -8.6548749e-01
   7.6353019e-02  -8.6544909e-01
   7.6376698e-02  -8.6541069e-01
   7.6400378e-02  -8.6537230e-01
   7.6424058e-02  -8.6533390e-01
   7.6431323e-02  -8.6532212e-01
   7.6438589e-02  -8.6531034e-01
   7.6445854e-02  -8.6529857e-01
   7.6453120e-02  -8.6528679e-01
   7.6455711e-02  -8.6528259e-01
   7.6458303e-02  -8.6527838e-01
   7.6460894e-02  -8.6527418e-01
   7.6463486e-02  -8.6526998e-01
   7.6466077e-02  -8.6526578e-01
   7.6468669e-02  -8.6526158e-01
   7.6471260e-02  -8.6525738e-01
   7.6473852e-02  -8.6525318e-01
   7.6486809e-02  -8.6523217e-01
   7.6499767e-02  -8.6521117e-01
   7.6512724e-02  -8.6519016e-01
   7.6525682e-02  -8.6516916e-01
   7.6544665e-02  -8.6513838e-01
   7.6563648e-02  -8.6510760e-01
   7.6582631e-02  -8.6507683e-01
   7.6601614e-02  -8.6504605e-01
   7.6650658e-02  -8.6496655e-01
   7.6699702e-02  -8.6488706e-01
   7.6748745e-02  -8.6480758e-01
   7.6797789e-02  -8.6472811e-01
   7.6846833e-02  -8.6464866e-01
   7.6895877e-02  -8.6456921e-01
   7.6944921e-02  -8.6448975e-01
   7.6993965e-02  -8.6441026e-01
   7.7034021e-02  -8.6434531e-01
   7.7074078e-02  -8.6428037e-01
   7.7114134e-02  -8.6421544e-01
   7.7154190e-02  -8.6415051e-01
   7.7354471e-02  -8.6382598e-01
   7.7554753e-02  -8.6350161e-01
   7.7755034e-02  -8.6317742e-01
   7.7955315e-02  -8.6285339e-01
   7.8034118e-02  -8.6272594e-01
   7.8112920e-02  -8.6259853e-01
   7.8191722e-02  -8.6247113e-01
   7.8270524e-02  -8.6234376e-01
   7.8349327e-02  -8.6221643e-01
   7.8428129e-02  -8.6208912e-01
   7.8506931e-02  -8.6196178e-01
   7.8585733e-02  -8.6183434e-01
   7.8649810e-02  -8.6173067e-01
   7.8713887e-02  -8.6162701e-01
   7.8777964e-02  -8.6152337e-01
   7.8842040e-02  -8.6141975e-01
   7.9162424e-02  -8.6090191e-01
   7.9482808e-02  -8.6038450e-01
   7.9803192e-02  -8.5986752e-01
   8.0123576e-02  -8.5935097e-01
   8.1007899e-02  -8.5792228e-01
   8.1892221e-02  -8.5648374e-01
   8.2776544e-02  -8.5503694e-01
   8.3660867e-02  -8.5359124e-01
   8.4545190e-02  -8.5215291e-01
   8.5429513e-02  -8.5071809e-01
   8.6313836e-02  -8.4928676e-01
   8.7198159e-02  -8.4785890e-01
   9.0318280e-02  -8.4284830e-01
   9.3438402e-02  -8.3787945e-01
   9.6558524e-02  -8.3295137e-01
   9.9678646e-02  -8.2806312e-01
   1.0529867e-01  -8.1935607e-01
   1.1091869e-01  -8.1077090e-01
   1.1653871e-01  -8.0230344e-01
   1.2215873e-01  -7.9394983e-01
   1.2777875e-01  -7.8570655e-01
   1.3339877e-01  -7.7757038e-01
   1.3901880e-01  -7.6953833e-01
   1.4463882e-01  -7.6160758e-01
   1.5755853e-01  -7.4374552e-01
   1.7047823e-01  -7.2637622e-01
   1.8339794e-01  -7.0947424e-01
   1.9631765e-01  -6.9301602e-01
   1.9964586e-01  -6.8884551e-01
   2.0297408e-01  -6.8470274e-01
   2.0630229e-01  -6.8058740e-01
   2.0963050e-01  -6.7649916e-01
   2.1295871e-01  -6.7243773e-01
   2.1628692e-01  -6.6840279e-01
   2.1961514e-01  -6.6439407e-01
   2.2294335e-01  -6.6041127e-01
   2.3129208e-01  -6.5053282e-01
   2.3964080e-01  -6.4081151e-01
   2.4798953e-01  -6.3124327e-01
   2.5633826e-01  -6.2182430e-01
   2.6478112e-01  -6.1244725e-01
   2.7322399e-01  -6.0321554e-01
   2.8166685e-01  -5.9412572e-01
   2.9010971e-01  -5.8517446e-01
   3.0415518e-01  -5.7058193e-01
   3.1820065e-01  -5.5635130e-01
   3.3224612e-01  -5.4247030e-01
   3.4629159e-01  -5.2892750e-01
   3.7135031e-01  -5.0557228e-01
   3.9640903e-01  -4.8320455e-01
   4.2146774e-01  -4.6177453e-01
   4.4652646e-01  -4.4123688e-01
   4.6314015e-01  -4.2809222e-01
   4.7975384e-01  -4.1531042e-01
   4.9636753e-01  -4.0288096e-01
   5.1298122e-01  -3.9079396e-01
   5.2959492e-01  -3.7903974e-01
   5.4620861e-01  -3.6760953e-01
   5.6282230e-01  -3.5649506e-01
   5.7943599e-01  -3.4568768e-01
   6.1972344e-01  -3.2070657e-01
   6.6001088e-01  -2.9737915e-01
   7.0029833e-01  -2.7560752e-01
   7.4058577e-01  -2.5530058e-01
   7.6671602e-01  -2.4287241e-01
   7.9284626e-01  -2.3100262e-01
   8.1897651e-01  -2.1966992e-01
   8.4510675e-01  -2.0885365e-01
   8.7123700e-01  -1.9853380e-01
   8.9736724e-01  -1.8869117e-01
   9.2349748e-01  -1.7930707e-01
   9.4962773e-01  -1.7036316e-01
   9.7915743e-01  -1.6076318e-01
   1.0086871e+00  -1.5167822e-01
   1.0382168e+00  -1.4308445e-01
   1.0677465e+00  -1.3495852e-01
   1.0958966e+00  -1.2762706e-01
   1.1240467e+00  -1.2068193e-01
   1.1521968e+00  -1.1410521e-01
   1.1803469e+00  -1.0787912e-01
   1.2050280e+00  -1.0269527e-01
   1.2297091e+00  -9.7757226e-02
   1.2543902e+00  -9.3054441e-02
   1.2790713e+00  -8.8576508e-02
   1.3026926e+00  -8.4492177e-02
   1.3263139e+00  -8.0596424e-02
   1.3499353e+00  -7.6881184e-02
   1.3735566e+00  -7.3338570e-02
   1.3997046e+00  -6.9609154e-02
   1.4258527e+00  -6.6072242e-02
   1.4520007e+00  -6.2718428e-02
   1.4781488e+00  -5.9538597e-02
   1.5077626e+00  -5.6136409e-02
   1.5373763e+00  -5.2934314e-02
   1.5669901e+00  -4.9920946e-02
   1.5966038e+00  -4.7085343e-02
   1.6264762e+00  -4.4394498e-02
   1.6563485e+00  -4.1864135e-02
   1.6862208e+00  -3.9484847e-02
   1.7160932e+00  -3.7247501e-02
   1.7425741e+00  -3.5375899e-02
   1.7690551e+00  -3.3603655e-02
   1.7955360e+00  -3.1925502e-02
   1.8220170e+00  -3.0336279e-02
   1.8458171e+00  -2.8979797e-02
   1.8696173e+00  -2.7688011e-02
   1.8934174e+00  -2.6457783e-02
   1.9172175e+00  -2.5286064e-02
   1.9420409e+00  -2.4123178e-02
   1.9668642e+00  -2.3017753e-02
   1.9916875e+00  -2.1966864e-02
   2.0165109e+00  -2.0967695e-02
   2.0450733e+00  -1.9878548e-02
   2.0736358e+00  -1.8850577e-02
   2.1021982e+00  -1.7880205e-02
   2.1307607e+00  -1.6964015e-02
   2.1616586e+00  -1.6030197e-02
   2.1925566e+00  -1.5152310e-02
   2.2234545e+00  -1.4326842e-02
   2.2543525e+00  -1.3550419e-02
   2.2828706e+00  -1.2874588e-02
   2.3113888e+00  -1.2235647e-02
   2.3399070e+00  -1.1631473e-02
   2.3684251e+00  -1.1059985e-02
   2.3929199e+00  -1.0593735e-02
   2.4174147e+00  -1.0149084e-02
   2.4419095e+00  -9.7249660e-03
   2.4664044e+00  -9.3203336e-03
   2.4899960e+00  -8.9481207e-03
   2.5135877e+00  -8.5922738e-03
   2.5371794e+00  -8.2520173e-03
   2.5607710e+00  -7.9266003e-03
   2.5875226e+00  -7.5746533e-03
   2.6142741e+00  -7.2399186e-03
   2.6410257e+00  -6.9214842e-03
   2.6677772e+00  -6.6184758e-03
   2.6985564e+00  -6.2878612e-03
   2.7293355e+00  -5.9754293e-03
   2.7601146e+00  -5.6800953e-03
   2.7908938e+00  -5.4008186e-03
   2.8215072e+00  -5.1380058e-03
   2.8521207e+00  -4.8892626e-03
   2.8827341e+00  -4.6537746e-03
   2.9133476e+00  -4.4307407e-03
   2.9395301e+00  -4.2493025e-03
   2.9657127e+00  -4.0760282e-03
   2.9918952e+00  -3.9105203e-03
   3.0180777e+00  -3.7523795e-03
   3.0412318e+00  -3.6183688e-03
   3.0643858e+00  -3.4896041e-03
   3.0875398e+00  -3.3658606e-03
   3.1106939e+00  -3.2469172e-03
   3.1354206e+00  -3.1249587e-03
   3.1601473e+00  -3.0080037e-03
   3.1848740e+00  -2.8958269e-03
   3.2096007e+00  -2.7882100e-03
   3.2389513e+00  -2.6661018e-03
   3.2683019e+00  -2.5498088e-03
   3.2976526e+00  -2.4390278e-03
   3.3270032e+00  -2.3334666e-03
   3.3589487e+00  -2.2241823e-03
   3.3908942e+00  -2.1204362e-03
   3.4228397e+00  -2.0219243e-03
   3.4547851e+00  -1.9283471e-03
   3.4834399e+00  -1.8483757e-03
   3.5120947e+00  -1.7719768e-03
   3.5407495e+00  -1.6989798e-03
   3.5694043e+00  -1.6292087e-03
   3.5932690e+00  -1.5734443e-03
   3.6171338e+00  -1.5197264e-03
   3.6409985e+00  -1.4679744e-03
   3.6648633e+00  -1.4181058e-03
   3.6879647e+00  -1.3715534e-03
   3.7110660e+00  -1.3266316e-03
   3.7341674e+00  -1.2832786e-03
   3.7572687e+00  -1.2414335e-03
   3.7843166e+00  -1.1942780e-03
   3.8113644e+00  -1.1490242e-03
   3.8384123e+00  -1.1055895e-03
   3.8654601e+00  -1.0638931e-03
   3.8972240e+00  -1.0170423e-03
   3.9289879e+00  -9.7237031e-04
   3.9607519e+00  -9.2976900e-04
   3.9925158e+00  -8.8913202e-04
   4.0237157e+00  -8.5103097e-04
   4.0549157e+00  -8.1464576e-04
   4.0861156e+00  -7.7989568e-04
   4.1173156e+00  -7.4669691e-04
   4.1438230e+00  -7.1965107e-04
   4.1703305e+00  -6.9363042e-04
   4.1968379e+00  -6.6859488e-04
   4.2233453e+00  -6.4450122e-04
   4.2471565e+00  -6.2362800e-04
   4.2709676e+00  -6.0345919e-04
   4.2947788e+00  -5.8396997e-04
   4.3185899e+00  -5.6513470e-04
   4.3444189e+00  -5.4541446e-04
   4.3702479e+00  -5.2640831e-04
   4.3960769e+00  -5.0808918e-04
   4.4219058e+00  -4.9042994e-04
   4.4525078e+00  -4.7032584e-04
   4.4831097e+00  -4.5107366e-04
   4.5137116e+00  -4.3263607e-04
   4.5443136e+00  -4.1497522e-04
   4.5769848e+00  -3.9693619e-04
   4.6096560e+00  -3.7970533e-04
   4.6423272e+00  -3.6324664e-04
   4.6749984e+00  -3.4751980e-04
   4.7038874e+00  -3.3419221e-04
   4.7327763e+00  -3.2139056e-04
   4.7616653e+00  -3.0909538e-04
   4.7905543e+00  -2.9728099e-04
   4.8148880e+00  -2.8768518e-04
   4.8392216e+00  -2.7840720e-04
   4.8635553e+00  -2.6943690e-04
   4.8878890e+00  -2.6076166e-04
   4.9119510e+00  -2.5246212e-04
   4.9360129e+00  -2.4443259e-04
   4.9600749e+00  -2.3666428e-04
   4.9841369e+00  -2.2914756e-04
   4.9881027e+00  -2.2793216e-04
   4.9920685e+00  -2.2672334e-04
   4.9960342e+00  -2.2552105e-04
   5.0000000e+00  -2.2432526e-04


==> data/x1DataCohenWithoutCBF.dat <==
   0.0000000e+00  -1.0000000e+00
   5.0449290e-03  -9.9003682e-01
   1.0089858e-02  -9.8030536e-01
   1.5134787e-02  -9.7077767e-01
   2.0179716e-02  -9.6143181e-01
   2.7931746e-02  -9.4738696e-01
   3.5683777e-02  -9.3368610e-01
   4.3435807e-02  -9.2029484e-01
   5.1187838e-02  -9.0718585e-01
   6.0977122e-02  -8.9100376e-01
   7.0766406e-02  -8.7520995e-01
   8.0555691e-02  -8.5977950e-01
   9.0344975e-02  -8.4468973e-01
   9.9556835e-02  -8.3078461e-01
   1.0876870e-01  -8.1715334e-01
   1.1798056e-01  -8.0378462e-01
   1.2719242e-01  -7.9066789e-01
   1.3892783e-01  -7.7430790e-01
   1.5066324e-01  -7.5832437e-01
   1.6239865e-01  -7.4270150e-01
   1.7413406e-01  -7.2742458e-01
   1.8967305e-01  -7.0770578e-01
   2.0521204e-01  -6.8854242e-01
   2.2075103e-01  -6.6990919e-01
   2.3629002e-01  -6.5178289e-01
   2.6254049e-01  -6.2225528e-01
   2.8879095e-01  -5.9402539e-01
   3.1504142e-01  -5.6701450e-01
   3.4129188e-01  -5.4115407e-01
   3.6436600e-01  -5.1932499e-01
   3.8744012e-01  -4.9830011e-01
   4.1051424e-01  -4.7804524e-01
   4.3358836e-01  -4.5852985e-01
   4.5427608e-01  -4.4163833e-01
   4.7496379e-01  -4.2529874e-01
   4.9565151e-01  -4.0949293e-01
   5.1633922e-01  -3.9420406e-01
   5.3895675e-01  -3.7806169e-01
   5.6157428e-01  -3.6249800e-01
   5.8419181e-01  -3.4749405e-01
   6.0680934e-01  -3.3303197e-01
   6.3428685e-01  -3.1616688e-01
   6.6176436e-01  -3.0004705e-01
   6.8924186e-01  -2.8464458e-01
   7.1671937e-01  -2.6993300e-01
   7.4888284e-01  -2.5355623e-01
   7.8104630e-01  -2.3805188e-01
   8.1320976e-01  -2.2338217e-01
   8.4537323e-01  -2.0951110e-01
   8.7740183e-01  -1.9645744e-01
   9.0943042e-01  -1.8412724e-01
   9.4145902e-01  -1.7248773e-01
   9.7348762e-01  -1.6150808e-01
   9.9934367e-01  -1.5310531e-01
   1.0251997e+00  -1.4509667e-01
   1.0510558e+00  -1.3746674e-01
   1.0769118e+00  -1.3020107e-01
   1.0982799e+00  -1.2446136e-01
   1.1196479e+00  -1.1895242e-01
   1.1410159e+00  -1.1366642e-01
   1.1623839e+00  -1.0859582e-01
   1.1854987e+00  -1.0334468e-01
   1.2086135e+00  -9.8327657e-02
   1.2317283e+00  -9.3535768e-02
   1.2548431e+00  -8.8960332e-02
   1.2845434e+00  -8.3385517e-02
   1.3142436e+00  -7.8136657e-02
   1.3439438e+00  -7.3196993e-02
   1.3736440e+00  -6.8550451e-02
   1.4092531e+00  -6.3344231e-02
   1.4448622e+00  -5.8511614e-02
   1.4804713e+00  -5.4028349e-02
   1.5160804e+00  -4.9871677e-02
   1.5381757e+00  -4.7447160e-02
   1.5602709e+00  -4.5134983e-02
   1.5823661e+00  -4.2930354e-02
   1.6044613e+00  -4.0828707e-02
   1.6265566e+00  -3.8825623e-02
   1.6486518e+00  -3.6916780e-02
   1.6707470e+00  -3.5098053e-02
   1.6928422e+00  -3.3365483e-02
   1.7218010e+00  -3.1218823e-02
   1.7507598e+00  -2.9205401e-02
   1.7797185e+00  -2.7317429e-02
   1.8086773e+00  -2.5547525e-02
   1.8432151e+00  -2.3581315e-02
   1.8777529e+00  -2.1761912e-02
   1.9122907e+00  -2.0078842e-02
   1.9468285e+00  -1.8522378e-02
   1.9692999e+00  -1.7573340e-02
   1.9917712e+00  -1.6671619e-02
   2.0142426e+00  -1.5814941e-02
   2.0367139e+00  -1.5001156e-02
   2.0591853e+00  -1.4228204e-02
   2.0816566e+00  -1.3494092e-02
   2.1041280e+00  -1.2796933e-02
   2.1265993e+00  -1.2134928e-02
   2.1553372e+00  -1.1336812e-02
   2.1840752e+00  -1.0589984e-02
   2.2128131e+00  -9.8912421e-03
   2.2415511e+00  -9.2375752e-03
   2.2751843e+00  -8.5260159e-03
   2.3088176e+00  -7.8680731e-03
   2.3424508e+00  -7.2597989e-03
   2.3760841e+00  -6.6975431e-03
   2.3988684e+00  -6.3410695e-03
   2.4216526e+00  -6.0031450e-03
   2.4444369e+00  -5.6828234e-03
   2.4672212e+00  -5.3792132e-03
   2.4900055e+00  -5.0914647e-03
   2.5127897e+00  -4.8187607e-03
   2.5355740e+00  -4.5603305e-03
   2.5583583e+00  -4.3154429e-03
   2.5869328e+00  -4.0264003e-03
   2.6155073e+00  -3.7562706e-03
   2.6440818e+00  -3.5038403e-03
   2.6726563e+00  -3.2679712e-03
   2.7057078e+00  -3.0144067e-03
   2.7387593e+00  -2.7800346e-03
   2.7718109e+00  -2.5634277e-03
   2.8048624e+00  -2.3632678e-03
   2.8278753e+00  -2.2329622e-03
   2.8508882e+00  -2.1096432e-03
   2.8739011e+00  -1.9929425e-03
   2.8969140e+00  -1.8825138e-03
   2.9199269e+00  -1.7780277e-03
   2.9429398e+00  -1.6791687e-03
   2.9659527e+00  -1.5856395e-03
   2.9889656e+00  -1.4971589e-03
   3.0174188e+00  -1.3943435e-03
   3.0458721e+00  -1.2983625e-03
   3.0743253e+00  -1.2087708e-03
   3.1027785e+00  -1.1251516e-03
   3.1353964e+00  -1.0361390e-03
   3.1680142e+00  -9.5391598e-04
   3.2006320e+00  -8.7797530e-04
   3.2332498e+00  -8.0784869e-04
   3.2627976e+00  -7.4897877e-04
   3.2923454e+00  -6.9421972e-04
   3.3218932e+00  -6.4328962e-04
   3.3514410e+00  -5.9593084e-04
   3.3762590e+00  -5.5873575e-04
   3.4010770e+00  -5.2375021e-04
   3.4258951e+00  -4.9084567e-04
   3.4507131e+00  -4.5990355e-04
   3.4745959e+00  -4.3187544e-04
   3.4984787e+00  -4.0546281e-04
   3.5223615e+00  -3.8057504e-04
   3.5462443e+00  -3.5712736e-04
   3.5738537e+00  -3.3171060e-04
   3.6014631e+00  -3.0799285e-04
   3.6290725e+00  -2.8586398e-04
   3.6566819e+00  -2.6522158e-04
   3.6889604e+00  -2.4284508e-04
   3.7212389e+00  -2.2222444e-04
   3.7535173e+00  -2.0322614e-04
   3.7857958e+00  -1.8572887e-04
   3.8176933e+00  -1.6980364e-04
   3.8495907e+00  -1.5512889e-04
   3.8814881e+00  -1.4160833e-04
   3.9133855e+00  -1.2915947e-04
   3.9401225e+00  -1.1949440e-04
   3.9668594e+00  -1.1047829e-04
   3.9935964e+00  -1.0206809e-04
   4.0203333e+00  -9.4228500e-05
   4.0437482e+00  -8.7804903e-05
   4.0671630e+00  -8.1766361e-05
   4.0905779e+00  -7.6090629e-05
   4.1139927e+00  -7.0758303e-05
   4.1392363e+00  -6.5372734e-05
   4.1644799e+00  -6.0340033e-05
   4.1897235e+00  -5.5638256e-05
   4.2149671e+00  -5.1247693e-05
   4.2454145e+00  -4.6339725e-05
   4.2758619e+00  -4.1824521e-05
   4.3063094e+00  -3.7672348e-05
   4.3367568e+00  -3.3857315e-05
   4.3700238e+00  -3.0046805e-05
   4.4032907e+00  -2.6576614e-05
   4.4365577e+00  -2.3417094e-05
   4.4698246e+00  -2.0546430e-05
   4.4992975e+00  -1.8228960e-05
   4.5287703e+00  -1.6101245e-05
   4.5582432e+00  -1.4146850e-05
   4.5877160e+00  -1.2358084e-05
   4.6119743e+00  -1.1004424e-05
   4.6362325e+00  -9.7461233e-06
   4.6604908e+00  -8.5764223e-06
   4.6847491e+00  -7.4919063e-06
   4.7082427e+00  -6.5191662e-06
   4.7317363e+00  -5.6160015e-06
   4.7552299e+00  -4.7778592e-06
   4.7787235e+00  -4.0014977e-06
   4.8065203e+00  -3.1583071e-06
   4.8343170e+00  -2.3898455e-06
   4.8621138e+00  -1.6902457e-06
   4.8899105e+00  -1.0552094e-06
   4.9174329e+00  -4.8602965e-07
   4.9449552e+00   2.9415433e-08
   4.9724776e+00   4.9547331e-07
   5.0000000e+00   9.1513502e-07


==> data/x1DataSim1.dat <==
   0.0000000e+00  -3.0000000e+00
   1.0268811e-02  -2.9536478e+00
   2.0537623e-02  -2.9070345e+00
   3.0806434e-02  -2.8602206e+00
   4.1075245e-02  -2.8132991e+00
   4.7981550e-02  -2.7817443e+00
   5.4887855e-02  -2.7502517e+00
   6.1794159e-02  -2.7188807e+00
   6.8700464e-02  -2.6876935e+00
   7.5606769e-02  -2.6567563e+00
   8.2513073e-02  -2.6261214e+00
   8.9419378e-02  -2.5958287e+00
   9.6325682e-02  -2.5659131e+00
   1.0421028e-01  -2.5322535e+00
   1.1209489e-01  -2.4991189e+00
   1.1997949e-01  -2.4665012e+00
   1.2786409e-01  -2.4343982e+00
   1.3564672e-01  -2.4032085e+00
   1.4342935e-01  -2.3724921e+00
   1.5121198e-01  -2.3422314e+00
   1.5899461e-01  -2.3124109e+00
   1.6997756e-01  -2.2710482e+00
   1.8096052e-01  -2.2304877e+00
   1.9194347e-01  -2.1906891e+00
   2.0292642e-01  -2.1516199e+00
   2.1819812e-01  -2.0984537e+00
   2.3346981e-01  -2.0465631e+00
   2.4874151e-01  -1.9958805e+00
   2.6401320e-01  -1.9463541e+00
   2.8316606e-01  -1.8858087e+00
   3.0231891e-01  -1.8269200e+00
   3.2147176e-01  -1.7696117e+00
   3.4062462e-01  -1.7138292e+00
   3.5631595e-01  -1.6692332e+00
   3.7200727e-01  -1.6256004e+00
   3.8769860e-01  -1.5829083e+00
   4.0338993e-01  -1.5411382e+00
   4.2076275e-01  -1.4959480e+00
   4.3813556e-01  -1.4518460e+00
   4.5550838e-01  -1.4088130e+00
   4.7288120e-01  -1.3668331e+00
   4.9221646e-01  -1.3213319e+00
   5.1155173e-01  -1.2770954e+00
   5.3088699e-01  -1.2341033e+00
   5.5022225e-01  -1.1923379e+00
   5.7105877e-01  -1.1486829e+00
   5.9189529e-01  -1.1064046e+00
   6.1273181e-01  -1.0654761e+00
   6.3356833e-01  -1.0258732e+00
   6.5480375e-01  -9.8685095e-01
   6.7603917e-01  -9.4914662e-01
   6.9727459e-01  -9.1272790e-01
   7.1851001e-01  -8.7756614e-01
   7.3993914e-01  -8.4332867e-01
   7.6136827e-01  -8.1030548e-01
   7.8279740e-01  -7.7846218e-01
   8.0422653e-01  -7.4776817e-01
   8.2601962e-01  -7.1770065e-01
   8.4781271e-01  -6.8875395e-01
   8.6960581e-01  -6.6089346e-01
   8.9139890e-01  -6.3408805e-01
   9.1362781e-01  -6.0780226e-01
   9.3585672e-01  -5.8254718e-01
   9.5808563e-01  -5.5828918e-01
   9.8031455e-01  -5.3499749e-01
   1.0029041e+00  -5.1228725e-01
   1.0254937e+00  -4.9051085e-01
   1.0480833e+00  -4.6963650e-01
   1.0706729e+00  -4.4963460e-01
   1.0944484e+00  -4.2949356e-01
   1.1182239e+00  -4.1025254e-01
   1.1419994e+00  -3.9187822e-01
   1.1657749e+00  -3.7433920e-01
   1.1974981e+00  -3.5218602e-01
   1.2292213e+00  -3.3139252e-01
   1.2609444e+00  -3.1188772e-01
   1.2926676e+00  -2.9360592e-01
   1.3349962e+00  -2.7100937e-01
   1.3773248e+00  -2.5032622e-01
   1.4196534e+00  -2.3141131e-01
   1.4619820e+00  -2.1413360e-01
   1.5242990e+00  -1.9142320e-01
   1.5866161e+00  -1.7160119e-01
   1.6489332e+00  -1.5430409e-01
   1.7112502e+00  -1.3922758e-01
   1.7697490e+00  -1.2685216e-01
   1.8282477e+00  -1.1596708e-01
   1.8867464e+00  -1.0637832e-01
   1.9452451e+00  -9.7917967e-02
   2.0036066e+00  -9.0454278e-02
   2.0619680e+00  -8.3832145e-02
   2.1203295e+00  -7.7935867e-02
   2.1786910e+00  -7.2665364e-02
   2.2415891e+00  -6.7586468e-02
   2.3044872e+00  -6.3040337e-02
   2.3673854e+00  -5.8947502e-02
   2.4302835e+00  -5.5240372e-02
   2.4988368e+00  -5.1572813e-02
   2.5673900e+00  -4.8235938e-02
   2.6359432e+00  -4.5179995e-02
   2.7044964e+00  -4.2363534e-02
   2.7806060e+00  -3.9476668e-02
   2.8567156e+00  -3.6808701e-02
   2.9328253e+00  -3.4331464e-02
   3.0089349e+00  -3.2021981e-02
   3.0873665e+00  -2.9798984e-02
   3.1657981e+00  -2.7721139e-02
   3.2442297e+00  -2.5776634e-02
   3.3226614e+00  -2.3955850e-02
   3.3990790e+00  -2.2293733e-02
   3.4754966e+00  -2.0735795e-02
   3.5519142e+00  -1.9276369e-02
   3.6283318e+00  -1.7910796e-02
   3.7104552e+00  -1.6543379e-02
   3.7925787e+00  -1.5273578e-02
   3.8747021e+00  -1.4095481e-02
   3.9568256e+00  -1.3004432e-02
   4.0456135e+00  -1.1918016e-02
   4.1344014e+00  -1.0920761e-02
   4.2231893e+00  -1.0005515e-02
   4.3119772e+00  -9.1670884e-03
   4.3863318e+00  -8.5206078e-03
   4.4606864e+00  -7.9205253e-03
   4.5350410e+00  -7.3633903e-03
   4.6093956e+00  -6.8464484e-03
   4.6816475e+00  -6.3802529e-03
   4.7538994e+00  -5.9467744e-03
   4.8261514e+00  -5.5434993e-03
   4.8984033e+00  -5.1684177e-03
   4.9728379e+00  -4.8095955e-03
   5.0472726e+00  -4.4764121e-03
   5.1217073e+00  -4.1667867e-03
   5.1961419e+00  -3.8790988e-03
   5.2741364e+00  -3.5996452e-03
   5.3521309e+00  -3.3407049e-03
   5.4301254e+00  -3.1005380e-03
   5.5081199e+00  -2.8778396e-03
   5.5906310e+00  -2.6600214e-03
   5.6731420e+00  -2.4587832e-03
   5.7556530e+00  -2.2726628e-03
   5.8381641e+00  -2.1006151e-03
   5.9259339e+00  -1.9320671e-03
   6.0137037e+00  -1.7769695e-03
   6.1014735e+00  -1.6340811e-03
   6.1892432e+00  -1.5025656e-03
   6.2828772e+00  -1.3740287e-03
   6.3765112e+00  -1.2563592e-03
   6.4701451e+00  -1.1484901e-03
   6.5637791e+00  -1.0497516e-03
   6.6638483e+00  -9.5371573e-04
   6.7639176e+00  -8.6635119e-04
   6.8639868e+00  -7.8673293e-04
   6.9640561e+00  -7.1432806e-04
   7.0712420e+00  -6.4430841e-04
   7.1784279e+00  -5.8107393e-04
   7.2856138e+00  -5.2382324e-04
   7.3927997e+00  -4.7214206e-04
   7.5080359e+00  -4.2244512e-04
   7.6232720e+00  -3.7793139e-04
   7.7385082e+00  -3.3791263e-04
   7.8537444e+00  -3.0208164e-04
   7.9783112e+00  -2.6782104e-04
   8.1028781e+00  -2.3741536e-04
   8.2274449e+00  -2.1028037e-04
   8.3520118e+00  -1.8620657e-04
   8.4875860e+00  -1.6334496e-04
   8.6231603e+00  -1.4326672e-04
   8.7587345e+00  -1.2548097e-04
   8.8943088e+00  -1.0986605e-04
   9.0430088e+00  -9.5185373e-05
   9.1917088e+00  -8.2446136e-05
   9.3404088e+00  -7.1238474e-05
   9.4891088e+00  -6.1517924e-05
   9.6168316e+00  -5.4353437e-05
   9.7445544e+00  -4.8018499e-05
   9.8722772e+00  -4.2381437e-05
   1.0000000e+01  -3.7397453e-05


==> data/x1DataSim2.dat <==
   0.0000000e+00  -1.0000000e+00
   5.7066839e-04  -9.9885908e-01
   1.1413368e-03  -9.9771901e-01
   1.7120052e-03  -9.9657977e-01
   2.2826736e-03  -9.9544135e-01
   5.1360155e-03  -9.8976962e-01
   7.9893575e-03  -9.8410171e-01
   1.0842699e-02  -9.7838423e-01
   1.3696041e-02  -9.7255833e-01
   1.6333856e-02  -9.6704835e-01
   1.8971671e-02  -9.6142850e-01
   2.1609485e-02  -9.5569788e-01
   2.4247300e-02  -9.4985563e-01
   2.5977905e-02  -9.4596157e-01
   2.7708510e-02  -9.4201965e-01
   2.9439115e-02  -9.3803322e-01
   3.1169720e-02  -9.3400877e-01
   3.2900326e-02  -9.2995513e-01
   3.4630931e-02  -9.2587891e-01
   3.6361536e-02  -9.2178579e-01
   3.8092141e-02  -9.1768180e-01
   3.9568631e-02  -9.1417448e-01
   4.1045122e-02  -9.1066204e-01
   4.2521612e-02  -9.0714618e-01
   4.3998102e-02  -9.0362873e-01
   4.5696684e-02  -8.9958218e-01
   4.7395265e-02  -8.9553694e-01
   4.9093846e-02  -8.9149451e-01
   5.0792428e-02  -8.8745654e-01
   5.2833842e-02  -8.8261151e-01
   5.4875256e-02  -8.7777663e-01
   5.6916670e-02  -8.7295352e-01
   5.8958084e-02  -8.6814404e-01
   6.1350406e-02  -8.6252730e-01
   6.3742728e-02  -8.5693300e-01
   6.6135050e-02  -8.5136274e-01
   6.8527372e-02  -8.4581831e-01
   7.1338298e-02  -8.3933877e-01
   7.4149224e-02  -8.3289831e-01
   7.6960150e-02  -8.2649828e-01
   7.9771076e-02  -8.2014020e-01
   8.2752862e-02  -8.1344286e-01
   8.5734648e-02  -8.0679463e-01
   8.8716434e-02  -8.0019611e-01
   9.1698220e-02  -7.9364797e-01
   9.5512196e-02  -7.8534653e-01
   9.9326171e-02  -7.7712817e-01
   1.0314015e-01  -7.6899264e-01
   1.0695412e-01  -7.6093991e-01
   1.1118722e-01  -7.5209888e-01
   1.1542033e-01  -7.4335788e-01
   1.1965343e-01  -7.3471536e-01
   1.2388653e-01  -7.2617016e-01
   1.2838092e-01  -7.1720258e-01
   1.3287531e-01  -7.0834067e-01
   1.3736970e-01  -6.9958214e-01
   1.4186409e-01  -6.9092506e-01
   1.4646351e-01  -6.8216871e-01
   1.5106292e-01  -6.7351396e-01
   1.5566234e-01  -6.6495840e-01
   1.6026175e-01  -6.5649997e-01
   1.6478662e-01  -6.4827148e-01
   1.6931150e-01  -6.4013294e-01
   1.7383637e-01  -6.3208240e-01
   1.7836125e-01  -6.2411811e-01
   1.8283701e-01  -6.1632350e-01
   1.8731278e-01  -6.0860998e-01
   1.9178855e-01  -6.0097602e-01
   1.9626432e-01  -5.9342017e-01
   2.0237500e-01  -5.8322802e-01
   2.0848569e-01  -5.7317554e-01
   2.1459638e-01  -5.6325948e-01
   2.2070707e-01  -5.5347691e-01
   2.2865630e-01  -5.4094633e-01
   2.3660553e-01  -5.2863092e-01
   2.4455475e-01  -5.1652494e-01
   2.5250398e-01  -5.0462314e-01
   2.6268710e-01  -4.8966707e-01
   2.7287022e-01  -4.7502753e-01
   2.8305333e-01  -4.6069462e-01
   2.9323645e-01  -4.4665896e-01
   3.0506390e-01  -4.3071837e-01
   3.1689136e-01  -4.1515367e-01
   3.2871881e-01  -3.9995222e-01
   3.4054627e-01  -3.8510216e-01
   3.5461314e-01  -3.6788305e-01
   3.6868002e-01  -3.5112924e-01
   3.8274689e-01  -3.3482635e-01
   3.9681377e-01  -3.1896300e-01
   4.0967952e-01  -3.0483230e-01
   4.2254527e-01  -2.9105927e-01
   4.3541102e-01  -2.7764526e-01
   4.4827677e-01  -2.6459770e-01
   4.6114252e-01  -2.5193215e-01
   4.7400827e-01  -2.3967328e-01
   4.8687402e-01  -2.2786848e-01
   4.9973977e-01  -2.1659398e-01
   5.0747559e-01  -2.1011492e-01
   5.1521141e-01  -2.0390514e-01
   5.2294724e-01  -1.9800914e-01
   5.3068306e-01  -1.9247604e-01
   5.3841888e-01  -1.8735618e-01
   5.4615470e-01  -1.8268639e-01
   5.5389053e-01  -1.7847955e-01
   5.6162635e-01  -1.7472271e-01
   5.6815489e-01  -1.7187654e-01
   5.7468342e-01  -1.6929814e-01
   5.8121196e-01  -1.6695888e-01
   5.8774050e-01  -1.6483076e-01
   5.9426904e-01  -1.6288718e-01
   6.0079758e-01  -1.6110567e-01
   6.0732611e-01  -1.5946636e-01
   6.1385465e-01  -1.5795142e-01
   6.2077566e-01  -1.5646398e-01
   6.2769667e-01  -1.5508409e-01
   6.3461768e-01  -1.5379879e-01
   6.4153869e-01  -1.5259642e-01
   6.4999183e-01  -1.5122582e-01
   6.5844497e-01  -1.4994987e-01
   6.6689811e-01  -1.4875650e-01
   6.7535125e-01  -1.4763465e-01
   6.8250289e-01  -1.4673446e-01
   6.8965453e-01  -1.4587473e-01
   6.9680618e-01  -1.4505163e-01
   7.0395782e-01  -1.4426162e-01
   7.1317872e-01  -1.4328687e-01
   7.2239961e-01  -1.4235697e-01
   7.3162051e-01  -1.4146756e-01
   7.4084140e-01  -1.4061452e-01
   7.5152130e-01  -1.3966730e-01
   7.6220121e-01  -1.3876046e-01
   7.7288111e-01  -1.3789070e-01
   7.8356101e-01  -1.3705469e-01
   7.9612548e-01  -1.3611053e-01
   8.0868995e-01  -1.3520629e-01
   8.2125442e-01  -1.3433923e-01
   8.3381889e-01  -1.3350643e-01
   8.4906033e-01  -1.3253857e-01
   8.6430177e-01  -1.3161444e-01
   8.7954321e-01  -1.3073102e-01
   8.9478465e-01  -1.2988524e-01
   9.1263698e-01  -1.2893908e-01
   9.3048931e-01  -1.2803717e-01
   9.4834164e-01  -1.2717567e-01
   9.6619397e-01  -1.2635183e-01
   9.8857129e-01  -1.2537013e-01
   1.0109486e+00  -1.2443610e-01
   1.0333259e+00  -1.2354225e-01
   1.0557033e+00  -1.2268852e-01
   1.0742186e+00  -1.2201256e-01
   1.0927340e+00  -1.2135747e-01
   1.1112494e+00  -1.2072018e-01
   1.1297648e+00  -1.2010107e-01
   1.1470565e+00  -1.1953962e-01
   1.1643481e+00  -1.1899046e-01
   1.1816398e+00  -1.1845168e-01
   1.1989314e+00  -1.1792359e-01
   1.2161632e+00  -1.1740835e-01
   1.2333949e+00  -1.1690116e-01
   1.2506266e+00  -1.1640049e-01
   1.2678583e+00  -1.1590683e-01
   1.2850491e+00  -1.1542191e-01
   1.3022399e+00  -1.1494200e-01
   1.3194306e+00  -1.1446585e-01
   1.3366214e+00  -1.1399411e-01
   1.3536661e+00  -1.1353144e-01
   1.3707109e+00  -1.1307164e-01
   1.3877556e+00  -1.1261370e-01
   1.4048004e+00  -1.1215836e-01
   1.4218237e+00  -1.1170693e-01
   1.4388470e+00  -1.1125696e-01
   1.4558703e+00  -1.1080764e-01
   1.4728936e+00  -1.1035973e-01
   1.4900692e+00  -1.0991004e-01
   1.5072448e+00  -1.0946090e-01
   1.5244205e+00  -1.0901161e-01
   1.5415961e+00  -1.0856299e-01
   1.5595707e+00  -1.0809515e-01
   1.5775454e+00  -1.0762722e-01
   1.5955201e+00  -1.0715846e-01
   1.6134947e+00  -1.0668994e-01
   1.6322138e+00  -1.0620348e-01
   1.6509329e+00  -1.0571645e-01
   1.6696520e+00  -1.0522806e-01
   1.6883711e+00  -1.0473967e-01
   1.7071820e+00  -1.0425022e-01
   1.7259929e+00  -1.0376001e-01
   1.7448037e+00  -1.0326836e-01
   1.7636146e+00  -1.0277661e-01
   1.7826260e+00  -1.0228083e-01
   1.8016373e+00  -1.0178430e-01
   1.8206487e+00  -1.0128642e-01
   1.8396600e+00  -1.0078849e-01
   1.8590167e+00  -1.0028275e-01
   1.8783734e+00  -9.9776392e-02
   1.8977301e+00  -9.9268833e-02
   1.9170867e+00  -9.8761384e-02
   1.9368016e+00  -9.8245952e-02
   1.9565164e+00  -9.7730092e-02
   1.9762312e+00  -9.7213267e-02
   1.9959460e+00  -9.6696787e-02
   2.0160024e+00  -9.6172991e-02
   2.0360589e+00  -9.5649035e-02
   2.0561154e+00  -9.5124406e-02
   2.0761719e+00  -9.4600407e-02
   2.0965735e+00  -9.4069294e-02
   2.1169752e+00  -9.3538331e-02
   2.1373768e+00  -9.3007027e-02
   2.1577784e+00  -9.2476666e-02
   2.1785362e+00  -9.1939252e-02
   2.1992939e+00  -9.1402320e-02
   2.2200516e+00  -9.0865398e-02
   2.2408093e+00  -9.0329752e-02
   2.2619275e+00  -8.9787317e-02
   2.2830458e+00  -8.9245710e-02
   2.3041640e+00  -8.8704468e-02
   2.3252823e+00  -8.8164838e-02
   2.3467591e+00  -8.7618878e-02
   2.3682359e+00  -8.7074087e-02
   2.3897126e+00  -8.6530014e-02
   2.4111894e+00  -8.5987884e-02
   2.4330200e+00  -8.5439960e-02
   2.4548507e+00  -8.4893537e-02
   2.4766813e+00  -8.4348171e-02
   2.4985119e+00  -8.3805064e-02
   2.5206902e+00  -8.3256738e-02
   2.5428685e+00  -8.2710225e-02
   2.5650468e+00  -8.2165090e-02
   2.5872251e+00  -8.1622510e-02
   2.6097424e+00  -8.1075332e-02
   2.6322598e+00  -8.0530258e-02
   2.6547772e+00  -7.9986857e-02
   2.6772946e+00  -7.9446281e-02
   2.7001396e+00  -7.8901781e-02
   2.7229845e+00  -7.8359647e-02
   2.7458295e+00  -7.7819451e-02
   2.7686744e+00  -7.7282322e-02
   2.7918327e+00  -7.6741978e-02
   2.8149910e+00  -7.6204230e-02
   2.8381493e+00  -7.5668654e-02
   2.8613076e+00  -7.5136356e-02
   2.8847631e+00  -7.4601558e-02
   2.9082186e+00  -7.4069553e-02
   2.9316741e+00  -7.3539924e-02
   2.9551296e+00  -7.3013748e-02
   2.9788648e+00  -7.2485774e-02
   3.0026000e+00  -7.1960759e-02
   3.0263352e+00  -7.1438287e-02
   3.0500704e+00  -7.0919413e-02
   3.0740669e+00  -7.0399415e-02
   3.0980634e+00  -6.9882509e-02
   3.1220599e+00  -6.9368282e-02
   3.1460564e+00  -6.8857764e-02
   3.1702952e+00  -6.8346759e-02
   3.1945340e+00  -6.7838946e-02
   3.2187729e+00  -6.7333917e-02
   3.2430117e+00  -6.6832678e-02
   3.2674739e+00  -6.6331537e-02
   3.2919361e+00  -6.5833660e-02
   3.3163983e+00  -6.5338643e-02
   3.3408605e+00  -6.4847467e-02
   3.3655277e+00  -6.4356915e-02
   3.3901948e+00  -6.3869671e-02
   3.4148619e+00  -6.3385336e-02
   3.4395291e+00  -6.2904868e-02
   3.4643837e+00  -6.2425483e-02
   3.4892383e+00  -6.1949426e-02
   3.5140929e+00  -6.1476304e-02
   3.5389475e+00  -6.1007051e-02
   3.5639733e+00  -6.0539273e-02
   3.5889991e+00  -6.0074821e-02
   3.6140249e+00  -5.9613311e-02
   3.6390507e+00  -5.9155649e-02
   3.6642327e+00  -5.8699793e-02
   3.6894147e+00  -5.8247243e-02
   3.7145967e+00  -5.7797621e-02
   3.7397788e+00  -5.7351813e-02
   3.7651034e+00  -5.6908080e-02
   3.7904280e+00  -5.6467618e-02
   3.8157526e+00  -5.6030056e-02
   3.8410772e+00  -5.5596257e-02
   3.8665321e+00  -5.5164750e-02
   3.8919870e+00  -5.4736466e-02
   3.9174419e+00  -5.4311041e-02
   3.9428968e+00  -5.3889316e-02
   3.9684710e+00  -5.3470050e-02
   3.9940453e+00  -5.3053949e-02
   4.0196196e+00  -5.2640657e-02
   4.0451938e+00  -5.2230991e-02
   4.0708779e+00  -5.1823908e-02
   4.0965619e+00  -5.1419923e-02
   4.1222460e+00  -5.1018688e-02
   4.1479300e+00  -5.0621000e-02
   4.1737154e+00  -5.0225982e-02
   4.1995008e+00  -4.9833988e-02
   4.2252862e+00  -4.9444680e-02
   4.2510716e+00  -4.9058832e-02
   4.2769509e+00  -4.8675712e-02
   4.3028302e+00  -4.8295538e-02
   4.3287096e+00  -4.7917980e-02
   4.3545889e+00  -4.7543793e-02
   4.3805556e+00  -4.7172364e-02
   4.4065223e+00  -4.6803802e-02
   4.4324890e+00  -4.6437782e-02
   4.4584558e+00  -4.6075040e-02
   4.4845042e+00  -4.5715068e-02
   4.5105526e+00  -4.5357879e-02
   4.5366010e+00  -4.5003157e-02
   4.5626495e+00  -4.4651618e-02
   4.5887747e+00  -4.4302842e-02
   4.6148999e+00  -4.3956765e-02
   4.6410251e+00  -4.3613078e-02
   4.6671503e+00  -4.3272481e-02
   4.6933480e+00  -4.2934623e-02
   4.7195458e+00  -4.2599380e-02
   4.7457435e+00  -4.2266451e-02
   4.7719412e+00  -4.1936516e-02
   4.7982078e+00  -4.1609289e-02
   4.8244743e+00  -4.1284592e-02
   4.8507408e+00  -4.0962134e-02
   4.8770073e+00  -4.0642575e-02
   4.9033393e+00  -4.0325683e-02
   4.9296712e+00  -4.0011238e-02
   4.9560032e+00  -3.9698957e-02
   4.9823352e+00  -3.9389482e-02
   5.0087296e+00  -3.9082628e-02
   5.0351240e+00  -3.8778139e-02
   5.0615184e+00  -3.8475739e-02
   5.0879128e+00  -3.8176054e-02
   5.1143671e+00  -3.7878937e-02
   5.1408214e+00  -3.7584106e-02
   5.1672757e+00  -3.7291291e-02
   5.1937300e+00  -3.7001102e-02
   5.2202419e+00  -3.6713423e-02
   5.2467538e+00  -3.6427953e-02
   5.2732657e+00  -3.6144427e-02
   5.2997775e+00  -3.5863440e-02
   5.3263450e+00  -3.5584906e-02
   5.3529125e+00  -3.5308502e-02
   5.3794800e+00  -3.5033975e-02
   5.4060475e+00  -3.4761902e-02
   5.4326687e+00  -3.4492220e-02
   5.4592899e+00  -3.4224596e-02
   5.4859111e+00  -3.3958781e-02
   5.5125323e+00  -3.3695337e-02
   5.5392054e+00  -3.3434226e-02
   5.5658786e+00  -3.3175099e-02
   5.5925517e+00  -3.2917717e-02
   5.6192249e+00  -3.2662626e-02
   5.6459484e+00  -3.2409806e-02
   5.6726718e+00  -3.2158902e-02
   5.6993953e+00  -3.1909680e-02
   5.7261188e+00  -3.1662670e-02
   5.7528912e+00  -3.1417872e-02
   5.7796636e+00  -3.1174921e-02
   5.8064360e+00  -3.0933592e-02
   5.8332084e+00  -3.0694400e-02
   5.8600285e+00  -3.0457358e-02
   5.8868485e+00  -3.0222100e-02
   5.9136686e+00  -2.9988403e-02
   5.9404886e+00  -2.9756772e-02
   5.9673551e+00  -2.9527231e-02
   5.9942216e+00  -2.9299410e-02
   6.0210880e+00  -2.9073096e-02
   6.0479545e+00  -2.8848776e-02
   6.0748661e+00  -2.8626488e-02
   6.1017778e+00  -2.8405861e-02
   6.1286894e+00  -2.8186684e-02
   6.1556011e+00  -2.7969435e-02
   6.1825566e+00  -2.7754162e-02
   6.2095122e+00  -2.7540490e-02
   6.2364678e+00  -2.7328217e-02
   6.2634234e+00  -2.7117806e-02
   6.2904219e+00  -2.6909314e-02
   6.3174203e+00  -2.6702367e-02
   6.3444188e+00  -2.6496769e-02
   6.3714172e+00  -2.6292971e-02
   6.3984575e+00  -2.6091035e-02
   6.4254979e+00  -2.5890591e-02
   6.4525382e+00  -2.5691448e-02
   6.4795786e+00  -2.5494042e-02
   6.5066599e+00  -2.5298446e-02
   6.5337411e+00  -2.5104289e-02
   6.5608224e+00  -2.4911386e-02
   6.5879037e+00  -2.4720162e-02
   6.6150250e+00  -2.4530696e-02
   6.6421463e+00  -2.4342618e-02
   6.6692675e+00  -2.4155750e-02
   6.6963888e+00  -2.3970504e-02
   6.7235490e+00  -2.3786966e-02
   6.7507091e+00  -2.3604769e-02
   6.7778693e+00  -2.3423737e-02
   6.8050295e+00  -2.3244274e-02
   6.8322276e+00  -2.3066469e-02
   6.8594258e+00  -2.2889959e-02
   6.8866239e+00  -2.2714572e-02
   6.9138220e+00  -2.2540702e-02
   6.9410572e+00  -2.2368442e-02
   6.9682924e+00  -2.2197431e-02
   6.9955276e+00  -2.2027505e-02
   7.0227628e+00  -2.1859044e-02
   7.0500344e+00  -2.1692146e-02
   7.0773059e+00  -2.1526454e-02
   7.1045774e+00  -2.1361808e-02
   7.1318489e+00  -2.1198579e-02
   7.1591559e+00  -2.1036868e-02
   7.1864630e+00  -2.0876321e-02
   7.2137700e+00  -2.0716783e-02
   7.2410770e+00  -2.0558615e-02
   7.2684186e+00  -2.0401921e-02
   7.2957602e+00  -2.0246352e-02
   7.3231017e+00  -2.0091756e-02
   7.3504433e+00  -1.9938485e-02
   7.3778185e+00  -1.9786646e-02
   7.4051937e+00  -1.9635893e-02
   7.4325689e+00  -1.9486080e-02
   7.4599441e+00  -1.9337547e-02
   7.4873522e+00  -1.9190405e-02
   7.5147602e+00  -1.9044312e-02
   7.5421682e+00  -1.8899126e-02
   7.5695762e+00  -1.8755179e-02
   7.5970163e+00  -1.8612581e-02
   7.6244565e+00  -1.8470997e-02
   7.6518966e+00  -1.8330289e-02
   7.6793368e+00  -1.8190778e-02
   7.7068083e+00  -1.8052577e-02
   7.7342799e+00  -1.7915356e-02
   7.7617515e+00  -1.7778980e-02
   7.7892231e+00  -1.7643762e-02
   7.8167253e+00  -1.7509816e-02
   7.8442275e+00  -1.7376818e-02
   7.8717297e+00  -1.7244635e-02
   7.8992320e+00  -1.7113573e-02
   7.9267639e+00  -1.6983746e-02
   7.9542959e+00  -1.6854835e-02
   7.9818279e+00  -1.6726712e-02
   8.0093599e+00  -1.6599673e-02
   8.0369208e+00  -1.6473834e-02
   8.0644817e+00  -1.6348879e-02
   8.0920426e+00  -1.6224686e-02
   8.1196035e+00  -1.6101542e-02
   8.1471927e+00  -1.5979562e-02
   8.1747818e+00  -1.5858438e-02
   8.2023710e+00  -1.5738049e-02
   8.2299602e+00  -1.5618674e-02
   8.2575771e+00  -1.5500431e-02
   8.2851940e+00  -1.5383014e-02
   8.3128109e+00  -1.5266307e-02
   8.3404278e+00  -1.5150582e-02
   8.3680718e+00  -1.5035955e-02
   8.3957158e+00  -1.4922127e-02
   8.4233598e+00  -1.4808985e-02
   8.4510037e+00  -1.4696794e-02
   8.4786740e+00  -1.4585669e-02
   8.5063442e+00  -1.4475317e-02
   8.5340144e+00  -1.4365628e-02
   8.5616847e+00  -1.4256859e-02
   8.5893803e+00  -1.4149126e-02
   8.6170760e+00  -1.4042140e-02
   8.6447717e+00  -1.3935795e-02
   8.6724673e+00  -1.3830340e-02
   8.7001878e+00  -1.3725892e-02
   8.7279082e+00  -1.3622166e-02
   8.7556287e+00  -1.3519060e-02
   8.7833491e+00  -1.3416815e-02
   8.8110939e+00  -1.3315547e-02
   8.8388386e+00  -1.3214977e-02
   8.8665834e+00  -1.3115007e-02
   8.8943281e+00  -1.3015870e-02
   8.9220967e+00  -1.2917682e-02
   8.9498652e+00  -1.2820169e-02
   8.9776338e+00  -1.2723235e-02
   9.0054023e+00  -1.2627109e-02
   9.0331940e+00  -1.2531904e-02
   9.0609857e+00  -1.2437352e-02
   9.0887773e+00  -1.2343360e-02
   9.1165690e+00  -1.2250150e-02
   9.1443830e+00  -1.2157835e-02
   9.1721970e+00  -1.2066152e-02
   9.2000110e+00  -1.1975011e-02
   9.2278250e+00  -1.1884626e-02
   9.2556606e+00  -1.1795111e-02
   9.2834963e+00  -1.1706208e-02
   9.3113319e+00  -1.1617828e-02
   9.3391675e+00  -1.1530181e-02
   9.3670244e+00  -1.1443377e-02
   9.3948812e+00  -1.1357166e-02
   9.4227380e+00  -1.1271461e-02
   9.4505948e+00  -1.1186466e-02
   9.4784724e+00  -1.1102290e-02
   9.5063501e+00  -1.1018687e-02
   9.5342277e+00  -1.0935573e-02
   9.5621053e+00  -1.0853146e-02
   9.5900033e+00  -1.0771515e-02
   9.6179012e+00  -1.0690438e-02
   9.6457992e+00  -1.0609835e-02
   9.6736971e+00  -1.0529897e-02
   9.7016147e+00  -1.0450732e-02
   9.7295322e+00  -1.0372104e-02
   9.7574497e+00  -1.0293934e-02
   9.7853673e+00  -1.0216408e-02
   9.8133036e+00  -1.0139633e-02
   9.8412400e+00  -1.0063379e-02
   9.8691764e+00  -9.9875665e-03
   9.8971128e+00  -9.9123792e-03
   9.9228346e+00  -9.8438251e-03
   9.9485564e+00  -9.7757087e-03
   9.9742782e+00  -9.7079882e-03
   1.0000000e+01  -9.6407679e-03


==> data/x1HatDataCohenWithCBF.dat <==
   0.0000000e+00  -1.1000000e+00
   5.0449290e-03  -1.0485545e+00
   1.0089858e-02  -1.0030634e+00
   1.5134787e-02  -9.6319212e-01
   2.0179716e-02  -9.2847721e-01
   2.3426715e-02  -9.0859340e-01
   2.6673713e-02  -8.9044651e-01
   2.9920712e-02  -8.7388525e-01
   3.3167711e-02  -8.5876336e-01
   3.6414710e-02  -8.4494145e-01
   3.9661709e-02  -8.3229230e-01
   4.2908708e-02  -8.2069774e-01
   4.6155706e-02  -8.1004770e-01
   4.6282795e-02  -8.0964862e-01
   4.6409883e-02  -8.0925084e-01
   4.6536972e-02  -8.0885433e-01
   4.6664061e-02  -8.0845910e-01
   4.6791149e-02  -8.0806547e-01
   4.6918238e-02  -8.0767291e-01
   4.7045326e-02  -8.0727997e-01
   4.7172415e-02  -8.0688492e-01
   4.7292782e-02  -8.0650974e-01
   4.7413149e-02  -8.0613571e-01
   4.7533516e-02  -8.0576282e-01
   4.7653884e-02  -8.0539107e-01
   4.7862906e-02  -8.0474821e-01
   4.8071929e-02  -8.0410874e-01
   4.8280952e-02  -8.0347265e-01
   4.8489974e-02  -8.0283991e-01
   4.8698997e-02  -8.0221139e-01
   4.8908020e-02  -8.0158564e-01
   4.9117043e-02  -8.0095862e-01
   4.9326065e-02  -8.0032554e-01
   4.9505097e-02  -7.9978042e-01
   4.9684129e-02  -7.9923779e-01
   4.9863161e-02  -7.9869762e-01
   5.0042192e-02  -7.9815990e-01
   5.0439893e-02  -7.9697410e-01
   5.0837593e-02  -7.9580013e-01
   5.1235293e-02  -7.9463784e-01
   5.1632993e-02  -7.9348707e-01
   5.1707758e-02  -7.9327200e-01
   5.1782524e-02  -7.9305733e-01
   5.1857289e-02  -7.9284307e-01
   5.1932054e-02  -7.9262920e-01
   5.2006820e-02  -7.9241584e-01
   5.2081585e-02  -7.9220281e-01
   5.2156350e-02  -7.9198958e-01
   5.2231115e-02  -7.9177550e-01
   5.2291171e-02  -7.9160314e-01
   5.2351226e-02  -7.9143104e-01
   5.2411281e-02  -7.9125920e-01
   5.2471336e-02  -7.9108762e-01
   5.2590575e-02  -7.9074772e-01
   5.2709813e-02  -7.9040883e-01
   5.2829052e-02  -7.9007096e-01
   5.2948290e-02  -7.8973408e-01
   5.3067529e-02  -7.8939791e-01
   5.3186767e-02  -7.8906281e-01
   5.3306006e-02  -7.8872953e-01
   5.3425244e-02  -7.8839849e-01
   5.3535537e-02  -7.8809335e-01
   5.3645831e-02  -7.8778823e-01
   5.3756124e-02  -7.8748240e-01
   5.3866417e-02  -7.8717398e-01
   5.3966964e-02  -7.8689116e-01
   5.4067511e-02  -7.8660905e-01
   5.4168058e-02  -7.8632765e-01
   5.4268605e-02  -7.8604695e-01
   5.4448685e-02  -7.8554598e-01
   5.4628764e-02  -7.8504725e-01
   5.4808844e-02  -7.8455075e-01
   5.4988924e-02  -7.8405647e-01
   5.5169004e-02  -7.8356510e-01
   5.5349083e-02  -7.8307550e-01
   5.5529163e-02  -7.8258444e-01
   5.5709243e-02  -7.8208814e-01
   5.5867362e-02  -7.8164969e-01
   5.6025481e-02  -7.8121298e-01
   5.6183600e-02  -7.8077799e-01
   5.6341719e-02  -7.8034473e-01
   5.6858901e-02  -7.7893945e-01
   5.7376083e-02  -7.7755210e-01
   5.7893266e-02  -7.7618234e-01
   5.8410448e-02  -7.7482985e-01
   5.8786737e-02  -7.7385679e-01
   5.9163026e-02  -7.7289259e-01
   5.9539314e-02  -7.7193473e-01
   5.9915603e-02  -7.7097884e-01
   6.0214475e-02  -7.7022345e-01
   6.0513347e-02  -7.6947320e-01
   6.0812219e-02  -7.6872162e-01
   6.1111091e-02  -7.6796173e-01
   6.1409963e-02  -7.6719797e-01
   6.1708835e-02  -7.6643967e-01
   6.2007707e-02  -7.6568677e-01
   6.2306579e-02  -7.6493921e-01
   6.2515087e-02  -7.6442080e-01
   6.2723596e-02  -7.6390494e-01
   6.2932105e-02  -7.6339161e-01
   6.3140613e-02  -7.6288080e-01
   6.3250266e-02  -7.6261316e-01
   6.3359919e-02  -7.6234622e-01
   6.3469571e-02  -7.6207995e-01
   6.3579224e-02  -7.6181437e-01
   6.3688876e-02  -7.6154975e-01
   6.3798529e-02  -7.6128564e-01
   6.3908181e-02  -7.6102078e-01
   6.4017834e-02  -7.6075367e-01
   6.4123584e-02  -7.6049477e-01
   6.4229334e-02  -7.6023652e-01
   6.4335085e-02  -7.5997891e-01
   6.4440835e-02  -7.5972194e-01
   6.4758797e-02  -7.5895314e-01
   6.5076759e-02  -7.5819002e-01
   6.5394721e-02  -7.5743254e-01
   6.5712682e-02  -7.5668062e-01
   6.5960420e-02  -7.5610004e-01
   6.6208158e-02  -7.5552191e-01
   6.6455897e-02  -7.5493968e-01
   6.6703635e-02  -7.5434566e-01
   6.6951373e-02  -7.5374467e-01
   6.7199111e-02  -7.5314719e-01
   6.7446849e-02  -7.5255320e-01
   6.7694587e-02  -7.5196265e-01
   6.8445253e-02  -7.5019399e-01
   6.9195918e-02  -7.4845581e-01
   6.9946584e-02  -7.4674726e-01
   7.0697249e-02  -7.4506745e-01
   7.0943306e-02  -7.4452295e-01
   7.1189362e-02  -7.4398143e-01
   7.1435419e-02  -7.4344284e-01
   7.1681476e-02  -7.4290718e-01
   7.1846454e-02  -7.4254964e-01
   7.2011433e-02  -7.4219340e-01
   7.2176412e-02  -7.4183844e-01
   7.2341391e-02  -7.4148475e-01
   7.2506369e-02  -7.4113309e-01
   7.2671348e-02  -7.4078241e-01
   7.2836327e-02  -7.4042994e-01
   7.3001306e-02  -7.4007270e-01
   7.3152039e-02  -7.3974374e-01
   7.3302773e-02  -7.3941588e-01
   7.3453507e-02  -7.3908910e-01
   7.3604240e-02  -7.3876341e-01
   7.4057094e-02  -7.3779138e-01
   7.4509949e-02  -7.3682891e-01
   7.4962803e-02  -7.3587583e-01
   7.5415657e-02  -7.3493199e-01
   7.5579167e-02  -7.3459343e-01
   7.5742676e-02  -7.3425606e-01
   7.5906185e-02  -7.3391985e-01
   7.6069694e-02  -7.3358480e-01
   7.6134606e-02  -7.3345211e-01
   7.6199517e-02  -7.3331960e-01
   7.6264428e-02  -7.3318727e-01
   7.6329339e-02  -7.3305512e-01
   7.6353019e-02  -7.3300696e-01
   7.6376698e-02  -7.3295882e-01
   7.6400378e-02  -7.3291071e-01
   7.6424058e-02  -7.3286262e-01
   7.6431323e-02  -7.3284787e-01
   7.6438589e-02  -7.3283312e-01
   7.6445854e-02  -7.3281837e-01
   7.6453120e-02  -7.3280363e-01
   7.6455711e-02  -7.3279837e-01
   7.6458303e-02  -7.3279311e-01
   7.6460894e-02  -7.3278785e-01
   7.6463486e-02  -7.3278259e-01
   7.6466077e-02  -7.3277734e-01
   7.6468669e-02  -7.3277208e-01
   7.6471260e-02  -7.3276682e-01
   7.6473852e-02  -7.3276157e-01
   7.6486809e-02  -7.3273529e-01
   7.6499767e-02  -7.3270902e-01
   7.6512724e-02  -7.3268274e-01
   7.6525682e-02  -7.3265642e-01
   7.6544665e-02  -7.3261784e-01
   7.6563648e-02  -7.3257927e-01
   7.6582631e-02  -7.3254071e-01
   7.6601614e-02  -7.3250217e-01
   7.6650658e-02  -7.3240267e-01
   7.6699702e-02  -7.3230326e-01
   7.6748745e-02  -7.3220397e-01
   7.6797789e-02  -7.3210477e-01
   7.6846833e-02  -7.3200573e-01
   7.6895877e-02  -7.3190676e-01
   7.6944921e-02  -7.3180760e-01
   7.6993965e-02  -7.3170791e-01
   7.7034021e-02  -7.3162622e-01
   7.7074078e-02  -7.3154460e-01
   7.7114134e-02  -7.3146305e-01
   7.7154190e-02  -7.3138157e-01
   7.7354471e-02  -7.3097520e-01
   7.7554753e-02  -7.3057055e-01
   7.7755034e-02  -7.3016760e-01
   7.7955315e-02  -7.2976634e-01
   7.8034118e-02  -7.2960892e-01
   7.8112920e-02  -7.2945177e-01
   7.8191722e-02  -7.2929486e-01
   7.8270524e-02  -7.2913822e-01
   7.8349327e-02  -7.2898199e-01
   7.8428129e-02  -7.2882592e-01
   7.8506931e-02  -7.2866933e-01
   7.8585733e-02  -7.2851139e-01
   7.8649810e-02  -7.2838226e-01
   7.8713887e-02  -7.2825330e-01
   7.8777964e-02  -7.2812452e-01
   7.8842040e-02  -7.2799592e-01
   7.9162424e-02  -7.2735551e-01
   7.9482808e-02  -7.2671942e-01
   7.9803192e-02  -7.2608759e-01
   8.0123576e-02  -7.2545998e-01
   8.1007899e-02  -7.2368370e-01
   8.1892221e-02  -7.2176533e-01
   8.2776544e-02  -7.1972518e-01
   8.3660867e-02  -7.1769603e-01
   8.4545190e-02  -7.1576514e-01
   8.5429513e-02  -7.1387405e-01
   8.6313836e-02  -7.1202142e-01
   8.7198159e-02  -7.1020593e-01
   9.0318280e-02  -7.0407829e-01
   9.3438402e-02  -6.9834553e-01
   9.6558524e-02  -6.9296140e-01
   9.9678646e-02  -6.8788377e-01
   1.0529867e-01  -6.7939010e-01
   1.1091869e-01  -6.7159139e-01
   1.1653871e-01  -6.6434382e-01
   1.2215873e-01  -6.5752053e-01
   1.2777875e-01  -6.5102013e-01
   1.3339877e-01  -6.4477484e-01
   1.3901880e-01  -6.3872681e-01
   1.4463882e-01  -6.3282603e-01
   1.5755853e-01  -6.1954831e-01
   1.7047823e-01  -6.0662412e-01
   1.8339794e-01  -5.9399687e-01
   1.9631765e-01  -5.8143551e-01
   1.9964586e-01  -5.7817950e-01
   2.0297408e-01  -5.7492838e-01
   2.0630229e-01  -5.7168214e-01
   2.0963050e-01  -5.6844084e-01
   2.1295871e-01  -5.6520464e-01
   2.1628692e-01  -5.6197371e-01
   2.1961514e-01  -5.5874829e-01
   2.2294335e-01  -5.5552869e-01
   2.3129208e-01  -5.4748060e-01
   2.3964080e-01  -5.3947600e-01
   2.4798953e-01  -5.3151967e-01
   2.5633826e-01  -5.2361789e-01
   2.6478112e-01  -5.1568872e-01
   2.7322399e-01  -5.0782563e-01
   2.8166685e-01  -5.0003273e-01
   2.9010971e-01  -4.9231413e-01
   3.0415518e-01  -4.7965562e-01
   3.1820065e-01  -4.6722709e-01
   3.3224612e-01  -4.5503254e-01
   3.4629159e-01  -4.4309355e-01
   3.7135031e-01  -4.2257511e-01
   3.9640903e-01  -4.0282503e-01
   4.2146774e-01  -3.8370386e-01
   4.4652646e-01  -3.6548309e-01
   4.6314015e-01  -3.5400206e-01
   4.7975384e-01  -3.4284766e-01
   4.9636753e-01  -3.3201143e-01
   5.1298122e-01  -3.2151070e-01
   5.2959492e-01  -3.1135134e-01
   5.4620861e-01  -3.0151191e-01
   5.6282230e-01  -2.9198616e-01
   5.7943599e-01  -2.8276535e-01
   6.1972344e-01  -2.6160100e-01
   6.6001088e-01  -2.4206775e-01
   7.0029833e-01  -2.2406173e-01
   7.4058577e-01  -2.0741673e-01
   7.6671602e-01  -1.9725874e-01
   7.9284626e-01  -1.8762582e-01
   8.1897651e-01  -1.7851639e-01
   8.4510675e-01  -1.6984680e-01
   8.7123700e-01  -1.6153971e-01
   8.9736724e-01  -1.5366257e-01
   9.2349748e-01  -1.4622092e-01
   9.4962773e-01  -1.3913158e-01
   9.7915743e-01  -1.3143698e-01
   1.0086871e+00  -1.2420452e-01
   1.0382168e+00  -1.1746632e-01
   1.0677465e+00  -1.1107042e-01
   1.0958966e+00  -1.0515711e-01
   1.1240467e+00  -9.9608127e-02
   1.1521968e+00  -9.4470037e-02
   1.1803469e+00  -8.9573903e-02
   1.2050280e+00  -8.5374409e-02
   1.2297091e+00  -8.1405240e-02
   1.2543902e+00  -7.7684160e-02
   1.2790713e+00  -7.4127230e-02
   1.3026926e+00  -7.0821241e-02
   1.3263139e+00  -6.7678567e-02
   1.3499353e+00  -6.4702507e-02
   1.3735566e+00  -6.1857193e-02
   1.3997046e+00  -5.8827485e-02
   1.4258527e+00  -5.5957818e-02
   1.4520007e+00  -5.3249715e-02
   1.4781488e+00  -5.0673326e-02
   1.5077626e+00  -4.7880377e-02
   1.5373763e+00  -4.5257357e-02
   1.5669901e+00  -4.2810234e-02
   1.5966038e+00  -4.0495009e-02
   1.6264762e+00  -3.8248182e-02
   1.6563485e+00  -3.6148762e-02
   1.6862208e+00  -3.4211801e-02
   1.7160932e+00  -3.2375535e-02
   1.7425741e+00  -3.0789119e-02
   1.7690551e+00  -2.9299940e-02
   1.7955360e+00  -2.7918236e-02
   1.8220170e+00  -2.6601493e-02
   1.8458171e+00  -2.5447574e-02
   1.8696173e+00  -2.4354358e-02
   1.8934174e+00  -2.3323925e-02
   1.9172175e+00  -2.2339415e-02
   1.9420409e+00  -2.1348486e-02
   1.9668642e+00  -2.0408255e-02
   1.9916875e+00  -1.9518986e-02
   2.0165109e+00  -1.8670942e-02
   2.0450733e+00  -1.7735760e-02
   2.0736358e+00  -1.6854379e-02
   2.1021982e+00  -1.6027569e-02
   2.1307607e+00  -1.5243526e-02
   2.1616586e+00  -1.4429669e-02
   2.1925566e+00  -1.3668289e-02
   2.2234545e+00  -1.2963591e-02
   2.2543525e+00  -1.2295705e-02
   2.2828706e+00  -1.1695322e-02
   2.3113888e+00  -1.1133501e-02
   2.3399070e+00  -1.0616015e-02
   2.3684251e+00  -1.0122168e-02
   2.3929199e+00  -9.7045666e-03
   2.4174147e+00  -9.3097624e-03
   2.4419095e+00  -8.9396162e-03
   2.4664044e+00  -8.5849921e-03
   2.4899960e+00  -8.2521246e-03
   2.5135877e+00  -7.9350232e-03
   2.5371794e+00  -7.6339865e-03
   2.5607710e+00  -7.3453271e-03
   2.5875226e+00  -7.0295112e-03
   2.6142741e+00  -6.7295918e-03
   2.6410257e+00  -6.4457699e-03
   2.6677772e+00  -6.1747734e-03
   2.6985564e+00  -5.8748017e-03
   2.7293355e+00  -5.5922673e-03
   2.7601146e+00  -5.3282127e-03
   2.7908938e+00  -5.0769972e-03
   2.8215072e+00  -4.8338213e-03
   2.8521207e+00  -4.6059713e-03
   2.8827341e+00  -4.3961507e-03
   2.9133476e+00  -4.1953523e-03
   2.9395301e+00  -4.0249036e-03
   2.9657127e+00  -3.8642189e-03
   2.9918952e+00  -3.7149258e-03
   3.0180777e+00  -3.5712952e-03
   3.0412318e+00  -3.4456873e-03
   3.0643858e+00  -3.3258310e-03
   3.0875398e+00  -3.2120315e-03
   3.1106939e+00  -3.1023809e-03
   3.1354206e+00  -2.9883738e-03
   3.1601473e+00  -2.8793235e-03
   3.1848740e+00  -2.7753365e-03
   3.2096007e+00  -2.6753300e-03
   3.2389513e+00  -2.5605413e-03
   3.2683019e+00  -2.4514902e-03
   3.2976526e+00  -2.3484276e-03
   3.3270032e+00  -2.2498161e-03
   3.3589487e+00  -2.1455301e-03
   3.3908942e+00  -2.0473166e-03
   3.4228397e+00  -1.9561336e-03
   3.4547851e+00  -1.8687360e-03
   3.4834399e+00  -1.7908735e-03
   3.5120947e+00  -1.7176546e-03
   3.5407495e+00  -1.6502621e-03
   3.5694043e+00  -1.5851597e-03
   3.5932690e+00  -1.5307273e-03
   3.6171338e+00  -1.4789282e-03
   3.6409985e+00  -1.4300819e-03
   3.6648633e+00  -1.3828593e-03
   3.6879647e+00  -1.3378413e-03
   3.7110660e+00  -1.2946085e-03
   3.7341674e+00  -1.2532262e-03
   3.7572687e+00  -1.2132196e-03
   3.7843166e+00  -1.1676609e-03
   3.8113644e+00  -1.1240516e-03
   3.8384123e+00  -1.0824613e-03
   3.8654601e+00  -1.0424347e-03
   3.8972240e+00  -9.9679869e-04
   3.9289879e+00  -9.5351998e-04
   3.9607519e+00  -9.1285863e-04
   3.9925158e+00  -8.7384295e-04
   4.0237157e+00  -8.3601415e-04
   4.0549157e+00  -8.0042623e-04
   4.0861156e+00  -7.6770589e-04
   4.1173156e+00  -7.3605984e-04
   4.1438230e+00  -7.0883073e-04
   4.1703305e+00  -6.8313615e-04
   4.1968379e+00  -6.5938031e-04
   4.2233453e+00  -6.3632865e-04
   4.2471565e+00  -6.1548539e-04
   4.2709676e+00  -5.9558328e-04
   4.2947788e+00  -5.7673811e-04
   4.3185899e+00  -5.5847792e-04
   4.3444189e+00  -5.3894626e-04
   4.3702479e+00  -5.2024697e-04
   4.3960769e+00  -5.0246070e-04
   4.4219058e+00  -4.8526597e-04
   4.4525078e+00  -4.6525681e-04
   4.4831097e+00  -4.4626917e-04
   4.5137116e+00  -4.2848784e-04
   4.5443136e+00  -4.1133550e-04
   4.5769848e+00  -3.9289043e-04
   4.6096560e+00  -3.7572066e-04
   4.6423272e+00  -3.6038634e-04
   4.6749984e+00  -3.4540462e-04
   4.7038874e+00  -3.3120202e-04
   4.7327763e+00  -3.1819744e-04
   4.7616653e+00  -3.0705264e-04
   4.7905543e+00  -2.9602598e-04
   4.8148880e+00  -2.8583785e-04
   4.8392216e+00  -2.7636413e-04
   4.8635553e+00  -2.6782768e-04
   4.8878890e+00  -2.5950024e-04
   4.9119510e+00  -2.5098505e-04
   4.9360129e+00  -2.4290846e-04
   4.9600749e+00  -2.3535742e-04
   4.9841369e+00  -2.2802202e-04
   4.9881027e+00  -2.2680173e-04
   4.9920685e+00  -2.2558983e-04
   4.9960342e+00  -2.2438610e-04
   5.0000000e+00  -2.2319028e-04


==> data/x1HatDataCohenWithoutCBF.dat <==
   0.0000000e+00  -1.1000000e+00
   5.0449290e-03  -1.0485545e+00
   1.0089858e-02  -1.0030634e+00
   1.5134787e-02  -9.6319212e-01
   2.0179716e-02  -9.2847721e-01
   2.7931746e-02  -8.8378774e-01
   3.5683777e-02  -8.4783765e-01
   4.3435807e-02  -8.1887320e-01
   5.1187838e-02  -7.9523891e-01
   6.0977122e-02  -7.7075191e-01
   7.0766406e-02  -7.5090993e-01
   8.0555691e-02  -7.3455542e-01
   9.0344975e-02  -7.2033264e-01
   9.9556835e-02  -7.0800534e-01
   1.0876870e-01  -6.9658131e-01
   1.1798056e-01  -6.8582016e-01
   1.2719242e-01  -6.7545626e-01
   1.3892783e-01  -6.6253387e-01
   1.5066324e-01  -6.4990151e-01
   1.6239865e-01  -6.3750138e-01
   1.7413406e-01  -6.2521246e-01
   1.8967305e-01  -6.0901243e-01
   2.0521204e-01  -5.9298548e-01
   2.2075103e-01  -5.7715604e-01
   2.3629002e-01  -5.6152553e-01
   2.6254049e-01  -5.3593712e-01
   2.8879095e-01  -5.1090784e-01
   3.1504142e-01  -4.8613724e-01
   3.4129188e-01  -4.6243639e-01
   3.6436600e-01  -4.4304738e-01
   3.8744012e-01  -4.2413154e-01
   4.1051424e-01  -4.0547811e-01
   4.3358836e-01  -3.8761680e-01
   4.5427608e-01  -3.7257827e-01
   4.7496379e-01  -3.5798782e-01
   4.9565151e-01  -3.4378527e-01
   5.1633922e-01  -3.3011865e-01
   5.3895675e-01  -3.1589875e-01
   5.6157428e-01  -3.0222623e-01
   5.8419181e-01  -2.8905218e-01
   6.0680934e-01  -2.7643870e-01
   6.3428685e-01  -2.6192314e-01
   6.6176436e-01  -2.4811410e-01
   6.8924186e-01  -2.3494011e-01
   7.1671937e-01  -2.2245685e-01
   7.4888284e-01  -2.0878826e-01
   7.8104630e-01  -1.9587462e-01
   8.1320976e-01  -1.8359638e-01
   8.4537323e-01  -1.7208620e-01
   8.7740183e-01  -1.6156386e-01
   9.0943042e-01  -1.5153554e-01
   9.4145902e-01  -1.4180584e-01
   9.7348762e-01  -1.3273227e-01
   9.9934367e-01  -1.2610042e-01
   1.0251997e+00  -1.1967873e-01
   1.0510558e+00  -1.1336617e-01
   1.0769118e+00  -1.0738846e-01
   1.0982799e+00  -1.0281092e-01
   1.1196479e+00  -9.8381588e-02
   1.1410159e+00  -9.4083377e-02
   1.1623839e+00  -8.9958037e-02
   1.1854987e+00  -8.5717177e-02
   1.2086135e+00  -8.1651660e-02
   1.2317283e+00  -7.7749472e-02
   1.2548431e+00  -7.4020885e-02
   1.2845434e+00  -6.9493243e-02
   1.3142436e+00  -6.5215730e-02
   1.3439438e+00  -6.1166646e-02
   1.3736440e+00  -5.7355643e-02
   1.4092531e+00  -5.3128922e-02
   1.4448622e+00  -4.9170125e-02
   1.4804713e+00  -4.5422068e-02
   1.5160804e+00  -4.1961494e-02
   1.5381757e+00  -3.9987201e-02
   1.5602709e+00  -3.8087924e-02
   1.5823661e+00  -3.6254728e-02
   1.6044613e+00  -3.4505264e-02
   1.6265566e+00  -3.2849616e-02
   1.6486518e+00  -3.1265939e-02
   1.6707470e+00  -2.9749569e-02
   1.6928422e+00  -2.8303365e-02
   1.7218010e+00  -2.6516462e-02
   1.7507598e+00  -2.4834766e-02
   1.7797185e+00  -2.3248764e-02
   1.8086773e+00  -2.1761231e-02
   1.8432151e+00  -2.0124720e-02
   1.8777529e+00  -1.8598333e-02
   1.9122907e+00  -1.7160178e-02
   1.9468285e+00  -1.5835393e-02
   1.9692999e+00  -1.5044169e-02
   1.9917712e+00  -1.4286511e-02
   2.0142426e+00  -1.3558417e-02
   2.0367139e+00  -1.2866378e-02
   2.0591853e+00  -1.2214025e-02
   2.0816566e+00  -1.1592330e-02
   2.1041280e+00  -1.0999096e-02
   2.1265993e+00  -1.0435370e-02
   2.1553372e+00  -9.7581708e-03
   2.1840752e+00  -9.1225696e-03
   2.2128131e+00  -8.5245702e-03
   2.2415511e+00  -7.9651721e-03
   2.2751843e+00  -7.3623627e-03
   2.3088176e+00  -6.8010158e-03
   2.3424508e+00  -6.2731951e-03
   2.3760841e+00  -5.7872108e-03
   2.3988684e+00  -5.4851646e-03
   2.4216526e+00  -5.1967836e-03
   2.4444369e+00  -4.9204273e-03
   2.4672212e+00  -4.6584445e-03
   2.4900055e+00  -4.4121302e-03
   2.5127897e+00  -4.1779464e-03
   2.5355740e+00  -3.9549708e-03
   2.5583583e+00  -3.7435952e-03
   2.5869328e+00  -3.4951467e-03
   2.6155073e+00  -3.2623094e-03
   2.6440818e+00  -3.0435428e-03
   2.6726563e+00  -2.8392065e-03
   2.7057078e+00  -2.6217789e-03
   2.7387593e+00  -2.4195071e-03
   2.7718109e+00  -2.2295981e-03
   2.8048624e+00  -2.0547840e-03
   2.8278753e+00  -1.9431323e-03
   2.8508882e+00  -1.8367654e-03
   2.8739011e+00  -1.7350526e-03
   2.8969140e+00  -1.6388173e-03
   2.9199269e+00  -1.5485075e-03
   2.9429398e+00  -1.4628039e-03
   2.9659527e+00  -1.3813448e-03
   2.9889656e+00  -1.3042705e-03
   3.0174188e+00  -1.2151182e-03
   3.0458721e+00  -1.1316783e-03
   3.0743253e+00  -1.0533816e-03
   3.1027785e+00  -9.8035083e-04
   3.1353964e+00  -9.0340177e-04
   3.1680142e+00  -8.3190097e-04
   3.2006320e+00  -7.6488388e-04
   3.2332498e+00  -7.0323331e-04
   3.2627976e+00  -6.5288782e-04
   3.2923454e+00  -6.0543465e-04
   3.3218932e+00  -5.5992285e-04
   3.3514410e+00  -5.1789617e-04
   3.3762590e+00  -4.8616473e-04
   3.4010770e+00  -4.5591327e-04
   3.4258951e+00  -4.2675213e-04
   3.4507131e+00  -3.9940530e-04
   3.4745959e+00  -3.7523926e-04
   3.4984787e+00  -3.5229014e-04
   3.5223615e+00  -3.3037732e-04
   3.5462443e+00  -3.0975412e-04
   3.5738537e+00  -2.8774198e-04
   3.6014631e+00  -2.6707391e-04
   3.6290725e+00  -2.4752867e-04
   3.6566819e+00  -2.2934406e-04
   3.6889604e+00  -2.1017814e-04
   3.7212389e+00  -1.9226522e-04
   3.7535173e+00  -1.7515014e-04
   3.7857958e+00  -1.5955178e-04
   3.8176933e+00  -1.4657889e-04
   3.8495907e+00  -1.3405196e-04
   3.8814881e+00  -1.2112316e-04
   3.9133855e+00  -1.0958252e-04
   3.9401225e+00  -1.0216716e-04
   3.9668594e+00  -9.4696516e-05
   3.9935964e+00  -8.6624962e-05
   4.0203333e+00  -7.9283810e-05
   4.0437482e+00  -7.4202560e-05
   4.0671630e+00  -6.9173608e-05
   4.0905779e+00  -6.4040359e-05
   4.1139927e+00  -5.9246325e-05
   4.1392363e+00  -5.4795651e-05
   4.1644799e+00  -5.0515799e-05
   4.1897235e+00  -4.6294417e-05
   4.2149671e+00  -4.2382888e-05
   4.2454145e+00  -3.8389978e-05
   4.2758619e+00  -3.4563936e-05
   4.3063094e+00  -3.0683294e-05
   4.3367568e+00  -2.7206971e-05
   4.3700238e+00  -2.4610246e-05
   4.4032907e+00  -2.1828487e-05
   4.4365577e+00  -1.8239283e-05
   4.4698246e+00  -1.5271002e-05
   4.4992975e+00  -1.4447165e-05
   4.5287703e+00  -1.3034748e-05
   4.5582432e+00  -1.0239077e-05
   4.5877160e+00  -8.0023358e-06
   4.6119743e+00  -7.6541961e-06
   4.6362325e+00  -6.9380501e-06
   4.6604908e+00  -5.5915758e-06
   4.6847491e+00  -4.4060113e-06
   4.7082427e+00  -3.9122639e-06
   4.7317363e+00  -3.3011607e-06
   4.7552299e+00  -2.4817818e-06
   4.7787235e+00  -1.7407251e-06
   4.8065203e+00  -1.2501024e-06
   4.8343170e+00  -6.9361316e-07
   4.8621138e+00   5.2549399e-08
   4.8899105e+00   6.8498811e-07
   4.9174329e+00   9.5292280e-07
   4.9449552e+00   1.2947629e-06
   4.9724776e+00   1.8207068e-06
   5.0000000e+00   2.2557539e-06


==> data/x1HatDataSim1.dat <==
   0.0000000e+00  -1.5000000e+00
   1.0268811e-02  -1.5035300e+00
   2.0537623e-02  -1.5077417e+00
   3.0806434e-02  -1.5123455e+00
   4.1075245e-02  -1.5169654e+00
   4.7981550e-02  -1.5198527e+00
   5.4887855e-02  -1.5223665e+00
   6.1794159e-02  -1.5243279e+00
   6.8700464e-02  -1.5255615e+00
   7.5606769e-02  -1.5258933e+00
   8.2513073e-02  -1.5252112e+00
   8.9419378e-02  -1.5234497e+00
   9.6325682e-02  -1.5205623e+00
   1.0421028e-01  -1.5158732e+00
   1.1209489e-01  -1.5097995e+00
   1.1997949e-01  -1.5024579e+00
   1.2786409e-01  -1.4939397e+00
   1.3564672e-01  -1.4844750e+00
   1.4342935e-01  -1.4740925e+00
   1.5121198e-01  -1.4629040e+00
   1.5899461e-01  -1.4510092e+00
   1.6997756e-01  -1.4331976e+00
   1.8096052e-01  -1.4144005e+00
   1.9194347e-01  -1.3948247e+00
   2.0292642e-01  -1.3746464e+00
   2.1819812e-01  -1.3458732e+00
   2.3346981e-01  -1.3165662e+00
   2.4874151e-01  -1.2869985e+00
   2.6401320e-01  -1.2574039e+00
   2.8316606e-01  -1.2205433e+00
   3.0231891e-01  -1.1841679e+00
   3.2147176e-01  -1.1484442e+00
   3.4062462e-01  -1.1135378e+00
   3.5631595e-01  -1.0856243e+00
   3.7200727e-01  -1.0583226e+00
   3.8769860e-01  -1.0316345e+00
   4.0338993e-01  -1.0055595e+00
   4.2076275e-01  -9.7739208e-01
   4.3813556e-01  -9.4992092e-01
   4.5550838e-01  -9.2310408e-01
   4.7288120e-01  -8.9690504e-01
   4.9221646e-01  -8.6842658e-01
   5.1155173e-01  -8.4059697e-01
   5.3088699e-01  -8.1335767e-01
   5.5022225e-01  -7.8666758e-01
   5.7105877e-01  -7.5848236e-01
   5.9189529e-01  -7.3084339e-01
   6.1273181e-01  -7.0371530e-01
   6.3356833e-01  -6.7708849e-01
   6.5480375e-01  -6.5046919e-01
   6.7603917e-01  -6.2435698e-01
   6.9727459e-01  -5.9875218e-01
   7.1851001e-01  -5.7367548e-01
   7.3993914e-01  -5.4893233e-01
   7.6136827e-01  -5.2476155e-01
   7.8279740e-01  -5.0117929e-01
   8.0422653e-01  -4.7821343e-01
   8.2601962e-01  -4.5551919e-01
   8.4781271e-01  -4.3350371e-01
   8.6960581e-01  -4.1218173e-01
   8.9139890e-01  -3.9157346e-01
   9.1362781e-01  -3.7130728e-01
   9.3585672e-01  -3.5180714e-01
   9.5808563e-01  -3.3307756e-01
   9.8031455e-01  -3.1512483e-01
   1.0029041e+00  -2.9768027e-01
   1.0254937e+00  -2.8103456e-01
   1.0480833e+00  -2.6517956e-01
   1.0706729e+00  -2.5010718e-01
   1.0944484e+00  -2.3507724e-01
   1.1182239e+00  -2.2088236e-01
   1.1419994e+00  -2.0750095e-01
   1.1657749e+00  -1.9491122e-01
   1.1974981e+00  -1.7930542e-01
   1.2292213e+00  -1.6499943e-01
   1.2609444e+00  -1.5192277e-01
   1.2926676e+00  -1.4000745e-01
   1.3349962e+00  -1.2579843e-01
   1.3773248e+00  -1.1335480e-01
   1.4196534e+00  -1.0250262e-01
   1.4619820e+00  -9.3082703e-02
   1.5242990e+00  -8.1503489e-02
   1.5866161e+00  -7.2230411e-02
   1.6489332e+00  -6.4847709e-02
   1.7112502e+00  -5.9002624e-02
   1.7697490e+00  -5.4643686e-02
   1.8282477e+00  -5.1157034e-02
   1.8867464e+00  -4.8363425e-02
   1.9452451e+00  -4.6107634e-02
   2.0036066e+00  -4.4265140e-02
   2.0619680e+00  -4.2734328e-02
   2.1203295e+00  -4.1435415e-02
   2.1786910e+00  -4.0300300e-02
   2.2415891e+00  -3.9198642e-02
   2.3044872e+00  -3.8179652e-02
   2.3673854e+00  -3.7207901e-02
   2.4302835e+00  -3.6254373e-02
   2.4988368e+00  -3.5212121e-02
   2.5673900e+00  -3.4155116e-02
   2.6359432e+00  -3.3075699e-02
   2.7044964e+00  -3.1968982e-02
   2.7806060e+00  -3.0707783e-02
   2.8567156e+00  -2.9418795e-02
   2.9328253e+00  -2.8109494e-02
   3.0089349e+00  -2.6787721e-02
   3.0873665e+00  -2.5422337e-02
   3.1657981e+00  -2.4064201e-02
   3.2442297e+00  -2.2722784e-02
   3.3226614e+00  -2.1407102e-02
   3.3990790e+00  -2.0158035e-02
   3.4754966e+00  -1.8947023e-02
   3.5519142e+00  -1.7778604e-02
   3.6283318e+00  -1.6657158e-02
   3.7104552e+00  -1.5508607e-02
   3.7925787e+00  -1.4419765e-02
   3.8747021e+00  -1.3391032e-02
   3.9568256e+00  -1.2423370e-02
   4.0456135e+00  -1.1446549e-02
   4.1344014e+00  -1.0538324e-02
   4.2231893e+00  -9.6952207e-03
   4.3119772e+00  -8.9153615e-03
   4.3863318e+00  -8.3094664e-03
   4.4606864e+00  -7.7434494e-03
   4.5350410e+00  -7.2148750e-03
   4.6093956e+00  -6.7218993e-03
   4.6816475e+00  -6.2753197e-03
   4.7538994e+00  -5.8583754e-03
   4.8261514e+00  -5.4690232e-03
   4.8984033e+00  -5.1056756e-03
   4.9728379e+00  -4.7570301e-03
   5.0472726e+00  -4.4323755e-03
   5.1217073e+00  -4.1298897e-03
   5.1961419e+00  -3.8481849e-03
   5.2741364e+00  -3.5739731e-03
   5.3521309e+00  -3.3193865e-03
   5.4301254e+00  -3.0828308e-03
   5.5081199e+00  -2.8631317e-03
   5.5906310e+00  -2.6479420e-03
   5.6731420e+00  -2.4488626e-03
   5.7556530e+00  -2.2645121e-03
   5.8381641e+00  -2.0939182e-03
   5.9259339e+00  -1.9266372e-03
   6.0137037e+00  -1.7725669e-03
   6.1014735e+00  -1.6305093e-03
   6.1892432e+00  -1.4996674e-03
   6.2828772e+00  -1.3717122e-03
   6.3765112e+00  -1.2545077e-03
   6.4701451e+00  -1.1470088e-03
   6.5637791e+00  -1.0485662e-03
   6.6638483e+00  -9.5278299e-04
   6.7639176e+00  -8.6561728e-04
   6.8639868e+00  -7.8615460e-04
   6.9640561e+00  -7.1387215e-04
   7.0712420e+00  -6.4395590e-04
   7.1784279e+00  -5.8080136e-04
   7.2856138e+00  -5.2361199e-04
   7.3927997e+00  -4.7197822e-04
   7.5080359e+00  -4.2232093e-04
   7.6232720e+00  -3.7783726e-04
   7.7385082e+00  -3.3784101e-04
   7.8537444e+00  -3.0202708e-04
   7.9783112e+00  -2.6778064e-04
   8.1028781e+00  -2.3738544e-04
   8.2274449e+00  -2.1025808e-04
   8.3520118e+00  -1.8618993e-04
   8.4875860e+00  -1.6333297e-04
   8.6231603e+00  -1.4325810e-04
   8.7587345e+00  -1.2547469e-04
   8.8943088e+00  -1.0986147e-04
   9.0430088e+00  -9.5182181e-05
   9.1917088e+00  -8.2443918e-05
   9.3404088e+00  -7.1236901e-05
   9.4891088e+00  -6.1516798e-05
   9.6168316e+00  -5.4352610e-05
   9.7445544e+00  -4.8017891e-05
   9.8722772e+00  -4.2380988e-05
   1.0000000e+01  -3.7397120e-05


==> data/x1HatDataSim2.dat <==
   0.0000000e+00  -1.5000000e+00
   5.7066839e-04  -1.4739878e+00
   1.1413368e-03  -1.4484657e+00
   1.7120052e-03  -1.4234252e+00
   2.2826736e-03  -1.3988581e+00
   5.1360155e-03  -1.2826859e+00
   7.9893575e-03  -1.1775112e+00
   1.0842699e-02  -1.0830776e+00
   1.3696041e-02  -9.9876452e-01
   1.6333856e-02  -9.2854651e-01
   1.8971671e-02  -8.6408743e-01
   2.1609485e-02  -8.0409600e-01
   2.4247300e-02  -7.4733637e-01
   2.5977905e-02  -7.1131687e-01
   2.7708510e-02  -6.7597159e-01
   2.9439115e-02  -6.4114111e-01
   3.1169720e-02  -6.0678554e-01
   3.2900326e-02  -5.7298310e-01
   3.4630931e-02  -5.3976865e-01
   3.6361536e-02  -5.0717963e-01
   3.8092141e-02  -4.7532370e-01
   3.9568631e-02  -4.4875054e-01
   4.1045122e-02  -4.2266789e-01
   4.2521612e-02  -3.9708431e-01
   4.3998102e-02  -3.7202631e-01
   4.5696684e-02  -3.4387442e-01
   4.7395265e-02  -3.1642872e-01
   4.9093846e-02  -2.8968908e-01
   5.0792428e-02  -2.6367340e-01
   5.2833842e-02  -2.3338557e-01
   5.4875256e-02  -2.0414188e-01
   5.6916670e-02  -1.7593242e-01
   5.8958084e-02  -1.4877000e-01
   6.1350406e-02  -1.1828172e-01
   6.3742728e-02  -8.9198196e-02
   6.6135050e-02  -6.1489623e-02
   6.8527372e-02  -3.5149091e-02
   7.1338298e-02  -5.9295262e-03
   7.4149224e-02   2.1503598e-02
   7.6960150e-02   4.7220212e-02
   7.9771076e-02   7.1267335e-02
   8.2752862e-02   9.5011467e-02
   8.5734648e-02   1.1704740e-01
   8.8716434e-02   1.3747043e-01
   9.1698220e-02   1.5636036e-01
   9.5512196e-02   1.7841375e-01
   9.9326171e-02   1.9830016e-01
   1.0314015e-01   2.1621356e-01
   1.0695412e-01   2.3231206e-01
   1.1118722e-01   2.4823779e-01
   1.1542033e-01   2.6235489e-01
   1.1965343e-01   2.7487056e-01
   1.2388653e-01   2.8595271e-01
   1.2838092e-01   2.9631992e-01
   1.3287531e-01   3.0543854e-01
   1.3736970e-01   3.1347218e-01
   1.4186409e-01   3.2055188e-01
   1.4646351e-01   3.2692833e-01
   1.5106292e-01   3.3254887e-01
   1.5566234e-01   3.3751485e-01
   1.6026175e-01   3.4190695e-01
   1.6478662e-01   3.4573401e-01
   1.6931150e-01   3.4913425e-01
   1.7383637e-01   3.5215863e-01
   1.7836125e-01   3.5484796e-01
   1.8283701e-01   3.5721176e-01
   1.8731278e-01   3.5931152e-01
   1.9178855e-01   3.6117231e-01
   1.9626432e-01   3.6281435e-01
   2.0237500e-01   3.6473259e-01
   2.0848569e-01   3.6631200e-01
   2.1459638e-01   3.6758360e-01
   2.2070707e-01   3.6857018e-01
   2.2865630e-01   3.6945566e-01
   2.3660553e-01   3.6992865e-01
   2.4455475e-01   3.7002230e-01
   2.5250398e-01   3.6975996e-01
   2.6268710e-01   3.6893328e-01
   2.7287022e-01   3.6760650e-01
   2.8305333e-01   3.6582713e-01
   2.9323645e-01   3.6362850e-01
   3.0506390e-01   3.6058882e-01
   3.1689136e-01   3.5709274e-01
   3.2871881e-01   3.5319939e-01
   3.4054627e-01   3.4895428e-01
   3.5461314e-01   3.4350994e-01
   3.6868002e-01   3.3771364e-01
   3.8274689e-01   3.3163550e-01
   3.9681377e-01   3.2534218e-01
   4.0967952e-01   3.1945386e-01
   4.2254527e-01   3.1347568e-01
   4.3541102e-01   3.0744107e-01
   4.4827677e-01   3.0139390e-01
   4.6114252e-01   2.9538195e-01
   4.7400827e-01   2.8941925e-01
   4.8687402e-01   2.8352970e-01
   4.9973977e-01   2.7776768e-01
   5.0747559e-01   2.7438906e-01
   5.1521141e-01   2.7108468e-01
   5.2294724e-01   2.6786617e-01
   5.3068306e-01   2.6474072e-01
   5.3841888e-01   2.6170873e-01
   5.4615470e-01   2.5874898e-01
   5.5389053e-01   2.5582061e-01
   5.6162635e-01   2.5286634e-01
   5.6815489e-01   2.5030192e-01
   5.7468342e-01   2.4763783e-01
   5.8121196e-01   2.4484960e-01
   5.8774050e-01   2.4191667e-01
   5.9426904e-01   2.3882624e-01
   6.0079758e-01   2.3558109e-01
   6.0732611e-01   2.3218708e-01
   6.1385465e-01   2.2865015e-01
   6.2077566e-01   2.2475516e-01
   6.2769667e-01   2.2072880e-01
   6.3461768e-01   2.1658857e-01
   6.4153869e-01   2.1235070e-01
   6.4999183e-01   2.0706630e-01
   6.5844497e-01   2.0169061e-01
   6.6689811e-01   1.9625008e-01
   6.7535125e-01   1.9076899e-01
   6.8250289e-01   1.8611636e-01
   6.8965453e-01   1.8146117e-01
   6.9680618e-01   1.7681308e-01
   7.0395782e-01   1.7218114e-01
   7.1317872e-01   1.6624595e-01
   7.2239961e-01   1.6036318e-01
   7.3162051e-01   1.5454291e-01
   7.4084140e-01   1.4879529e-01
   7.5152130e-01   1.4224013e-01
   7.6220121e-01   1.3579920e-01
   7.7288111e-01   1.2947712e-01
   7.8356101e-01   1.2327991e-01
   7.9612548e-01   1.1615518e-01
   8.0868995e-01   1.0920826e-01
   8.2125442e-01   1.0243836e-01
   8.3381889e-01   9.5847440e-02
   8.4906033e-01   8.8093671e-02
   8.6430177e-01   8.0596544e-02
   8.7954321e-01   7.3350091e-02
   8.9478465e-01   6.6352135e-02
   9.1263698e-01   5.8466782e-02
   9.3048931e-01   5.0905216e-02
   9.4834164e-01   4.3657724e-02
   9.6619397e-01   3.6716353e-02
   9.8857129e-01   2.8431604e-02
   1.0109486e+00   2.0597407e-02
   1.0333259e+00   1.3199717e-02
   1.0557033e+00   6.2124528e-03
   1.0742186e+00   7.2287873e-04
   1.0927340e+00  -4.5027010e-03
   1.1112494e+00  -9.4708471e-03
   1.1297648e+00  -1.4198067e-02
   1.1470565e+00  -1.8408729e-02
   1.1643481e+00  -2.2421730e-02
   1.1816398e+00  -2.6242357e-02
   1.1989314e+00  -2.9881944e-02
   1.2161632e+00  -3.3339526e-02
   1.2333949e+00  -3.6628682e-02
   1.2506266e+00  -3.9754087e-02
   1.2678583e+00  -4.2725663e-02
   1.2850491e+00  -4.5546348e-02
   1.3022399e+00  -4.8223993e-02
   1.3194306e+00  -5.0762667e-02
   1.3366214e+00  -5.3171135e-02
   1.3536661e+00  -5.5438799e-02
   1.3707109e+00  -5.7587117e-02
   1.3877556e+00  -5.9619579e-02
   1.4048004e+00  -6.1543605e-02
   1.4218237e+00  -6.3364013e-02
   1.4388470e+00  -6.5083778e-02
   1.4558703e+00  -6.6705923e-02
   1.4728936e+00  -6.8236802e-02
   1.4900692e+00  -6.9695041e-02
   1.5072448e+00  -7.1067007e-02
   1.5244205e+00  -7.2355349e-02
   1.5415961e+00  -7.3565688e-02
   1.5595707e+00  -7.4754724e-02
   1.5775454e+00  -7.5864617e-02
   1.5955201e+00  -7.6897782e-02
   1.6134947e+00  -7.7860003e-02
   1.6322138e+00  -7.8792668e-02
   1.6509329e+00  -7.9654148e-02
   1.6696520e+00  -8.0446548e-02
   1.6883711e+00  -8.1175765e-02
   1.7071820e+00  -8.1850496e-02
   1.7259929e+00  -8.2466198e-02
   1.7448037e+00  -8.3024611e-02
   1.7636146e+00  -8.3530864e-02
   1.7826260e+00  -8.3994386e-02
   1.8016373e+00  -8.4408667e-02
   1.8206487e+00  -8.4775163e-02
   1.8396600e+00  -8.5098332e-02
   1.8590167e+00  -8.5387149e-02
   1.8783734e+00  -8.5634506e-02
   1.8977301e+00  -8.5841611e-02
   1.9170867e+00  -8.6012453e-02
   1.9368016e+00  -8.6153021e-02
   1.9565164e+00  -8.6258888e-02
   1.9762312e+00  -8.6331044e-02
   1.9959460e+00  -8.6373075e-02
   2.0160024e+00  -8.6388361e-02
   2.0360589e+00  -8.6374895e-02
   2.0561154e+00  -8.6333466e-02
   2.0761719e+00  -8.6267294e-02
   2.0965735e+00  -8.6177672e-02
   2.1169752e+00  -8.6064439e-02
   2.1373768e+00  -8.5928207e-02
   2.1577784e+00  -8.5771870e-02
   2.1785362e+00  -8.5594926e-02
   2.1992939e+00  -8.5398779e-02
   2.2200516e+00  -8.5183884e-02
   2.2408093e+00  -8.4952857e-02
   2.2619275e+00  -8.4703740e-02
   2.2830458e+00  -8.4439197e-02
   2.3041640e+00  -8.4159548e-02
   2.3252823e+00  -8.3867165e-02
   2.3467591e+00  -8.3558996e-02
   2.3682359e+00  -8.3238633e-02
   2.3897126e+00  -8.2906280e-02
   2.4111894e+00  -8.2564095e-02
   2.4330200e+00  -8.2208224e-02
   2.4548507e+00  -8.1842915e-02
   2.4766813e+00  -8.1468266e-02
   2.4985119e+00  -8.1086256e-02
   2.5206902e+00  -8.0692464e-02
   2.5428685e+00  -8.0291570e-02
   2.5650468e+00  -7.9883585e-02
   2.5872251e+00  -7.9470325e-02
   2.6097424e+00  -7.9047032e-02
   2.6322598e+00  -7.8618605e-02
   2.6547772e+00  -7.8184981e-02
   2.6772946e+00  -7.7747839e-02
   2.7001396e+00  -7.7302284e-02
   2.7229845e+00  -7.6853245e-02
   2.7458295e+00  -7.6400597e-02
   2.7686744e+00  -7.5945898e-02
   2.7918327e+00  -7.5484289e-02
   2.8149910e+00  -7.5020570e-02
   2.8381493e+00  -7.4554563e-02
   2.8613076e+00  -7.4087722e-02
   2.8847631e+00  -7.3615353e-02
   2.9082186e+00  -7.3142009e-02
   2.9316741e+00  -7.2667468e-02
   2.9551296e+00  -7.2193092e-02
   2.9788648e+00  -7.1714449e-02
   3.0026000e+00  -7.1235759e-02
   3.0263352e+00  -7.0756764e-02
   3.0500704e+00  -7.0278747e-02
   3.0740669e+00  -6.9797605e-02
   3.0980634e+00  -6.9317164e-02
   3.1220599e+00  -6.8837141e-02
   3.1460564e+00  -6.8358748e-02
   3.1702952e+00  -6.7878253e-02
   3.1945340e+00  -6.7399058e-02
   3.2187729e+00  -6.6920858e-02
   3.2430117e+00  -6.6444804e-02
   3.2674739e+00  -6.5967551e-02
   3.2919361e+00  -6.5492071e-02
   3.3163983e+00  -6.5018039e-02
   3.3408605e+00  -6.4546555e-02
   3.3655277e+00  -6.4074657e-02
   3.3901948e+00  -6.3604895e-02
   3.4148619e+00  -6.3136934e-02
   3.4395291e+00  -6.2671824e-02
   3.4643837e+00  -6.2206971e-02
   3.4892383e+00  -6.1744528e-02
   3.5140929e+00  -6.1284152e-02
   3.5389475e+00  -6.0826848e-02
   3.5639733e+00  -6.0370368e-02
   3.5889991e+00  -5.9916495e-02
   3.6140249e+00  -5.9464884e-02
   3.6390507e+00  -5.9016503e-02
   3.6642327e+00  -5.8569411e-02
   3.6894147e+00  -5.8125067e-02
   3.7145967e+00  -5.7683120e-02
   3.7397788e+00  -5.7244504e-02
   3.7651034e+00  -5.6807560e-02
   3.7904280e+00  -5.6373451e-02
   3.8157526e+00  -5.5941830e-02
   3.8410772e+00  -5.5513596e-02
   3.8665321e+00  -5.5087338e-02
   3.8919870e+00  -5.4663965e-02
   3.9174419e+00  -5.4243132e-02
   3.9428968e+00  -5.3825707e-02
   3.9684710e+00  -5.3410495e-02
   3.9940453e+00  -5.2998185e-02
   4.0196196e+00  -5.2588436e-02
   4.0451938e+00  -5.2182088e-02
   4.0708779e+00  -5.1778131e-02
   4.0965619e+00  -5.1377070e-02
   4.1222460e+00  -5.0978566e-02
   4.1479300e+00  -5.0583435e-02
   4.1737154e+00  -5.0190825e-02
   4.1995008e+00  -4.9801083e-02
   4.2252862e+00  -4.9413878e-02
   4.2510716e+00  -4.9029999e-02
   4.2769509e+00  -4.8648732e-02
   4.3028302e+00  -4.8270291e-02
   4.3287096e+00  -4.7894351e-02
   4.3545889e+00  -4.7521678e-02
   4.3805556e+00  -4.7151674e-02
   4.4065223e+00  -4.6784444e-02
   4.4324890e+00  -4.6419667e-02
   4.4584558e+00  -4.6058089e-02
   4.4845042e+00  -4.5699211e-02
   4.5105526e+00  -4.5343045e-02
   4.5366010e+00  -4.4989278e-02
   4.5626495e+00  -4.4638633e-02
   4.5887747e+00  -4.4290697e-02
   4.6148999e+00  -4.3945405e-02
   4.6410251e+00  -4.3602452e-02
   4.6671503e+00  -4.3262539e-02
   4.6933480e+00  -4.2925326e-02
   4.7195458e+00  -4.2590685e-02
   4.7457435e+00  -4.2258319e-02
   4.7719412e+00  -4.1928910e-02
   4.7982078e+00  -4.1602176e-02
   4.8244743e+00  -4.1277941e-02
   4.8507408e+00  -4.0955913e-02
   4.8770073e+00  -4.0636757e-02
   4.9033393e+00  -4.0320244e-02
   4.9296712e+00  -4.0006153e-02
   4.9560032e+00  -3.9694202e-02
   4.9823352e+00  -3.9385036e-02
   5.0087296e+00  -3.9078471e-02
   5.0351240e+00  -3.8774252e-02
   5.0615184e+00  -3.8472105e-02
   5.0879128e+00  -3.8172657e-02
   5.1143671e+00  -3.7875761e-02
   5.1408214e+00  -3.7581137e-02
   5.1672757e+00  -3.7288515e-02
   5.1937300e+00  -3.6998507e-02
   5.2202419e+00  -3.6710998e-02
   5.2467538e+00  -3.6425686e-02
   5.2732657e+00  -3.6142308e-02
   5.2997775e+00  -3.5861460e-02
   5.3263450e+00  -3.5583055e-02
   5.3529125e+00  -3.5306772e-02
   5.3794800e+00  -3.5032358e-02
   5.4060475e+00  -3.4760390e-02
   5.4326687e+00  -3.4490808e-02
   5.4592899e+00  -3.4223276e-02
   5.4859111e+00  -3.3957548e-02
   5.5125323e+00  -3.3694184e-02
   5.5392054e+00  -3.3433149e-02
   5.5658786e+00  -3.3174093e-02
   5.5925517e+00  -3.2916777e-02
   5.6192249e+00  -3.2661747e-02
   5.6459484e+00  -3.2408985e-02
   5.6726718e+00  -3.2158135e-02
   5.6993953e+00  -3.1908963e-02
   5.7261188e+00  -3.1662001e-02
   5.7528912e+00  -3.1417246e-02
   5.7796636e+00  -3.1174337e-02
   5.8064360e+00  -3.0933046e-02
   5.8332084e+00  -3.0693890e-02
   5.8600285e+00  -3.0456882e-02
   5.8868485e+00  -3.0221654e-02
   5.9136686e+00  -2.9987987e-02
   5.9404886e+00  -2.9756383e-02
   5.9673551e+00  -2.9526868e-02
   5.9942216e+00  -2.9299071e-02
   6.0210880e+00  -2.9072779e-02
   6.0479545e+00  -2.8848480e-02
   6.0748661e+00  -2.8626212e-02
   6.1017778e+00  -2.8405603e-02
   6.1286894e+00  -2.8186443e-02
   6.1556011e+00  -2.7969210e-02
   6.1825566e+00  -2.7753952e-02
   6.2095122e+00  -2.7540293e-02
   6.2364678e+00  -2.7328033e-02
   6.2634234e+00  -2.7117634e-02
   6.2904219e+00  -2.6909154e-02
   6.3174203e+00  -2.6702218e-02
   6.3444188e+00  -2.6496630e-02
   6.3714172e+00  -2.6292840e-02
   6.3984575e+00  -2.6090914e-02
   6.4254979e+00  -2.5890478e-02
   6.4525382e+00  -2.5691342e-02
   6.4795786e+00  -2.5493943e-02
   6.5066599e+00  -2.5298354e-02
   6.5337411e+00  -2.5104203e-02
   6.5608224e+00  -2.4911305e-02
   6.5879037e+00  -2.4720087e-02
   6.6150250e+00  -2.4530625e-02
   6.6421463e+00  -2.4342553e-02
   6.6692675e+00  -2.4155688e-02
   6.6963888e+00  -2.3970447e-02
   6.7235490e+00  -2.3786913e-02
   6.7507091e+00  -2.3604719e-02
   6.7778693e+00  -2.3423691e-02
   6.8050295e+00  -2.3244231e-02
   6.8322276e+00  -2.3066429e-02
   6.8594258e+00  -2.2889921e-02
   6.8866239e+00  -2.2714537e-02
   6.9138220e+00  -2.2540669e-02
   6.9410572e+00  -2.2368411e-02
   6.9682924e+00  -2.2197403e-02
   6.9955276e+00  -2.2027478e-02
   7.0227628e+00  -2.1859019e-02
   7.0500344e+00  -2.1692123e-02
   7.0773059e+00  -2.1526433e-02
   7.1045774e+00  -2.1361788e-02
   7.1318489e+00  -2.1198560e-02
   7.1591559e+00  -2.1036850e-02
   7.1864630e+00  -2.0876304e-02
   7.2137700e+00  -2.0716768e-02
   7.2410770e+00  -2.0558601e-02
   7.2684186e+00  -2.0401907e-02
   7.2957602e+00  -2.0246339e-02
   7.3231017e+00  -2.0091745e-02
   7.3504433e+00  -1.9938474e-02
   7.3778185e+00  -1.9786636e-02
   7.4051937e+00  -1.9635883e-02
   7.4325689e+00  -1.9486071e-02
   7.4599441e+00  -1.9337539e-02
   7.4873522e+00  -1.9190397e-02
   7.5147602e+00  -1.9044305e-02
   7.5421682e+00  -1.8899120e-02
   7.5695762e+00  -1.8755173e-02
   7.5970163e+00  -1.8612575e-02
   7.6244565e+00  -1.8470992e-02
   7.6518966e+00  -1.8330284e-02
   7.6793368e+00  -1.8190773e-02
   7.7068083e+00  -1.8052572e-02
   7.7342799e+00  -1.7915351e-02
   7.7617515e+00  -1.7778976e-02
   7.7892231e+00  -1.7643758e-02
   7.8167253e+00  -1.7509813e-02
   7.8442275e+00  -1.7376814e-02
   7.8717297e+00  -1.7244632e-02
   7.8992320e+00  -1.7113570e-02
   7.9267639e+00  -1.6983744e-02
   7.9542959e+00  -1.6854833e-02
   7.9818279e+00  -1.6726710e-02
   8.0093599e+00  -1.6599671e-02
   8.0369208e+00  -1.6473832e-02
   8.0644817e+00  -1.6348878e-02
   8.0920426e+00  -1.6224684e-02
   8.1196035e+00  -1.6101540e-02
   8.1471927e+00  -1.5979561e-02
   8.1747818e+00  -1.5858436e-02
   8.2023710e+00  -1.5738047e-02
   8.2299602e+00  -1.5618673e-02
   8.2575771e+00  -1.5500430e-02
   8.2851940e+00  -1.5383013e-02
   8.3128109e+00  -1.5266306e-02
   8.3404278e+00  -1.5150581e-02
   8.3680718e+00  -1.5035954e-02
   8.3957158e+00  -1.4922126e-02
   8.4233598e+00  -1.4808984e-02
   8.4510037e+00  -1.4696793e-02
   8.4786740e+00  -1.4585668e-02
   8.5063442e+00  -1.4475316e-02
   8.5340144e+00  -1.4365627e-02
   8.5616847e+00  -1.4256858e-02
   8.5893803e+00  -1.4149125e-02
   8.6170760e+00  -1.4042140e-02
   8.6447717e+00  -1.3935795e-02
   8.6724673e+00  -1.3830340e-02
   8.7001878e+00  -1.3725892e-02
   8.7279082e+00  -1.3622166e-02
   8.7556287e+00  -1.3519059e-02
   8.7833491e+00  -1.3416815e-02
   8.8110939e+00  -1.3315546e-02
   8.8388386e+00  -1.3214977e-02
   8.8665834e+00  -1.3115006e-02
   8.8943281e+00  -1.3015870e-02
   8.9220967e+00  -1.2917681e-02
   8.9498652e+00  -1.2820169e-02
   8.9776338e+00  -1.2723235e-02
   9.0054023e+00  -1.2627109e-02
   9.0331940e+00  -1.2531904e-02
   9.0609857e+00  -1.2437352e-02
   9.0887773e+00  -1.2343360e-02
   9.1165690e+00  -1.2250150e-02
   9.1443830e+00  -1.2157835e-02
   9.1721970e+00  -1.2066152e-02
   9.2000110e+00  -1.1975011e-02
   9.2278250e+00  -1.1884626e-02
   9.2556606e+00  -1.1795111e-02
   9.2834963e+00  -1.1706208e-02
   9.3113319e+00  -1.1617827e-02
   9.3391675e+00  -1.1530181e-02
   9.3670244e+00  -1.1443377e-02
   9.3948812e+00  -1.1357166e-02
   9.4227380e+00  -1.1271461e-02
   9.4505948e+00  -1.1186466e-02
   9.4784724e+00  -1.1102290e-02
   9.5063501e+00  -1.1018687e-02
   9.5342277e+00  -1.0935573e-02
   9.5621053e+00  -1.0853146e-02
   9.5900033e+00  -1.0771515e-02
   9.6179012e+00  -1.0690438e-02
   9.6457992e+00  -1.0609835e-02
   9.6736971e+00  -1.0529897e-02
   9.7016147e+00  -1.0450732e-02
   9.7295322e+00  -1.0372104e-02
   9.7574497e+00  -1.0293934e-02
   9.7853673e+00  -1.0216408e-02
   9.8133036e+00  -1.0139633e-02
   9.8412400e+00  -1.0063379e-02
   9.8691764e+00  -9.9875664e-03
   9.8971128e+00  -9.9123792e-03
   9.9228346e+00  -9.8438250e-03
   9.9485564e+00  -9.7757087e-03
   9.9742782e+00  -9.7079882e-03
   1.0000000e+01  -9.6407679e-03


==> data/x1OnlyDataSim1.dat <==
  -3.0000000e+00
  -2.9536478e+00
  -2.9070345e+00
  -2.8602206e+00
  -2.8132991e+00
  -2.7817443e+00
  -2.7502517e+00
  -2.7188807e+00
  -2.6876935e+00
  -2.6567563e+00
  -2.6261214e+00
  -2.5958287e+00
  -2.5659131e+00
  -2.5322535e+00
  -2.4991189e+00
  -2.4665012e+00
  -2.4343982e+00
  -2.4032085e+00
  -2.3724921e+00
  -2.3422314e+00
  -2.3124109e+00
  -2.2710482e+00
  -2.2304877e+00
  -2.1906891e+00
  -2.1516199e+00
  -2.0984537e+00
  -2.0465631e+00
  -1.9958805e+00
  -1.9463541e+00
  -1.8858087e+00
  -1.8269200e+00
  -1.7696117e+00
  -1.7138292e+00
  -1.6692332e+00
  -1.6256004e+00
  -1.5829083e+00
  -1.5411382e+00
  -1.4959480e+00
  -1.4518460e+00
  -1.4088130e+00
  -1.3668331e+00
  -1.3213319e+00
  -1.2770954e+00
  -1.2341033e+00
  -1.1923379e+00
  -1.1486829e+00
  -1.1064046e+00
  -1.0654761e+00
  -1.0258732e+00
  -9.8685095e-01
  -9.4914662e-01
  -9.1272790e-01
  -8.7756614e-01
  -8.4332867e-01
  -8.1030548e-01
  -7.7846218e-01
  -7.4776817e-01
  -7.1770065e-01
  -6.8875395e-01
  -6.6089346e-01
  -6.3408805e-01
  -6.0780226e-01
  -5.8254718e-01
  -5.5828918e-01
  -5.3499749e-01
  -5.1228725e-01
  -4.9051085e-01
  -4.6963650e-01
  -4.4963460e-01
  -4.2949356e-01
  -4.1025254e-01
  -3.9187822e-01
  -3.7433920e-01
  -3.5218602e-01
  -3.3139252e-01
  -3.1188772e-01
  -2.9360592e-01
  -2.7100937e-01
  -2.5032622e-01
  -2.3141131e-01
  -2.1413360e-01
  -1.9142320e-01
  -1.7160119e-01
  -1.5430409e-01
  -1.3922758e-01
  -1.2685216e-01
  -1.1596708e-01
  -1.0637832e-01
  -9.7917967e-02
  -9.0454278e-02
  -8.3832145e-02
  -7.7935867e-02
  -7.2665364e-02
  -6.7586468e-02
  -6.3040337e-02
  -5.8947502e-02
  -5.5240372e-02
  -5.1572813e-02
  -4.8235938e-02
  -4.5179995e-02
  -4.2363534e-02
  -3.9476668e-02
  -3.6808701e-02
  -3.4331464e-02
  -3.2021981e-02
  -2.9798984e-02
  -2.7721139e-02
  -2.5776634e-02
  -2.3955850e-02
  -2.2293733e-02
  -2.0735795e-02
  -1.9276369e-02
  -1.7910796e-02
  -1.6543379e-02
  -1.5273578e-02
  -1.4095481e-02
  -1.3004432e-02
  -1.1918016e-02
  -1.0920761e-02
  -1.0005515e-02
  -9.1670884e-03
  -8.5206078e-03
  -7.9205253e-03
  -7.3633903e-03
  -6.8464484e-03
  -6.3802529e-03
  -5.9467744e-03
  -5.5434993e-03
  -5.1684177e-03
  -4.8095955e-03
  -4.4764121e-03
  -4.1667867e-03
  -3.8790988e-03
  -3.5996452e-03
  -3.3407049e-03
  -3.1005380e-03
  -2.8778396e-03
  -2.6600214e-03
  -2.4587832e-03
  -2.2726628e-03
  -2.1006151e-03
  -1.9320671e-03
  -1.7769695e-03
  -1.6340811e-03
  -1.5025656e-03
  -1.3740287e-03
  -1.2563592e-03
  -1.1484901e-03
  -1.0497516e-03
  -9.5371573e-04
  -8.6635119e-04
  -7.8673293e-04
  -7.1432806e-04
  -6.4430841e-04
  -5.8107393e-04
  -5.2382324e-04
  -4.7214206e-04
  -4.2244512e-04
  -3.7793139e-04
  -3.3791263e-04
  -3.0208164e-04
  -2.6782104e-04
  -2.3741536e-04
  -2.1028037e-04
  -1.8620657e-04
  -1.6334496e-04
  -1.4326672e-04
  -1.2548097e-04
  -1.0986605e-04
  -9.5185373e-05
  -8.2446136e-05
  -7.1238474e-05
  -6.1517924e-05
  -5.4353437e-05
  -4.8018499e-05
  -4.2381437e-05
  -3.7397453e-05


==> data/x1OnlyDataSim2.dat <==
  -1.0000000e+00
  -9.9885908e-01
  -9.9771901e-01
  -9.9657977e-01
  -9.9544135e-01
  -9.8976962e-01
  -9.8410171e-01
  -9.7838423e-01
  -9.7255833e-01
  -9.6704835e-01
  -9.6142850e-01
  -9.5569788e-01
  -9.4985563e-01
  -9.4596157e-01
  -9.4201965e-01
  -9.3803322e-01
  -9.3400877e-01
  -9.2995513e-01
  -9.2587891e-01
  -9.2178579e-01
  -9.1768180e-01
  -9.1417448e-01
  -9.1066204e-01
  -9.0714618e-01
  -9.0362873e-01
  -8.9958218e-01
  -8.9553694e-01
  -8.9149451e-01
  -8.8745654e-01
  -8.8261151e-01
  -8.7777663e-01
  -8.7295352e-01
  -8.6814404e-01
  -8.6252730e-01
  -8.5693300e-01
  -8.5136274e-01
  -8.4581831e-01
  -8.3933877e-01
  -8.3289831e-01
  -8.2649828e-01
  -8.2014020e-01
  -8.1344286e-01
  -8.0679463e-01
  -8.0019611e-01
  -7.9364797e-01
  -7.8534653e-01
  -7.7712817e-01
  -7.6899264e-01
  -7.6093991e-01
  -7.5209888e-01
  -7.4335788e-01
  -7.3471536e-01
  -7.2617016e-01
  -7.1720258e-01
  -7.0834067e-01
  -6.9958214e-01
  -6.9092506e-01
  -6.8216871e-01
  -6.7351396e-01
  -6.6495840e-01
  -6.5649997e-01
  -6.4827148e-01
  -6.4013294e-01
  -6.3208240e-01
  -6.2411811e-01
  -6.1632350e-01
  -6.0860998e-01
  -6.0097602e-01
  -5.9342017e-01
  -5.8322802e-01
  -5.7317554e-01
  -5.6325948e-01
  -5.5347691e-01
  -5.4094633e-01
  -5.2863092e-01
  -5.1652494e-01
  -5.0462314e-01
  -4.8966707e-01
  -4.7502753e-01
  -4.6069462e-01
  -4.4665896e-01
  -4.3071837e-01
  -4.1515367e-01
  -3.9995222e-01
  -3.8510216e-01
  -3.6788305e-01
  -3.5112924e-01
  -3.3482635e-01
  -3.1896300e-01
  -3.0483230e-01
  -2.9105927e-01
  -2.7764526e-01
  -2.6459770e-01
  -2.5193215e-01
  -2.3967328e-01
  -2.2786848e-01
  -2.1659398e-01
  -2.1011492e-01
  -2.0390514e-01
  -1.9800914e-01
  -1.9247604e-01
  -1.8735618e-01
  -1.8268639e-01
  -1.7847955e-01
  -1.7472271e-01
  -1.7187654e-01
  -1.6929814e-01
  -1.6695888e-01
  -1.6483076e-01
  -1.6288718e-01
  -1.6110567e-01
  -1.5946636e-01
  -1.5795142e-01
  -1.5646398e-01
  -1.5508409e-01
  -1.5379879e-01
  -1.5259642e-01
  -1.5122582e-01
  -1.4994987e-01
  -1.4875650e-01
  -1.4763465e-01
  -1.4673446e-01
  -1.4587473e-01
  -1.4505163e-01
  -1.4426162e-01
  -1.4328687e-01
  -1.4235697e-01
  -1.4146756e-01
  -1.4061452e-01
  -1.3966730e-01
  -1.3876046e-01
  -1.3789070e-01
  -1.3705469e-01
  -1.3611053e-01
  -1.3520629e-01
  -1.3433923e-01
  -1.3350643e-01
  -1.3253857e-01
  -1.3161444e-01
  -1.3073102e-01
  -1.2988524e-01
  -1.2893908e-01
  -1.2803717e-01
  -1.2717567e-01
  -1.2635183e-01
  -1.2537013e-01
  -1.2443610e-01
  -1.2354225e-01
  -1.2268852e-01
  -1.2201256e-01
  -1.2135747e-01
  -1.2072018e-01
  -1.2010107e-01
  -1.1953962e-01
  -1.1899046e-01
  -1.1845168e-01
  -1.1792359e-01
  -1.1740835e-01
  -1.1690116e-01
  -1.1640049e-01
  -1.1590683e-01
  -1.1542191e-01
  -1.1494200e-01
  -1.1446585e-01
  -1.1399411e-01
  -1.1353144e-01
  -1.1307164e-01
  -1.1261370e-01
  -1.1215836e-01
  -1.1170693e-01
  -1.1125696e-01
  -1.1080764e-01
  -1.1035973e-01
  -1.0991004e-01
  -1.0946090e-01
  -1.0901161e-01
  -1.0856299e-01
  -1.0809515e-01
  -1.0762722e-01
  -1.0715846e-01
  -1.0668994e-01
  -1.0620348e-01
  -1.0571645e-01
  -1.0522806e-01
  -1.0473967e-01
  -1.0425022e-01
  -1.0376001e-01
  -1.0326836e-01
  -1.0277661e-01
  -1.0228083e-01
  -1.0178430e-01
  -1.0128642e-01
  -1.0078849e-01
  -1.0028275e-01
  -9.9776392e-02
  -9.9268833e-02
  -9.8761384e-02
  -9.8245952e-02
  -9.7730092e-02
  -9.7213267e-02
  -9.6696787e-02
  -9.6172991e-02
  -9.5649035e-02
  -9.5124406e-02
  -9.4600407e-02
  -9.4069294e-02
  -9.3538331e-02
  -9.3007027e-02
  -9.2476666e-02
  -9.1939252e-02
  -9.1402320e-02
  -9.0865398e-02
  -9.0329752e-02
  -8.9787317e-02
  -8.9245710e-02
  -8.8704468e-02
  -8.8164838e-02
  -8.7618878e-02
  -8.7074087e-02
  -8.6530014e-02
  -8.5987884e-02
  -8.5439960e-02
  -8.4893537e-02
  -8.4348171e-02
  -8.3805064e-02
  -8.3256738e-02
  -8.2710225e-02
  -8.2165090e-02
  -8.1622510e-02
  -8.1075332e-02
  -8.0530258e-02
  -7.9986857e-02
  -7.9446281e-02
  -7.8901781e-02
  -7.8359647e-02
  -7.7819451e-02
  -7.7282322e-02
  -7.6741978e-02
  -7.6204230e-02
  -7.5668654e-02
  -7.5136356e-02
  -7.4601558e-02
  -7.4069553e-02
  -7.3539924e-02
  -7.3013748e-02
  -7.2485774e-02
  -7.1960759e-02
  -7.1438287e-02
  -7.0919413e-02
  -7.0399415e-02
  -6.9882509e-02
  -6.9368282e-02
  -6.8857764e-02
  -6.8346759e-02
  -6.7838946e-02
  -6.7333917e-02
  -6.6832678e-02
  -6.6331537e-02
  -6.5833660e-02
  -6.5338643e-02
  -6.4847467e-02
  -6.4356915e-02
  -6.3869671e-02
  -6.3385336e-02
  -6.2904868e-02
  -6.2425483e-02
  -6.1949426e-02
  -6.1476304e-02
  -6.1007051e-02
  -6.0539273e-02
  -6.0074821e-02
  -5.9613311e-02
  -5.9155649e-02
  -5.8699793e-02
  -5.8247243e-02
  -5.7797621e-02
  -5.7351813e-02
  -5.6908080e-02
  -5.6467618e-02
  -5.6030056e-02
  -5.5596257e-02
  -5.5164750e-02
  -5.4736466e-02
  -5.4311041e-02
  -5.3889316e-02
  -5.3470050e-02
  -5.3053949e-02
  -5.2640657e-02
  -5.2230991e-02
  -5.1823908e-02
  -5.1419923e-02
  -5.1018688e-02
  -5.0621000e-02
  -5.0225982e-02
  -4.9833988e-02
  -4.9444680e-02
  -4.9058832e-02
  -4.8675712e-02
  -4.8295538e-02
  -4.7917980e-02
  -4.7543793e-02
  -4.7172364e-02
  -4.6803802e-02
  -4.6437782e-02
  -4.6075040e-02
  -4.5715068e-02
  -4.5357879e-02
  -4.5003157e-02
  -4.4651618e-02
  -4.4302842e-02
  -4.3956765e-02
  -4.3613078e-02
  -4.3272481e-02
  -4.2934623e-02
  -4.2599380e-02
  -4.2266451e-02
  -4.1936516e-02
  -4.1609289e-02
  -4.1284592e-02
  -4.0962134e-02
  -4.0642575e-02
  -4.0325683e-02
  -4.0011238e-02
  -3.9698957e-02
  -3.9389482e-02
  -3.9082628e-02
  -3.8778139e-02
  -3.8475739e-02
  -3.8176054e-02
  -3.7878937e-02
  -3.7584106e-02
  -3.7291291e-02
  -3.7001102e-02
  -3.6713423e-02
  -3.6427953e-02
  -3.6144427e-02
  -3.5863440e-02
  -3.5584906e-02
  -3.5308502e-02
  -3.5033975e-02
  -3.4761902e-02
  -3.4492220e-02
  -3.4224596e-02
  -3.3958781e-02
  -3.3695337e-02
  -3.3434226e-02
  -3.3175099e-02
  -3.2917717e-02
  -3.2662626e-02
  -3.2409806e-02
  -3.2158902e-02
  -3.1909680e-02
  -3.1662670e-02
  -3.1417872e-02
  -3.1174921e-02
  -3.0933592e-02
  -3.0694400e-02
  -3.0457358e-02
  -3.0222100e-02
  -2.9988403e-02
  -2.9756772e-02
  -2.9527231e-02
  -2.9299410e-02
  -2.9073096e-02
  -2.8848776e-02
  -2.8626488e-02
  -2.8405861e-02
  -2.8186684e-02
  -2.7969435e-02
  -2.7754162e-02
  -2.7540490e-02
  -2.7328217e-02
  -2.7117806e-02
  -2.6909314e-02
  -2.6702367e-02
  -2.6496769e-02
  -2.6292971e-02
  -2.6091035e-02
  -2.5890591e-02
  -2.5691448e-02
  -2.5494042e-02
  -2.5298446e-02
  -2.5104289e-02
  -2.4911386e-02
  -2.4720162e-02
  -2.4530696e-02
  -2.4342618e-02
  -2.4155750e-02
  -2.3970504e-02
  -2.3786966e-02
  -2.3604769e-02
  -2.3423737e-02
  -2.3244274e-02
  -2.3066469e-02
  -2.2889959e-02
  -2.2714572e-02
  -2.2540702e-02
  -2.2368442e-02
  -2.2197431e-02
  -2.2027505e-02
  -2.1859044e-02
  -2.1692146e-02
  -2.1526454e-02
  -2.1361808e-02
  -2.1198579e-02
  -2.1036868e-02
  -2.0876321e-02
  -2.0716783e-02
  -2.0558615e-02
  -2.0401921e-02
  -2.0246352e-02
  -2.0091756e-02
  -1.9938485e-02
  -1.9786646e-02
  -1.9635893e-02
  -1.9486080e-02
  -1.9337547e-02
  -1.9190405e-02
  -1.9044312e-02
  -1.8899126e-02
  -1.8755179e-02
  -1.8612581e-02
  -1.8470997e-02
  -1.8330289e-02
  -1.8190778e-02
  -1.8052577e-02
  -1.7915356e-02
  -1.7778980e-02
  -1.7643762e-02
  -1.7509816e-02
  -1.7376818e-02
  -1.7244635e-02
  -1.7113573e-02
  -1.6983746e-02
  -1.6854835e-02
  -1.6726712e-02
  -1.6599673e-02
  -1.6473834e-02
  -1.6348879e-02
  -1.6224686e-02
  -1.6101542e-02
  -1.5979562e-02
  -1.5858438e-02
  -1.5738049e-02
  -1.5618674e-02
  -1.5500431e-02
  -1.5383014e-02
  -1.5266307e-02
  -1.5150582e-02
  -1.5035955e-02
  -1.4922127e-02
  -1.4808985e-02
  -1.4696794e-02
  -1.4585669e-02
  -1.4475317e-02
  -1.4365628e-02
  -1.4256859e-02
  -1.4149126e-02
  -1.4042140e-02
  -1.3935795e-02
  -1.3830340e-02
  -1.3725892e-02
  -1.3622166e-02
  -1.3519060e-02
  -1.3416815e-02
  -1.3315547e-02
  -1.3214977e-02
  -1.3115007e-02
  -1.3015870e-02
  -1.2917682e-02
  -1.2820169e-02
  -1.2723235e-02
  -1.2627109e-02
  -1.2531904e-02
  -1.2437352e-02
  -1.2343360e-02
  -1.2250150e-02
  -1.2157835e-02
  -1.2066152e-02
  -1.1975011e-02
  -1.1884626e-02
  -1.1795111e-02
  -1.1706208e-02
  -1.1617828e-02
  -1.1530181e-02
  -1.1443377e-02
  -1.1357166e-02
  -1.1271461e-02
  -1.1186466e-02
  -1.1102290e-02
  -1.1018687e-02
  -1.0935573e-02
  -1.0853146e-02
  -1.0771515e-02
  -1.0690438e-02
  -1.0609835e-02
  -1.0529897e-02
  -1.0450732e-02
  -1.0372104e-02
  -1.0293934e-02
  -1.0216408e-02
  -1.0139633e-02
  -1.0063379e-02
  -9.9875665e-03
  -9.9123792e-03
  -9.8438251e-03
  -9.7757087e-03
  -9.7079882e-03
  -9.6407679e-03


==> data/x2DataCohenWithCBF.dat <==
   0.0000000e+00   1.0000000e+00
   5.0449290e-03   9.6086200e-01
   1.0089858e-02   9.2766877e-01
   1.5134787e-02   8.9913281e-01
   2.0179716e-02   8.7422755e-01
   2.3426715e-02   8.5974457e-01
   2.6673713e-02   8.4627477e-01
   2.9920712e-02   8.3368526e-01
   3.3167711e-02   8.2186487e-01
   3.6414710e-02   8.1071722e-01
   3.9661709e-02   8.0016006e-01
   4.2908708e-02   7.9012691e-01
   4.6155706e-02   7.8056097e-01
   4.6282795e-02   7.8019537e-01
   4.6409883e-02   7.7983041e-01
   4.6536972e-02   7.7946609e-01
   4.6664061e-02   7.7910240e-01
   4.6791149e-02   7.7795993e-01
   4.6918238e-02   7.7811172e-01
   4.7045326e-02   7.8070087e-01
   4.7172415e-02   7.8268973e-01
   4.7292782e-02   7.8234050e-01
   4.7413149e-02   7.8199186e-01
   4.7533516e-02   7.8164379e-01
   4.7653884e-02   7.8129629e-01
   4.7862906e-02   7.8069420e-01
   4.8071929e-02   7.8009383e-01
   4.8280952e-02   7.7949517e-01
   4.8489974e-02   7.7889819e-01
   4.8698997e-02   7.7701620e-01
   4.8908020e-02   7.7727088e-01
   4.9117043e-02   7.8154824e-01
   4.9326065e-02   7.8483227e-01
   4.9505097e-02   7.8431031e-01
   4.9684129e-02   7.8378963e-01
   4.9863161e-02   7.8327022e-01
   5.0042192e-02   7.8275207e-01
   5.0439893e-02   7.8160552e-01
   5.0837593e-02   7.8046507e-01
   5.1235293e-02   7.7933065e-01
   5.1632993e-02   7.7820219e-01
   5.1707758e-02   7.7799070e-01
   5.1782524e-02   7.7777942e-01
   5.1857289e-02   7.7756835e-01
   5.1932054e-02   7.7735748e-01
   5.2006820e-02   7.7668491e-01
   5.2081585e-02   7.7677912e-01
   5.2156350e-02   7.7831741e-01
   5.2231115e-02   7.7949923e-01
   5.2291171e-02   7.7932576e-01
   5.2351226e-02   7.7915243e-01
   5.2411281e-02   7.7897924e-01
   5.2471336e-02   7.7880617e-01
   5.2590575e-02   7.7846295e-01
   5.2709813e-02   7.7812026e-01
   5.2829052e-02   7.7777810e-01
   5.2948290e-02   7.7743638e-01
   5.3067529e-02   7.7782823e-01
   5.3186767e-02   7.7722955e-01
   5.3306006e-02   7.7495041e-01
   5.3425244e-02   7.7429564e-01
   5.3535537e-02   7.7414862e-01
   5.3645831e-02   7.7424222e-01
   5.3756124e-02   7.7719447e-01
   5.3866417e-02   7.7969141e-01
   5.3966964e-02   7.7940138e-01
   5.4067511e-02   7.7911173e-01
   5.4168058e-02   7.7882246e-01
   5.4268605e-02   7.7853357e-01
   5.4448685e-02   7.7801712e-01
   5.4628764e-02   7.7750188e-01
   5.4808844e-02   7.7698784e-01
   5.4988924e-02   7.7647500e-01
   5.5169004e-02   7.7484329e-01
   5.5349083e-02   7.7507133e-01
   5.5529163e-02   7.7880100e-01
   5.5709243e-02   7.8166599e-01
   5.5867362e-02   7.8120565e-01
   5.6025481e-02   7.8074627e-01
   5.6183600e-02   7.8028783e-01
   5.6341719e-02   7.7983034e-01
   5.6858901e-02   7.7834050e-01
   5.7376083e-02   7.7686056e-01
   5.7893266e-02   7.7539036e-01
   5.8410448e-02   7.7392977e-01
   5.8786737e-02   7.7234878e-01
   5.9163026e-02   7.7153393e-01
   5.9539314e-02   7.7224647e-01
   5.9915603e-02   7.7264344e-01
   6.0214475e-02   7.7053216e-01
   6.0513347e-02   7.7028658e-01
   6.0812219e-02   7.7378111e-01
   6.1111091e-02   7.7647314e-01
   6.1409963e-02   7.7564700e-01
   6.1708835e-02   7.7482389e-01
   6.2007707e-02   7.7400378e-01
   6.2306579e-02   7.7318665e-01
   6.2515087e-02   7.7261832e-01
   6.2723596e-02   7.7205143e-01
   6.2932105e-02   7.7148595e-01
   6.3140613e-02   7.7092189e-01
   6.3250266e-02   7.7062582e-01
   6.3359919e-02   7.7033014e-01
   6.3469571e-02   7.7003484e-01
   6.3579224e-02   7.6973992e-01
   6.3688876e-02   7.6875947e-01
   6.3798529e-02   7.6891791e-01
   6.3908181e-02   7.7122136e-01
   6.4017834e-02   7.7299672e-01
   6.4123584e-02   7.7270804e-01
   6.4229334e-02   7.7241972e-01
   6.4335085e-02   7.7213176e-01
   6.4440835e-02   7.7184417e-01
   6.4758797e-02   7.7098165e-01
   6.5076759e-02   7.7012239e-01
   6.5394721e-02   7.6926635e-01
   6.5712682e-02   7.6841352e-01
   6.5960420e-02   7.6619396e-01
   6.6208158e-02   7.6655983e-01
   6.6455897e-02   7.7179302e-01
   6.6703635e-02   7.7582187e-01
   6.6951373e-02   7.7513729e-01
   6.7199111e-02   7.7445479e-01
   6.7446849e-02   7.7377433e-01
   6.7694587e-02   7.7309593e-01
   6.8445253e-02   7.7105412e-01
   6.9195918e-02   7.6903380e-01
   6.9946584e-02   7.6703406e-01
   7.0697249e-02   7.6505239e-01
   7.0943306e-02   7.6440629e-01
   7.1189362e-02   7.6376198e-01
   7.1435419e-02   7.6311945e-01
   7.1681476e-02   7.6247868e-01
   7.1846454e-02   7.6205004e-01
   7.2011433e-02   7.6162218e-01
   7.2176412e-02   7.6119510e-01
   7.2341391e-02   7.6076881e-01
   7.2506369e-02   7.5940160e-01
   7.2671348e-02   7.5951592e-01
   7.2836327e-02   7.6248506e-01
   7.3001306e-02   7.6478516e-01
   7.3152039e-02   7.6438958e-01
   7.3302773e-02   7.6399468e-01
   7.3453507e-02   7.6360043e-01
   7.3604240e-02   7.6320685e-01
   7.4057094e-02   7.6202837e-01
   7.4509949e-02   7.6085578e-01
   7.4962803e-02   7.5968900e-01
   7.5415657e-02   7.5852798e-01
   7.5579167e-02   7.5811018e-01
   7.5742676e-02   7.5769312e-01
   7.5906185e-02   7.5727679e-01
   7.6069694e-02   7.5686120e-01
   7.6134606e-02   7.5669641e-01
   7.6199517e-02   7.5653175e-01
   7.6264428e-02   7.5636719e-01
   7.6329339e-02   7.5620275e-01
   7.6353019e-02   7.5614279e-01
   7.6376698e-02   7.5608285e-01
   7.6400378e-02   7.5602292e-01
   7.6424058e-02   7.5596300e-01
   7.6431323e-02   7.5594462e-01
   7.6438589e-02   7.5592625e-01
   7.6445854e-02   7.5590787e-01
   7.6453120e-02   7.5588949e-01
   7.6455711e-02   7.5588294e-01
   7.6458303e-02   7.5587638e-01
   7.6460894e-02   7.5586983e-01
   7.6463486e-02   7.5586328e-01
   7.6466077e-02   7.5585672e-01
   7.6468669e-02   7.5585017e-01
   7.6471260e-02   7.5584362e-01
   7.6473852e-02   7.5583706e-01
   7.6486809e-02   7.5572040e-01
   7.6499767e-02   7.5573915e-01
   7.6512724e-02   7.5601613e-01
   7.6525682e-02   7.5623145e-01
   7.6544665e-02   7.5618337e-01
   7.6563648e-02   7.5613530e-01
   7.6582631e-02   7.5608725e-01
   7.6601614e-02   7.5603920e-01
   7.6650658e-02   7.5591511e-01
   7.6699702e-02   7.5579109e-01
   7.6748745e-02   7.5566713e-01
   7.6797789e-02   7.5554323e-01
   7.6846833e-02   7.5510854e-01
   7.6895877e-02   7.5518992e-01
   7.6944921e-02   7.5624341e-01
   7.6993965e-02   7.5705755e-01
   7.7034021e-02   7.5695448e-01
   7.7074078e-02   7.5685144e-01
   7.7114134e-02   7.5674846e-01
   7.7154190e-02   7.5664552e-01
   7.7354471e-02   7.5613147e-01
   7.7554753e-02   7.5561854e-01
   7.7755034e-02   7.5510670e-01
   7.7955315e-02   7.5459597e-01
   7.8034118e-02   7.5439531e-01
   7.8112920e-02   7.5419483e-01
   7.8191722e-02   7.5399451e-01
   7.8270524e-02   7.5379436e-01
   7.8349327e-02   7.5309322e-01
   7.8428129e-02   7.5322403e-01
   7.8506931e-02   7.5492178e-01
   7.8585733e-02   7.5623322e-01
   7.8649810e-02   7.5606671e-01
   7.8713887e-02   7.5590032e-01
   7.8777964e-02   7.5573404e-01
   7.8842040e-02   7.5556787e-01
   7.9162424e-02   7.5473877e-01
   7.9482808e-02   7.5391252e-01
   7.9803192e-02   7.5308910e-01
   8.0123576e-02   7.5226848e-01
   8.1007899e-02   7.6358952e-01
   8.1892221e-02   7.7897864e-01
   8.2776544e-02   7.8094777e-01
   8.3660867e-02   7.7488431e-01
   8.4545190e-02   7.7233272e-01
   8.5429513e-02   7.6980772e-01
   8.6313836e-02   7.6730871e-01
   8.7198159e-02   7.6483515e-01
   9.0318280e-02   7.5630285e-01
   9.3438402e-02   7.4805563e-01
   9.6558524e-02   7.4007157e-01
   9.9678646e-02   7.3233206e-01
   1.0529867e-01   7.1895722e-01
   1.1091869e-01   7.0624326e-01
   1.1653871e-01   6.9412298e-01
   1.2215873e-01   6.8253846e-01
   1.2777875e-01   6.7144125e-01
   1.3339877e-01   6.6079151e-01
   1.3901880e-01   6.5055459e-01
   1.4463882e-01   6.4070036e-01
   1.5755853e-01   6.1935107e-01
   1.7047823e-01   5.9962813e-01
   1.8339794e-01   5.8132832e-01
   1.9631765e-01   5.6426441e-01
   1.9964586e-01   5.6004882e-01
   2.0297408e-01   5.5590384e-01
   2.0630229e-01   5.5182736e-01
   2.0963050e-01   5.4781746e-01
   2.1295871e-01   5.4387187e-01
   2.1628692e-01   5.3998787e-01
   2.1961514e-01   5.3616364e-01
   2.2294335e-01   5.3239822e-01
   2.3129208e-01   5.2320216e-01
   2.3964080e-01   5.1434807e-01
   2.4798953e-01   5.0581455e-01
   2.5633826e-01   4.9757160e-01
   2.6478112e-01   4.8951784e-01
   2.7322399e-01   4.8174715e-01
   2.8166685e-01   4.7423796e-01
   2.9010971e-01   4.6696393e-01
   3.0415518e-01   4.5533285e-01
   3.1820065e-01   4.4424559e-01
   3.3224612e-01   4.3365020e-01
   3.4629159e-01   4.2350143e-01
   3.7135031e-01   4.0639164e-01
   3.9640903e-01   3.9038936e-01
   4.2146774e-01   3.7532890e-01
   4.4652646e-01   3.6109764e-01
   4.6314015e-01   3.5207526e-01
   4.7975384e-01   3.4333822e-01
   4.9636753e-01   3.3485944e-01
   5.1298122e-01   3.2662107e-01
   5.2959492e-01   3.1860779e-01
   5.4620861e-01   3.1080240e-01
   5.6282230e-01   3.0319102e-01
   5.7943599e-01   2.9575950e-01
   6.1972344e-01   2.7841832e-01
   6.6001088e-01   2.6195004e-01
   7.0029833e-01   2.4626170e-01
   7.4058577e-01   2.3128422e-01
   7.6671602e-01   2.2192674e-01
   7.9284626e-01   2.1284110e-01
   8.1897651e-01   2.0402143e-01
   8.4510675e-01   1.9545978e-01
   8.7123700e-01   1.8714966e-01
   8.9736724e-01   1.7909209e-01
   9.2349748e-01   1.7128575e-01
   9.4962773e-01   1.6372519e-01
   9.7915743e-01   1.5546976e-01
   1.0086871e+00   1.4752546e-01
   1.0382168e+00   1.3989196e-01
   1.0677465e+00   1.3255853e-01
   1.0958966e+00   1.2583672e-01
   1.1240467e+00   1.1938496e-01
   1.1521968e+00   1.1320279e-01
   1.1803469e+00   1.0727649e-01
   1.2050280e+00   1.0228135e-01
   1.2297091e+00   9.7479282e-02
   1.2543902e+00   9.2868241e-02
   1.2790713e+00   8.8439530e-02
   1.3026926e+00   8.4364834e-02
   1.3263139e+00   8.0451285e-02
   1.3499353e+00   7.6695683e-02
   1.3735566e+00   7.3092111e-02
   1.3997046e+00   6.9273748e-02
   1.4258527e+00   6.5632103e-02
   1.4520007e+00   6.2162145e-02
   1.4781488e+00   5.8856588e-02
   1.5077626e+00   5.5302351e-02
   1.5373763e+00   5.1944596e-02
   1.5669901e+00   4.8776115e-02
   1.5966038e+00   4.5786100e-02
   1.6264762e+00   4.2939768e-02
   1.6563485e+00   4.0260664e-02
   1.6862208e+00   3.7742458e-02
   1.7160932e+00   3.5373204e-02
   1.7425741e+00   3.3388468e-02
   1.7690551e+00   3.1511672e-02
   1.7955360e+00   2.9738915e-02
   1.8220170e+00   2.8062379e-02
   1.8458171e+00   2.6632017e-02
   1.8696173e+00   2.5273322e-02
   1.8934174e+00   2.3983458e-02
   1.9172175e+00   2.2758202e-02
   1.9420409e+00   2.1545044e-02
   1.9668642e+00   2.0396097e-02
   1.9916875e+00   1.9308438e-02
   2.0165109e+00   1.8278455e-02
   2.0450733e+00   1.7160316e-02
   2.0736358e+00   1.6110918e-02
   2.1021982e+00   1.5126567e-02
   2.1307607e+00   1.4202729e-02
   2.1616586e+00   1.3266432e-02
   2.1925566e+00   1.2393119e-02
   2.2234545e+00   1.1579319e-02
   2.2543525e+00   1.0819805e-02
   2.2828706e+00   1.0162667e-02
   2.3113888e+00   9.5469671e-03
   2.3399070e+00   8.9708211e-03
   2.3684251e+00   8.4303019e-03
   2.3929199e+00   7.9918671e-03
   2.4174147e+00   7.5773467e-03
   2.4419095e+00   7.1857039e-03
   2.4664044e+00   6.8150538e-03
   2.4899960e+00   6.4764172e-03
   2.5135877e+00   6.1554618e-03
   2.5371794e+00   5.8513509e-03
   2.5607710e+00   5.5629587e-03
   2.5875226e+00   5.2536853e-03
   2.6142741e+00   4.9625528e-03
   2.6410257e+00   4.6885711e-03
   2.6677772e+00   4.4305156e-03
   2.6985564e+00   4.1518115e-03
   2.7293355e+00   3.8917738e-03
   2.7601146e+00   3.6493047e-03
   2.7908938e+00   3.4228216e-03
   2.8215072e+00   3.2118831e-03
   2.8521207e+00   3.0150142e-03
   2.8827341e+00   2.8315634e-03
   2.9133476e+00   2.6599541e-03
   2.9395301e+00   2.5215060e-03
   2.9657127e+00   2.3909792e-03
   2.9918952e+00   2.2680909e-03
   3.0180777e+00   2.1519647e-03
   3.0412318e+00   2.0543284e-03
   3.0643858e+00   1.9615583e-03
   3.0875398e+00   1.8734508e-03
   3.1106939e+00   1.7896280e-03
   3.1354206e+00   1.7044848e-03
   3.1601473e+00   1.6237758e-03
   3.1848740e+00   1.5472868e-03
   3.2096007e+00   1.4747154e-03
   3.2389513e+00   1.3932785e-03
   3.2683019e+00   1.3167811e-03
   3.2976526e+00   1.2449540e-03
   3.3270032e+00   1.1773950e-03
   3.3589487e+00   1.1082465e-03
   3.3908942e+00   1.0436183e-03
   3.4228397e+00   9.8331013e-04
   3.4547851e+00   9.2678555e-04
   3.4834399e+00   8.7887529e-04
   3.5120947e+00   8.3378615e-04
   3.5407495e+00   7.9146610e-04
   3.5694043e+00   7.5147375e-04
   3.5932690e+00   7.1968119e-04
   3.6171338e+00   6.8942670e-04
   3.6409985e+00   6.6066904e-04
   3.6648633e+00   6.3323116e-04
   3.6879647e+00   6.0779830e-04
   3.7110660e+00   5.8351469e-04
   3.7341674e+00   5.6033617e-04
   3.7572687e+00   5.3817539e-04
   3.7843166e+00   5.1342274e-04
   3.8113644e+00   4.8994193e-04
   3.8384123e+00   4.6767540e-04
   3.8654601e+00   4.4652477e-04
   3.8972240e+00   4.2298210e-04
   3.9289879e+00   4.0083343e-04
   3.9607519e+00   3.8002207e-04
   3.9925158e+00   3.6039206e-04
   4.0237157e+00   3.4210049e-04
   4.0549157e+00   3.2487802e-04
   4.0861156e+00   3.0872175e-04
   4.1173156e+00   2.9342740e-04
   4.1438230e+00   2.8097350e-04
   4.1703305e+00   2.6914283e-04
   4.1968379e+00   2.5794331e-04
   4.2233453e+00   2.4724547e-04
   4.2471565e+00   2.3798177e-04
   4.2709676e+00   2.2911950e-04
   4.2947788e+00   2.2065324e-04
   4.3185899e+00   2.1252856e-04
   4.3444189e+00   2.0405296e-04
   4.3702479e+00   1.9595878e-04
   4.3960769e+00   1.8823722e-04
   4.4219058e+00   1.8084621e-04
   4.4525078e+00   1.7246384e-04
   4.4831097e+00   1.6452016e-04
   4.5137116e+00   1.5701036e-04
   4.5443136e+00   1.4986626e-04
   4.5769848e+00   1.4255222e-04
   4.6096560e+00   1.3566139e-04
   4.6423272e+00   1.2922219e-04
   4.6749984e+00   1.2309103e-04
   4.7038874e+00   1.1780699e-04
   4.7327763e+00   1.1281815e-04
   4.7616653e+00   1.0817046e-04
   4.7905543e+00   1.0370668e-04
   4.8148880e+00   9.9998708e-05
   4.8392216e+00   9.6463153e-05
   4.8635553e+00   9.3114047e-05
   4.8878890e+00   8.9885016e-05
   4.9119510e+00   8.6764560e-05
   4.9360129e+00   8.3772999e-05
   4.9600749e+00   8.0913842e-05
   4.9841369e+00   7.8157117e-05
   4.9881027e+00   7.7709639e-05
   4.9920685e+00   7.7265049e-05
   4.9960342e+00   7.6823309e-05
   5.0000000e+00   7.6384386e-05


==> data/x2DataCohenWithoutCBF.dat <==
   0.0000000e+00   1.0000000e+00
   5.0449290e-03   9.6086201e-01
   1.0089858e-02   9.2766880e-01
   1.5134787e-02   8.9913284e-01
   2.0179716e-02   8.7422746e-01
   2.7931746e-02   8.4124589e-01
   3.5683777e-02   8.1311274e-01
   4.3435807e-02   7.8855284e-01
   5.1187838e-02   7.6659107e-01
   6.0977122e-02   7.4162472e-01
   7.0766406e-02   7.1920672e-01
   8.0555691e-02   6.9884860e-01
   9.0344975e-02   6.8008302e-01
   9.9556835e-02   6.6359655e-01
   1.0876870e-01   6.4815202e-01
   1.1798056e-01   6.3362742e-01
   1.2719242e-01   6.1991226e-01
   1.3892783e-01   6.0347511e-01
   1.5066324e-01   5.8808545e-01
   1.6239865e-01   5.7363215e-01
   1.7413406e-01   5.6001257e-01
   1.8967305e-01   5.4311852e-01
   2.0521204e-01   5.2738559e-01
   2.2075103e-01   5.1267719e-01
   2.3629002e-01   4.9887378e-01
   2.6254049e-01   4.7734740e-01
   2.8879095e-01   4.5771048e-01
   3.1504142e-01   4.3961989e-01
   3.4129188e-01   4.2284743e-01
   3.6436600e-01   4.0905018e-01
   3.8744012e-01   3.9597575e-01
   4.1051424e-01   3.8351838e-01
   4.3358836e-01   3.7161767e-01
   4.5427608e-01   3.6137748e-01
   4.7496379e-01   3.5148213e-01
   4.9565151e-01   3.4189442e-01
   5.1633922e-01   3.3259000e-01
   5.3895675e-01   3.2271605e-01
   5.6157428e-01   3.1311879e-01
   5.8419181e-01   3.0377244e-01
   6.0680934e-01   2.9465923e-01
   6.3428685e-01   2.8387979e-01
   6.6176436e-01   2.7339118e-01
   6.8924186e-01   2.6317141e-01
   7.1671937e-01   2.5320822e-01
   7.4888284e-01   2.4186105e-01
   7.8104630e-01   2.3083261e-01
   8.1320976e-01   2.2011143e-01
   8.4537323e-01   2.0970106e-01
   8.7740183e-01   1.9965261e-01
   9.0943042e-01   1.8990346e-01
   9.4145902e-01   1.8044718e-01
   9.7348762e-01   1.7130469e-01
   9.9934367e-01   1.6416642e-01
   1.0251997e+00   1.5722561e-01
   1.0510558e+00   1.5047793e-01
   1.0769118e+00   1.4393615e-01
   1.0982799e+00   1.3869156e-01
   1.1196479e+00   1.3358371e-01
   1.1410159e+00   1.2861145e-01
   1.1623839e+00   1.2377681e-01
   1.1854987e+00   1.1870294e-01
   1.2086135e+00   1.1378715e-01
   1.2317283e+00   1.0902766e-01
   1.2548431e+00   1.0442378e-01
   1.2845434e+00   9.8734765e-02
   1.3142436e+00   9.3294196e-02
   1.3439438e+00   8.8096485e-02
   1.3736440e+00   8.3137585e-02
   1.4092531e+00   7.7501680e-02
   1.4448622e+00   7.2187301e-02
   1.4804713e+00   6.7180467e-02
   1.5160804e+00   6.2475773e-02
   1.5381757e+00   5.9705547e-02
   1.5602709e+00   5.7042260e-02
   1.5823661e+00   5.4482541e-02
   1.6044613e+00   5.2024873e-02
   1.6265566e+00   4.9667201e-02
   1.6486518e+00   4.7405209e-02
   1.6707470e+00   4.5235796e-02
   1.6928422e+00   4.3156412e-02
   1.7218010e+00   4.0563010e-02
   1.7507598e+00   3.8112340e-02
   1.7797185e+00   3.5797710e-02
   1.8086773e+00   3.3613429e-02
   1.8432151e+00   3.1171411e-02
   1.8777529e+00   2.8894867e-02
   1.9122907e+00   2.6772983e-02
   1.9468285e+00   2.4798803e-02
   1.9692999e+00   2.3590348e-02
   1.9917712e+00   2.2437462e-02
   2.0142426e+00   2.1337649e-02
   2.0367139e+00   2.0289285e-02
   2.0591853e+00   1.9290593e-02
   2.0816566e+00   1.8338892e-02
   2.1041280e+00   1.7432093e-02
   2.1265993e+00   1.6568421e-02
   2.1553372e+00   1.5523950e-02
   2.1840752e+00   1.4542991e-02
   2.2128131e+00   1.3621819e-02
   2.2415511e+00   1.2757254e-02
   2.2751843e+00   1.1813378e-02
   2.3088176e+00   1.0937229e-02
   2.3424508e+00   1.0123787e-02
   2.3760841e+00   9.3695633e-03
   2.3988684e+00   8.8905618e-03
   2.4216526e+00   8.4353730e-03
   2.4444369e+00   8.0027761e-03
   2.4672212e+00   7.5919150e-03
   2.4900055e+00   7.2018958e-03
   2.5127897e+00   6.8314868e-03
   2.5355740e+00   6.4797070e-03
   2.5583583e+00   6.1457200e-03
   2.5869328e+00   5.7507586e-03
   2.6155073e+00   5.3807290e-03
   2.6440818e+00   5.0340539e-03
   2.6726563e+00   4.7093871e-03
   2.7057078e+00   4.3596805e-03
   2.7387593e+00   4.0354938e-03
   2.7718109e+00   3.7348647e-03
   2.8048624e+00   3.4563860e-03
   2.8278753e+00   3.2748546e-03
   2.8508882e+00   3.1026855e-03
   2.8739011e+00   2.9393730e-03
   2.8969140e+00   2.7845504e-03
   2.9199269e+00   2.6378424e-03
   2.9429398e+00   2.4987523e-03
   2.9659527e+00   2.3668800e-03
   2.9889656e+00   2.2418839e-03
   3.0174188e+00   2.0963516e-03
   3.0458721e+00   1.9601426e-03
   3.0743253e+00   1.8326511e-03
   3.1027785e+00   1.7133595e-03
   3.1353964e+00   1.5860822e-03
   3.1680142e+00   1.4681222e-03
   3.2006320e+00   1.3587589e-03
   3.2332498e+00   1.2574635e-03
   3.2627976e+00   1.1722709e-03
   3.2923454e+00   1.0927364e-03
   3.3218932e+00   1.0184240e-03
   3.3514410e+00   9.4912280e-04
   3.3762590e+00   8.9462747e-04
   3.4010770e+00   8.4319164e-04
   3.4258951e+00   7.9461888e-04
   3.4507131e+00   7.4881214e-04
   3.4745959e+00   7.0724132e-04
   3.4984787e+00   6.6793418e-04
   3.5223615e+00   6.3075886e-04
   3.5462443e+00   5.9562482e-04
   3.5738537e+00   5.5743284e-04
   3.6014631e+00   5.2164513e-04
   3.6290725e+00   4.8810048e-04
   3.6566819e+00   4.5668338e-04
   3.6889604e+00   4.2251174e-04
   3.7212389e+00   3.9083865e-04
   3.7535173e+00   3.6145288e-04
   3.7857958e+00   3.3425046e-04
   3.8176933e+00   3.0944404e-04
   3.8495907e+00   2.8640425e-04
   3.8814881e+00   2.6493728e-04
   3.9133855e+00   2.4507289e-04
   3.9401225e+00   2.2967505e-04
   3.9668594e+00   2.1518418e-04
   3.9935964e+00   2.0150019e-04
   4.0203333e+00   1.8867949e-04
   4.0437482e+00   1.7818312e-04
   4.0671630e+00   1.6823862e-04
   4.0905779e+00   1.5880383e-04
   4.1139927e+00   1.4988707e-04
   4.1392363e+00   1.4085146e-04
   4.1644799e+00   1.3233791e-04
   4.1897235e+00   1.2430786e-04
   4.2149671e+00   1.1675406e-04
   4.2454145e+00   1.0826508e-04
   4.2758619e+00   1.0036490e-04
   4.3063094e+00   9.2995530e-05
   4.3367568e+00   8.6157063e-05
   4.3700238e+00   7.9311702e-05
   4.4032907e+00   7.2962330e-05
   4.4365577e+00   6.7019373e-05
   4.4698246e+00   6.1563505e-05
   4.4992975e+00   5.7215162e-05
   4.5287703e+00   5.3113719e-05
   4.5582432e+00   4.9174273e-05
   4.5877160e+00   4.5536848e-05
   4.6119743e+00   4.2844970e-05
   4.6362325e+00   4.0275765e-05
   4.6604908e+00   3.7799204e-05
   4.6847491e+00   3.5471824e-05
   4.7082427e+00   3.3393715e-05
   4.7317363e+00   3.1419833e-05
   4.7552299e+00   2.9536528e-05
   4.7787235e+00   2.7761324e-05
   4.8065203e+00   2.5816244e-05
   4.8343170e+00   2.3991685e-05
   4.8621138e+00   2.2269411e-05
   4.8899105e+00   2.0666582e-05
   4.9174329e+00   1.9210359e-05
   4.9449552e+00   1.7842621e-05
   4.9724776e+00   1.6548302e-05
   5.0000000e+00   1.5344177e-05


==> data/x2DataSim1.dat <==
   0.0000000e+00   1.5000000e+00
   1.0268811e-02   1.5736736e+00
   2.0537623e-02   1.6431805e+00
   3.0806434e-02   1.7056691e+00
   4.1075245e-02   1.7574432e+00
   4.7981550e-02   1.7840540e+00
   5.4887855e-02   1.8024728e+00
   6.1794159e-02   1.8117712e+00
   6.8700464e-02   1.8116218e+00
   7.5606769e-02   1.8024571e+00
   8.2513073e-02   1.7857953e+00
   8.9419378e-02   1.7633777e+00
   9.6325682e-02   1.7369332e+00
   1.0421028e-01   1.7041000e+00
   1.1209489e-01   1.6703677e+00
   1.1997949e-01   1.6369447e+00
   1.2786409e-01   1.6044542e+00
   1.3564672e-01   1.5737186e+00
   1.4342935e-01   1.5446525e+00
   1.5121198e-01   1.5172809e+00
   1.5899461e-01   1.4915779e+00
   1.6997756e-01   1.4580207e+00
   1.8096052e-01   1.4273293e+00
   1.9194347e-01   1.3991589e+00
   2.0292642e-01   1.3732459e+00
   2.1819812e-01   1.3405614e+00
   2.3346981e-01   1.3110985e+00
   2.4874151e-01   1.2842556e+00
   2.6401320e-01   1.2596738e+00
   2.8316606e-01   1.2316523e+00
   3.0231891e-01   1.2059725e+00
   3.2147176e-01   1.1820116e+00
   3.4062462e-01   1.1594856e+00
   3.5631595e-01   1.1419377e+00
   3.7200727e-01   1.1249083e+00
   3.8769860e-01   1.1082325e+00
   4.0338993e-01   1.0917990e+00
   4.2076275e-01   1.0737794e+00
   4.3813556e-01   1.0557914e+00
   4.5550838e-01   1.0377260e+00
   4.7288120e-01   1.0195335e+00
   4.9221646e-01   9.9911163e-01
   5.1155173e-01   9.7843455e-01
   5.3088699e-01   9.5747704e-01
   5.5022225e-01   9.3628422e-01
   5.7105877e-01   9.1326608e-01
   5.9189529e-01   8.9005987e-01
   6.1273181e-01   8.6670365e-01
   6.3356833e-01   8.4330954e-01
   6.5480375e-01   8.1955360e-01
   6.7603917e-01   7.9589143e-01
   6.9727459e-01   7.7236017e-01
   7.1851001e-01   7.4905251e-01
   7.3993914e-01   7.2585012e-01
   7.6136827e-01   7.0295894e-01
   7.8279740e-01   6.8039209e-01
   8.0422653e-01   6.5819732e-01
   8.2601962e-01   6.3605396e-01
   8.4781271e-01   6.1432785e-01
   8.6960581e-01   5.9301664e-01
   8.9139890e-01   5.7213705e-01
   9.1362781e-01   5.5130235e-01
   9.3585672e-01   5.3092210e-01
   9.5808563e-01   5.1098942e-01
   9.8031455e-01   4.9150645e-01
   1.0029041e+00   4.7217221e-01
   1.0254937e+00   4.5329881e-01
   1.0480833e+00   4.3488039e-01
   1.0706729e+00   4.1691499e-01
   1.0944484e+00   3.9849563e-01
   1.1182239e+00   3.8057359e-01
   1.1419994e+00   3.6314480e-01
   1.1657749e+00   3.4620709e-01
   1.1974981e+00   3.2437108e-01
   1.2292213e+00   3.0340477e-01
   1.2609444e+00   2.8330272e-01
   1.2926676e+00   2.6405835e-01
   1.3349962e+00   2.3971078e-01
   1.3773248e+00   2.1687674e-01
   1.4196534e+00   1.9553522e-01
   1.4619820e+00   1.7565625e-01
   1.5242990e+00   1.4900067e-01
   1.5866161e+00   1.2533712e-01
   1.6489332e+00   1.0449079e-01
   1.7112502e+00   8.6278069e-02
   1.7697490e+00   7.1412045e-02
   1.8282477e+00   5.8517589e-02
   1.8867464e+00   4.7405322e-02
   1.9452451e+00   3.7906897e-02
   2.0036066e+00   2.9876252e-02
   2.0619680e+00   2.3113496e-02
   2.1203295e+00   1.7462141e-02
   2.1786910e+00   1.2786108e-02
   2.2415891e+00   8.6960819e-03
   2.3044872e+00   5.4432649e-03
   2.3673854e+00   2.8962277e-03
   2.4302835e+00   9.4314709e-04
   2.4988368e+00  -6.2377781e-04
   2.5673900e+00  -1.7168747e-03
   2.6359432e+00  -2.4334286e-03
   2.7044964e+00  -2.8546610e-03
   2.7806060e+00  -3.0590327e-03
   2.8567156e+00  -3.0611354e-03
   2.9328253e+00  -2.9234168e-03
   3.0089349e+00  -2.6963088e-03
   3.0873665e+00  -2.4100521e-03
   3.1657981e+00  -2.1005210e-03
   3.2442297e+00  -1.7900550e-03
   3.3226614e+00  -1.4957697e-03
   3.3990790e+00  -1.2351131e-03
   3.4754966e+00  -1.0041622e-03
   3.5519142e+00  -8.0485937e-04
   3.6283318e+00  -6.3793714e-04
   3.7104552e+00  -4.9325706e-04
   3.7925787e+00  -3.8039913e-04
   3.8747021e+00  -2.9521587e-04
   3.9568256e+00  -2.3386213e-04
   4.0456135e+00  -1.8934374e-04
   4.1344014e+00  -1.6210901e-04
   4.2231893e+00  -1.4781538e-04
   4.3119772e+00  -1.4270951e-04
   4.3863318e+00  -1.4293253e-04
   4.4606864e+00  -1.4563543e-04
   4.5350410e+00  -1.4978926e-04
   4.6093956e+00  -1.5433796e-04
   4.6816475e+00  -1.5823428e-04
   4.7538994e+00  -1.6137626e-04
   4.8261514e+00  -1.6362437e-04
   4.8984033e+00  -1.6469399e-04
   4.9728379e+00  -1.6426638e-04
   5.0472726e+00  -1.6252535e-04
   5.1217073e+00  -1.5969500e-04
   5.1961419e+00  -1.5577559e-04
   5.2741364e+00  -1.5043277e-04
   5.3521309e+00  -1.4423361e-04
   5.4301254e+00  -1.3751184e-04
   5.5081199e+00  -1.3033157e-04
   5.5906310e+00  -1.2219610e-04
   5.6731420e+00  -1.1390754e-04
   5.7556530e+00  -1.0576575e-04
   5.8381641e+00  -9.7783973e-05
   5.9259339e+00  -8.9355774e-05
   6.0137037e+00  -8.1307677e-05
   6.1014735e+00  -7.3851227e-05
   6.1892432e+00  -6.6914681e-05
   6.2828772e+00  -5.9881497e-05
   6.3765112e+00  -5.3453020e-05
   6.4701451e+00  -4.7761606e-05
   6.5637791e+00  -4.2668902e-05
   6.6638483e+00  -3.7617533e-05
   6.7639176e+00  -3.3142344e-05
   6.8639868e+00  -2.9334664e-05
   6.9640561e+00  -2.6027371e-05
   7.0712420e+00  -2.2747038e-05
   7.1784279e+00  -1.9895700e-05
   7.2856138e+00  -1.7559416e-05
   7.3927997e+00  -1.5573216e-05
   7.5080359e+00  -1.3542568e-05
   7.6232720e+00  -1.1788048e-05
   7.7385082e+00  -1.0408526e-05
   7.8537444e+00  -9.2549505e-06
   7.9783112e+00  -7.9938230e-06
   8.1028781e+00  -6.9005130e-06
   8.2274449e+00  -6.0886508e-06
   8.3520118e+00  -5.4254929e-06
   8.4875860e+00  -4.6196789e-06
   8.6231603e+00  -3.9184369e-06
   8.7587345e+00  -3.4448841e-06
   8.8943088e+00  -3.0780133e-06
   9.0430088e+00  -2.5544387e-06
   9.1917088e+00  -2.0991135e-06
   9.3404088e+00  -1.8395549e-06
   9.4891088e+00  -1.6627655e-06
   9.6168316e+00  -1.4442522e-06
   9.7445544e+00  -1.2460709e-06
   9.8722772e+00  -1.1034957e-06
   1.0000000e+01  -9.8532274e-07


==> data/x2DataSim2.dat <==
   0.0000000e+00   1.0000000e+00
   5.7066839e-04   9.9966554e-01
   1.1413368e-03   9.9933746e-01
   1.7120052e-03   9.9902379e-01
   2.2826736e-03   9.9873579e-01
   5.1360155e-03   9.9414876e-01
   7.9893575e-03   1.0043483e+00
   1.0842699e-02   1.0422674e+00
   1.3696041e-02   1.0955736e+00
   1.6333856e-02   1.1425593e+00
   1.8971671e-02   1.1900057e+00
   2.1609485e-02   1.2378999e+00
   2.4247300e-02   1.2862236e+00
   2.5977905e-02   1.3182303e+00
   2.7708510e-02   1.3491397e+00
   2.9439115e-02   1.3771175e+00
   3.1169720e-02   1.4007444e+00
   3.2900326e-02   1.4201211e+00
   3.4630931e-02   1.4352179e+00
   3.6361536e-02   1.4462888e+00
   3.8092141e-02   1.4556647e+00
   3.9568631e-02   1.4633377e+00
   4.1045122e-02   1.4696255e+00
   4.2521612e-02   1.4746792e+00
   4.3998102e-02   1.4787850e+00
   4.5696684e-02   1.4825857e+00
   4.7395265e-02   1.4853438e+00
   4.9093846e-02   1.4871407e+00
   5.0792428e-02   1.4881485e+00
   5.2833842e-02   1.4885019e+00
   5.4875256e-02   1.4878928e+00
   5.6916670e-02   1.4863901e+00
   5.8958084e-02   1.4841606e+00
   6.1350406e-02   1.4807990e+00
   6.3742728e-02   1.4766091e+00
   6.6135050e-02   1.4716625e+00
   6.8527372e-02   1.4661146e+00
   7.1338298e-02   1.4589948e+00
   7.4149224e-02   1.4512264e+00
   7.6960150e-02   1.4428873e+00
   7.9771076e-02   1.4341220e+00
   8.2752862e-02   1.4244871e+00
   8.5734648e-02   1.4145210e+00
   8.8716434e-02   1.4042859e+00
   9.1698220e-02   1.3938704e+00
   9.5512196e-02   1.3804055e+00
   9.9326171e-02   1.3668146e+00
   1.0314015e-01   1.3531627e+00
   1.0695412e-01   1.3395618e+00
   1.1118722e-01   1.3246328e+00
   1.1542033e-01   1.3098780e+00
   1.1965343e-01   1.2953325e+00
   1.2388653e-01   1.2810657e+00
   1.2838092e-01   1.2662814e+00
   1.3287531e-01   1.2518533e+00
   1.3736970e-01   1.2377863e+00
   1.4186409e-01   1.2241053e+00
   1.4646351e-01   1.2105209e+00
   1.5106292e-01   1.1973319e+00
   1.5566234e-01   1.1845244e+00
   1.6026175e-01   1.1720948e+00
   1.6478662e-01   1.1602289e+00
   1.6931150e-01   1.1486988e+00
   1.7383637e-01   1.1374866e+00
   1.7836125e-01   1.1265793e+00
   1.8283701e-01   1.1160775e+00
   1.8731278e-01   1.1058433e+00
   1.9178855e-01   1.0958614e+00
   1.9626432e-01   1.0861193e+00
   2.0237500e-01   1.0731850e+00
   2.0848569e-01   1.0606443e+00
   2.1459638e-01   1.0484700e+00
   2.2070707e-01   1.0366401e+00
   2.2865630e-01   1.0217334e+00
   2.3660553e-01   1.0073391e+00
   2.4455475e-01   9.9342682e-01
   2.5250398e-01   9.7996703e-01
   2.6268710e-01   9.6334025e-01
   2.7287022e-01   9.4738495e-01
   2.8305333e-01   9.3207626e-01
   2.9323645e-01   9.1736566e-01
   3.0506390e-01   9.0096754e-01
   3.1689136e-01   8.8529350e-01
   3.2871881e-01   8.7030309e-01
   3.4054627e-01   8.5591859e-01
   3.5461314e-01   8.3948615e-01
   3.6868002e-01   8.2369425e-01
   3.8274689e-01   8.0838550e-01
   3.9681377e-01   7.9334042e-01
   4.0967952e-01   7.7957651e-01
   4.2254527e-01   7.6554476e-01
   4.3541102e-01   7.5085855e-01
   4.4827677e-01   7.3497960e-01
   4.6114252e-01   7.1710964e-01
   4.7400827e-01   6.9617300e-01
   4.8687402e-01   6.7030531e-01
   4.9973977e-01   6.3658044e-01
   5.0747559e-01   6.1089274e-01
   5.1521141e-01   5.7963506e-01
   5.2294724e-01   5.4181706e-01
   5.3068306e-01   4.9706135e-01
   5.3841888e-01   4.4588505e-01
   5.4615470e-01   3.9102331e-01
   5.5389053e-01   3.3576252e-01
   5.6162635e-01   2.8322512e-01
   5.6815489e-01   2.4283984e-01
   5.7468342e-01   2.0656901e-01
   5.8121196e-01   1.7448711e-01
   5.8774050e-01   1.4637889e-01
   5.9426904e-01   1.2182295e-01
   6.0079758e-01   1.0040585e-01
   6.0732611e-01   8.1726116e-02
   6.1385465e-01   6.5407746e-02
   6.2077566e-01   5.0311105e-02
   6.2769667e-01   3.7167490e-02
   6.3461768e-01   2.5697416e-02
   6.4153869e-01   1.5651494e-02
   6.4999183e-01   5.0058453e-03
   6.5844497e-01  -4.1167417e-03
   6.6689811e-01  -1.1958778e-02
   6.7535125e-01  -1.8745016e-02
   6.8250289e-01  -2.3799784e-02
   6.8965453e-01  -2.8306103e-02
   6.9680618e-01  -3.2336241e-02
   7.0395782e-01  -3.5957225e-02
   7.1317872e-01  -4.0116861e-02
   7.2239961e-01  -4.3782025e-02
   7.3162051e-01  -4.7028094e-02
   7.4084140e-01  -4.9930350e-02
   7.5152130e-01  -5.2945578e-02
   7.6220121e-01  -5.5637803e-02
   7.7288111e-01  -5.8055295e-02
   7.8356101e-01  -6.0251980e-02
   7.9612548e-01  -6.2613584e-02
   8.0868995e-01  -6.4756787e-02
   8.2125442e-01  -6.6708372e-02
   8.3381889e-01  -6.8505102e-02
   8.4906033e-01  -7.0516942e-02
   8.6430177e-01  -7.2351656e-02
   8.7954321e-01  -7.4024679e-02
   8.9478465e-01  -7.5559611e-02
   9.1263698e-01  -7.7196809e-02
   9.3048931e-01  -7.8676184e-02
   9.4834164e-01  -8.0018553e-02
   9.6619397e-01  -8.1222525e-02
   9.8857129e-01  -8.2481872e-02
   1.0109486e+00  -8.3593082e-02
   1.0333259e+00  -8.4644258e-02
   1.0557033e+00  -8.5515186e-02
   1.0742186e+00  -8.6015278e-02
   1.0927340e+00  -8.6455002e-02
   1.1112494e+00  -8.6874275e-02
   1.1297648e+00  -8.7208117e-02
   1.1470565e+00  -8.7389395e-02
   1.1643481e+00  -8.7530387e-02
   1.1816398e+00  -8.7657571e-02
   1.1989314e+00  -8.7729748e-02
   1.2161632e+00  -8.7705466e-02
   1.2333949e+00  -8.7653169e-02
   1.2506266e+00  -8.7597877e-02
   1.2678583e+00  -8.7500990e-02
   1.2850491e+00  -8.7323413e-02
   1.3022399e+00  -8.7128915e-02
   1.3194306e+00  -8.6940905e-02
   1.3366214e+00  -8.6721981e-02
   1.3536661e+00  -8.6437274e-02
   1.3707109e+00  -8.6143867e-02
   1.3877556e+00  -8.5862373e-02
   1.4048004e+00  -8.5558769e-02
   1.4218237e+00  -8.5199309e-02
   1.4388470e+00  -8.4836820e-02
   1.4558703e+00  -8.4489906e-02
   1.4728936e+00  -8.4127122e-02
   1.4900692e+00  -8.3712619e-02
   1.5072448e+00  -8.3299460e-02
   1.5244205e+00  -8.2905298e-02
   1.5415961e+00  -8.2499580e-02
   1.5595707e+00  -8.2027407e-02
   1.5775454e+00  -8.1561801e-02
   1.5955201e+00  -8.1123680e-02
   1.6134947e+00  -8.0675668e-02
   1.6322138e+00  -8.0156632e-02
   1.6509329e+00  -7.9650112e-02
   1.6696520e+00  -7.9180285e-02
   1.6883711e+00  -7.8701873e-02
   1.7071820e+00  -7.8168099e-02
   1.7259929e+00  -7.7649791e-02
   1.7448037e+00  -7.7169152e-02
   1.7636146e+00  -7.6682708e-02
   1.7826260e+00  -7.6142858e-02
   1.8016373e+00  -7.5619632e-02
   1.8206487e+00  -7.5133693e-02
   1.8396600e+00  -7.4643810e-02
   1.8590167e+00  -7.4100256e-02
   1.8783734e+00  -7.3574380e-02
   1.8977301e+00  -7.3086242e-02
   1.9170867e+00  -7.2595247e-02
   1.9368016e+00  -7.2052320e-02
   1.9565164e+00  -7.1528005e-02
   1.9762312e+00  -7.1041855e-02
   1.9959460e+00  -7.0553614e-02
   2.0160024e+00  -7.0015645e-02
   2.0360589e+00  -6.9496894e-02
   2.0561154e+00  -6.9016277e-02
   2.0761719e+00  -6.8534143e-02
   2.0965735e+00  -6.8003973e-02
   2.1169752e+00  -6.7493344e-02
   2.1373768e+00  -6.7020530e-02
   2.1577784e+00  -6.6546584e-02
   2.1785362e+00  -6.6025979e-02
   2.1992939e+00  -6.5525067e-02
   2.2200516e+00  -6.5061538e-02
   2.2408093e+00  -6.4597097e-02
   2.2619275e+00  -6.4087336e-02
   2.2830458e+00  -6.3597301e-02
   2.3041640e+00  -6.3144140e-02
   2.3252823e+00  -6.2690162e-02
   2.3467591e+00  -6.2192202e-02
   2.3682359e+00  -6.1713898e-02
   2.3897126e+00  -6.1271877e-02
   2.4111894e+00  -6.0829048e-02
   2.4330200e+00  -6.0343520e-02
   2.4548507e+00  -5.9877494e-02
   2.4766813e+00  -5.9447091e-02
   2.4985119e+00  -5.9015825e-02
   2.5206902e+00  -5.8543083e-02
   2.5428685e+00  -5.8089620e-02
   2.5650468e+00  -5.7671076e-02
   2.5872251e+00  -5.7251568e-02
   2.6097424e+00  -5.6791765e-02
   2.6322598e+00  -5.6350971e-02
   2.6547772e+00  -5.5944365e-02
   2.6772946e+00  -5.5536663e-02
   2.7001396e+00  -5.5089822e-02
   2.7229845e+00  -5.4661682e-02
   2.7458295e+00  -5.4266983e-02
   2.7686744e+00  -5.3871037e-02
   2.7918327e+00  -5.3437087e-02
   2.8149910e+00  -5.3021500e-02
   2.8381493e+00  -5.2638595e-02
   2.8613076e+00  -5.2254284e-02
   2.8847631e+00  -5.1833080e-02
   2.9082186e+00  -5.1429878e-02
   2.9316741e+00  -5.1058590e-02
   2.9551296e+00  -5.0685738e-02
   2.9788648e+00  -5.0277078e-02
   3.0026000e+00  -4.9886041e-02
   3.0263352e+00  -4.9526144e-02
   3.0500704e+00  -4.9164533e-02
   3.0740669e+00  -4.8768174e-02
   3.0980634e+00  -4.8389044e-02
   3.1220599e+00  -4.8040282e-02
   3.1460564e+00  -4.7689666e-02
   3.1702952e+00  -4.7305336e-02
   3.1945340e+00  -4.6937832e-02
   3.2187729e+00  -4.6599926e-02
   3.2430117e+00  -4.6260039e-02
   3.2674739e+00  -4.5887447e-02
   3.2919361e+00  -4.5531271e-02
   3.3163983e+00  -4.5203925e-02
   3.3408605e+00  -4.4874490e-02
   3.3655277e+00  -4.4513329e-02
   3.3901948e+00  -4.4168170e-02
   3.4148619e+00  -4.3851077e-02
   3.4395291e+00  -4.3531805e-02
   3.4643837e+00  -4.3181757e-02
   3.4892383e+00  -4.2847294e-02
   3.5140929e+00  -4.2540140e-02
   3.5389475e+00  -4.2230734e-02
   3.5639733e+00  -4.1891472e-02
   3.5889991e+00  -4.1567379e-02
   3.6140249e+00  -4.1269847e-02
   3.6390507e+00  -4.0970009e-02
   3.6642327e+00  -4.0641204e-02
   3.6894147e+00  -4.0327155e-02
   3.7145967e+00  -4.0038930e-02
   3.7397788e+00  -3.9748359e-02
   3.7651034e+00  -3.9429685e-02
   3.7904280e+00  -3.9125356e-02
   3.8157526e+00  -3.8846127e-02
   3.8410772e+00  -3.8564526e-02
   3.8665321e+00  -3.8255659e-02
   3.8919870e+00  -3.7960733e-02
   3.9174419e+00  -3.7690194e-02
   3.9428968e+00  -3.7417271e-02
   3.9684710e+00  -3.7117893e-02
   3.9940453e+00  -3.6832057e-02
   4.0196196e+00  -3.6569910e-02
   4.0451938e+00  -3.6305381e-02
   4.0708779e+00  -3.6015178e-02
   4.0965619e+00  -3.5738128e-02
   4.1222460e+00  -3.5484085e-02
   4.1479300e+00  -3.5227668e-02
   4.1737154e+00  -3.4946338e-02
   4.1995008e+00  -3.4677778e-02
   4.2252862e+00  -3.4431560e-02
   4.2510716e+00  -3.4182985e-02
   4.2769509e+00  -3.3910233e-02
   4.3028302e+00  -3.3649879e-02
   4.3287096e+00  -3.3411215e-02
   4.3545889e+00  -3.3170222e-02
   4.3805556e+00  -3.2905765e-02
   4.4065223e+00  -3.2653341e-02
   4.4324890e+00  -3.2421976e-02
   4.4584558e+00  -3.2188311e-02
   4.4845042e+00  -3.1931875e-02
   4.5105526e+00  -3.1687118e-02
   4.5366010e+00  -3.1462803e-02
   4.5626495e+00  -3.1236224e-02
   4.5887747e+00  -3.0987546e-02
   4.6148999e+00  -3.0750200e-02
   4.6410251e+00  -3.0532698e-02
   4.6671503e+00  -3.0312972e-02
   4.6933480e+00  -3.0071796e-02
   4.7195458e+00  -2.9841618e-02
   4.7457435e+00  -2.9630700e-02
   4.7719412e+00  -2.9417601e-02
   4.7982078e+00  -2.9183684e-02
   4.8244743e+00  -2.8960438e-02
   4.8507408e+00  -2.8755887e-02
   4.8770073e+00  -2.8549199e-02
   4.9033393e+00  -2.8322306e-02
   4.9296712e+00  -2.8105768e-02
   4.9560032e+00  -2.7907375e-02
   4.9823352e+00  -2.7706891e-02
   5.0087296e+00  -2.7486797e-02
   5.0351240e+00  -2.7276752e-02
   5.0615184e+00  -2.7084316e-02
   5.0879128e+00  -2.6889837e-02
   5.1143671e+00  -2.6676327e-02
   5.1408214e+00  -2.6472565e-02
   5.1672757e+00  -2.6285895e-02
   5.1937300e+00  -2.6097230e-02
   5.2202419e+00  -2.5890093e-02
   5.2467538e+00  -2.5692416e-02
   5.2732657e+00  -2.5511327e-02
   5.2997775e+00  -2.5328291e-02
   5.3263450e+00  -2.5127328e-02
   5.3529125e+00  -2.4935543e-02
   5.3794800e+00  -2.4759857e-02
   5.4060475e+00  -2.4582273e-02
   5.4326687e+00  -2.4387290e-02
   5.4592899e+00  -2.4201212e-02
   5.4859111e+00  -2.4030760e-02
   5.5125323e+00  -2.3858458e-02
   5.5392054e+00  -2.3669269e-02
   5.5658786e+00  -2.3488722e-02
   5.5925517e+00  -2.3323340e-02
   5.6192249e+00  -2.3156156e-02
   5.6459484e+00  -2.2972582e-02
   5.6726718e+00  -2.2797394e-02
   5.6993953e+00  -2.2636925e-02
   5.7261188e+00  -2.2474701e-02
   5.7528912e+00  -2.2296570e-02
   5.7796636e+00  -2.2126576e-02
   5.8064360e+00  -2.1970867e-02
   5.8332084e+00  -2.1813450e-02
   5.8600285e+00  -2.1640595e-02
   5.8868485e+00  -2.1475636e-02
   5.9136686e+00  -2.1324541e-02
   5.9404886e+00  -2.1171784e-02
   5.9673551e+00  -2.1004043e-02
   5.9942216e+00  -2.0843964e-02
   6.0210880e+00  -2.0697341e-02
   6.0479545e+00  -2.0549102e-02
   6.0748661e+00  -2.0386321e-02
   6.1017778e+00  -2.0230974e-02
   6.1286894e+00  -2.0088688e-02
   6.1556011e+00  -1.9944830e-02
   6.1825566e+00  -1.9786858e-02
   6.2095122e+00  -1.9636101e-02
   6.2364678e+00  -1.9498021e-02
   6.2634234e+00  -1.9358411e-02
   6.2904219e+00  -1.9205104e-02
   6.3174203e+00  -1.9058798e-02
   6.3444188e+00  -1.8924796e-02
   6.3714172e+00  -1.8789307e-02
   6.3984575e+00  -1.8640524e-02
   6.4254979e+00  -1.8498535e-02
   6.4525382e+00  -1.8368488e-02
   6.4795786e+00  -1.8236995e-02
   6.5066599e+00  -1.8092600e-02
   6.5337411e+00  -1.7954797e-02
   6.5608224e+00  -1.7828586e-02
   6.5879037e+00  -1.7700970e-02
   6.6150250e+00  -1.7560831e-02
   6.6421463e+00  -1.7427090e-02
   6.6692675e+00  -1.7304600e-02
   6.6963888e+00  -1.7180744e-02
   6.7235490e+00  -1.7044734e-02
   6.7507091e+00  -1.6914934e-02
   6.7778693e+00  -1.6796055e-02
   6.8050295e+00  -1.6675847e-02
   6.8322276e+00  -1.6543844e-02
   6.8594258e+00  -1.6417868e-02
   6.8866239e+00  -1.6302490e-02
   6.9138220e+00  -1.6185822e-02
   6.9410572e+00  -1.6057707e-02
   6.9682924e+00  -1.5935440e-02
   6.9955276e+00  -1.5823461e-02
   7.0227628e+00  -1.5710228e-02
   7.0500344e+00  -1.5585884e-02
   7.0773059e+00  -1.5467215e-02
   7.1045774e+00  -1.5358533e-02
   7.1318489e+00  -1.5248631e-02
   7.1591559e+00  -1.5127947e-02
   7.1864630e+00  -1.5012770e-02
   7.2137700e+00  -1.4907286e-02
   7.2410770e+00  -1.4800617e-02
   7.2684186e+00  -1.4683484e-02
   7.2957602e+00  -1.4571696e-02
   7.3231017e+00  -1.4469315e-02
   7.3504433e+00  -1.4365785e-02
   7.3778185e+00  -1.4252097e-02
   7.4051937e+00  -1.4143598e-02
   7.4325689e+00  -1.4044230e-02
   7.4599441e+00  -1.3943744e-02
   7.4873522e+00  -1.3833401e-02
   7.5147602e+00  -1.3728093e-02
   7.5421682e+00  -1.3631648e-02
   7.5695762e+00  -1.3534117e-02
   7.5970163e+00  -1.3427020e-02
   7.6244565e+00  -1.3324808e-02
   7.6518966e+00  -1.3231200e-02
   7.6793368e+00  -1.3136536e-02
   7.7068083e+00  -1.3032587e-02
   7.7342799e+00  -1.2933380e-02
   7.7617515e+00  -1.2842524e-02
   7.7892231e+00  -1.2750643e-02
   7.8167253e+00  -1.2649750e-02
   7.8442275e+00  -1.2553459e-02
   7.8717297e+00  -1.2465274e-02
   7.8992320e+00  -1.2376093e-02
   7.9267639e+00  -1.2278166e-02
   7.9542959e+00  -1.2184706e-02
   7.9818279e+00  -1.2099114e-02
   8.0093599e+00  -1.2012554e-02
   8.0369208e+00  -1.1917506e-02
   8.0644817e+00  -1.1826794e-02
   8.0920426e+00  -1.1743718e-02
   8.1196035e+00  -1.1659702e-02
   8.1471927e+00  -1.1567448e-02
   8.1747818e+00  -1.1479402e-02
   8.2023710e+00  -1.1398768e-02
   8.2299602e+00  -1.1317221e-02
   8.2575771e+00  -1.1227678e-02
   8.2851940e+00  -1.1142219e-02
   8.3128109e+00  -1.1063954e-02
   8.3404278e+00  -1.0984803e-02
   8.3680718e+00  -1.0897892e-02
   8.3957158e+00  -1.0814943e-02
   8.4233598e+00  -1.0738978e-02
   8.4510037e+00  -1.0662153e-02
   8.4786740e+00  -1.0577795e-02
   8.5063442e+00  -1.0497284e-02
   8.5340144e+00  -1.0423551e-02
   8.5616847e+00  -1.0348983e-02
   8.5893803e+00  -1.0267104e-02
   8.6170760e+00  -1.0188959e-02
   8.6447717e+00  -1.0117393e-02
   8.6724673e+00  -1.0045016e-02
   8.7001878e+00  -9.9655434e-03
   8.7279082e+00  -9.8896945e-03
   8.7556287e+00  -9.8202323e-03
   8.7833491e+00  -9.7499810e-03
   8.8110939e+00  -9.6728439e-03
   8.8388386e+00  -9.5992233e-03
   8.8665834e+00  -9.5318020e-03
   8.8943281e+00  -9.4636141e-03
   8.9220967e+00  -9.3887430e-03
   8.9498652e+00  -9.3172850e-03
   8.9776338e+00  -9.2518442e-03
   9.0054023e+00  -9.1856590e-03
   9.0331940e+00  -9.1129873e-03
   9.0609857e+00  -9.0436282e-03
   9.0887773e+00  -8.9801101e-03
   9.1165690e+00  -8.9158688e-03
   9.1443830e+00  -8.8453323e-03
   9.1721970e+00  -8.7780109e-03
   9.2000110e+00  -8.7163592e-03
   9.2278250e+00  -8.6540052e-03
   9.2556606e+00  -8.5855414e-03
   9.2834963e+00  -8.5201981e-03
   9.3113319e+00  -8.4603580e-03
   9.3391675e+00  -8.3998358e-03
   9.3670244e+00  -8.3333836e-03
   9.3948812e+00  -8.2699600e-03
   9.4227380e+00  -8.2118779e-03
   9.4505948e+00  -8.1531334e-03
   9.4784724e+00  -8.0886332e-03
   9.5063501e+00  -8.0270724e-03
   9.5342277e+00  -7.9706963e-03
   9.5621053e+00  -7.9136769e-03
   9.5900033e+00  -7.8510710e-03
   9.6179012e+00  -7.7913182e-03
   9.6457992e+00  -7.7365980e-03
   9.6736971e+00  -7.6812531e-03
   9.7016147e+00  -7.6204862e-03
   9.7295322e+00  -7.5624886e-03
   9.7574497e+00  -7.5093760e-03
   9.7853673e+00  -7.4556566e-03
   9.8133036e+00  -7.3966752e-03
   9.8412400e+00  -7.3403816e-03
   9.8691764e+00  -7.2888296e-03
   9.8971128e+00  -7.2366884e-03
   9.9228346e+00  -7.1846167e-03
   9.9485564e+00  -7.1344321e-03
   9.9742782e+00  -7.0872171e-03
   1.0000000e+01  -7.0398982e-03


==> data/x2HatDataCohenWithCBF.dat <==
   0.0000000e+00   1.1000000e+00
   5.0449290e-03   1.0481198e+00
   1.0089858e-02   1.0025065e+00
   1.5134787e-02   9.6242139e-01
   2.0179716e-02   9.2713191e-01
   2.3426715e-02   9.0662227e-01
   2.6673713e-02   8.8764057e-01
   2.9920712e-02   8.7003994e-01
   3.3167711e-02   8.5368659e-01
   3.6414710e-02   8.3845463e-01
   3.9661709e-02   8.2423063e-01
   4.2908708e-02   8.1091638e-01
   4.6155706e-02   7.9842300e-01
   4.6282795e-02   7.9794957e-01
   4.6409883e-02   7.9747727e-01
   4.6536972e-02   7.9700610e-01
   4.6664061e-02   7.9653605e-01
   4.6791149e-02   7.9519591e-01
   4.6918238e-02   7.9530297e-01
   4.7045326e-02   7.9813463e-01
   4.7172415e-02   8.0029451e-01
   4.7292782e-02   7.9984365e-01
   4.7413149e-02   7.9939381e-01
   4.7533516e-02   7.9894499e-01
   4.7653884e-02   7.9849718e-01
   4.7862906e-02   7.9772194e-01
   4.8071929e-02   7.9694971e-01
   4.8280952e-02   7.9618049e-01
   4.8489974e-02   7.9541426e-01
   4.8698997e-02   7.9320896e-01
   4.8908020e-02   7.9339966e-01
   4.9117043e-02   7.9809917e-01
   4.9326065e-02   8.0168316e-01
   4.9505097e-02   8.0101379e-01
   4.9684129e-02   8.0034666e-01
   4.9863161e-02   7.9968176e-01
   5.0042192e-02   7.9901906e-01
   5.0439893e-02   7.9755480e-01
   5.0837593e-02   7.9610126e-01
   5.1235293e-02   7.9465831e-01
   5.1632993e-02   7.9322582e-01
   5.1707758e-02   7.9295767e-01
   5.1782524e-02   7.9268989e-01
   5.1857289e-02   7.9242247e-01
   5.1932054e-02   7.9215542e-01
   5.2006820e-02   7.9136909e-01
   5.2081585e-02   7.9144555e-01
   5.2156350e-02   7.9314657e-01
   5.2231115e-02   7.9444627e-01
   5.2291171e-02   7.9422696e-01
   5.2351226e-02   7.9400788e-01
   5.2411281e-02   7.9378905e-01
   5.2471336e-02   7.9357045e-01
   5.2590575e-02   7.9313712e-01
   5.2709813e-02   7.9270472e-01
   5.2829052e-02   7.9227323e-01
   5.2948290e-02   7.9184258e-01
   5.3067529e-02   7.9223853e-01
   5.3186767e-02   7.9151896e-01
   5.3306006e-02   7.8890698e-01
   5.3425244e-02   7.8812575e-01
   5.3535537e-02   7.8791912e-01
   5.3645831e-02   7.8798497e-01
   5.3756124e-02   7.9127383e-01
   5.3866417e-02   7.9404823e-01
   5.3966964e-02   7.9368335e-01
   5.4067511e-02   7.9331912e-01
   5.4168058e-02   7.9295556e-01
   5.4268605e-02   7.9259266e-01
   5.4448685e-02   7.9194434e-01
   5.4628764e-02   7.9129813e-01
   5.4808844e-02   7.9065401e-01
   5.4988924e-02   7.9001196e-01
   5.5169004e-02   7.8810781e-01
   5.5349083e-02   7.8830368e-01
   5.5529163e-02   7.9245197e-01
   5.5709243e-02   7.9562238e-01
   5.5867362e-02   7.9504578e-01
   5.6025481e-02   7.9447082e-01
   5.6183600e-02   7.9389750e-01
   5.6341719e-02   7.9332581e-01
   5.6858901e-02   7.9146719e-01
   5.7376083e-02   7.8962566e-01
   5.7893266e-02   7.8780095e-01
   5.8410448e-02   7.8599280e-01
   5.8786737e-02   7.8409241e-01
   5.9163026e-02   7.8306485e-01
   5.9539314e-02   7.8377358e-01
   5.9915603e-02   7.8412456e-01
   6.0214475e-02   7.8164294e-01
   6.0513347e-02   7.8129018e-01
   6.0812219e-02   7.8520163e-01
   6.1111091e-02   7.8819548e-01
   6.1409963e-02   7.8717661e-01
   6.1708835e-02   7.8616299e-01
   6.2007707e-02   7.8515456e-01
   6.2306579e-02   7.8415130e-01
   6.2515087e-02   7.8345439e-01
   6.2723596e-02   7.8275996e-01
   6.2932105e-02   7.8206798e-01
   6.3140613e-02   7.8137844e-01
   6.3250266e-02   7.8101679e-01
   6.3359919e-02   7.8065581e-01
   6.3469571e-02   7.8029550e-01
   6.3579224e-02   7.7993585e-01
   6.3688876e-02   7.7879759e-01
   6.3798529e-02   7.7895356e-01
   6.3908181e-02   7.8154652e-01
   6.4017834e-02   7.8353869e-01
   6.4123584e-02   7.8318607e-01
   6.4229334e-02   7.8283407e-01
   6.4335085e-02   7.8248271e-01
   6.4440835e-02   7.8213198e-01
   6.4758797e-02   7.8108118e-01
   6.5076759e-02   7.8003598e-01
   6.5394721e-02   7.7899632e-01
   6.5712682e-02   7.7796216e-01
   6.5960420e-02   7.7538875e-01
   6.6208158e-02   7.7575801e-01
   6.6455897e-02   7.8166421e-01
   6.6703635e-02   7.8619608e-01
   6.6951373e-02   7.8536243e-01
   6.7199111e-02   7.8453230e-01
   6.7446849e-02   7.8370567e-01
   6.7694587e-02   7.8288252e-01
   6.8445253e-02   7.8041095e-01
   6.9195918e-02   7.7797407e-01
   6.9946584e-02   7.7557053e-01
   7.0697249e-02   7.7319722e-01
   7.0943306e-02   7.7242529e-01
   7.1189362e-02   7.7165639e-01
   7.1435419e-02   7.7089051e-01
   7.1681476e-02   7.7012762e-01
   7.1846454e-02   7.6961778e-01
   7.2011433e-02   7.6910926e-01
   7.2176412e-02   7.6860207e-01
   7.2341391e-02   7.6809620e-01
   7.2506369e-02   7.6651571e-01
   7.2671348e-02   7.6662860e-01
   7.2836327e-02   7.7000337e-01
   7.3001306e-02   7.7261202e-01
   7.3152039e-02   7.7214096e-01
   7.3302773e-02   7.7167102e-01
   7.3453507e-02   7.7120221e-01
   7.3604240e-02   7.7073452e-01
   7.4057094e-02   7.6933612e-01
   7.4509949e-02   7.6794765e-01
   7.4962803e-02   7.6656898e-01
   7.5415657e-02   7.6519998e-01
   7.5579167e-02   7.6470804e-01
   7.5742676e-02   7.6421733e-01
   7.5906185e-02   7.6372786e-01
   7.6069694e-02   7.6323961e-01
   7.6134606e-02   7.6304612e-01
   7.6199517e-02   7.6285283e-01
   7.6264428e-02   7.6265972e-01
   7.6329339e-02   7.6246681e-01
   7.6353019e-02   7.6239648e-01
   7.6376698e-02   7.6232618e-01
   7.6400378e-02   7.6225590e-01
   7.6424058e-02   7.6218565e-01
   7.6431323e-02   7.6216410e-01
   7.6438589e-02   7.6214255e-01
   7.6445854e-02   7.6212101e-01
   7.6453120e-02   7.6209947e-01
   7.6455711e-02   7.6209178e-01
   7.6458303e-02   7.6208410e-01
   7.6460894e-02   7.6207642e-01
   7.6463486e-02   7.6206873e-01
   7.6466077e-02   7.6206105e-01
   7.6468669e-02   7.6205337e-01
   7.6471260e-02   7.6204569e-01
   7.6473852e-02   7.6203801e-01
   7.6486809e-02   7.6190375e-01
   7.6499767e-02   7.6192420e-01
   7.6512724e-02   7.6223967e-01
   7.6525682e-02   7.6248467e-01
   7.6544665e-02   7.6242829e-01
   7.6563648e-02   7.6237193e-01
   7.6582631e-02   7.6231558e-01
   7.6601614e-02   7.6225925e-01
   7.6650658e-02   7.6211378e-01
   7.6699702e-02   7.6196843e-01
   7.6748745e-02   7.6182318e-01
   7.6797789e-02   7.6167804e-01
   7.6846833e-02   7.6117785e-01
   7.6895877e-02   7.6126733e-01
   7.6944921e-02   7.6246743e-01
   7.6993965e-02   7.6339388e-01
   7.7034021e-02   7.6327296e-01
   7.7074078e-02   7.6315212e-01
   7.7114134e-02   7.6303135e-01
   7.7154190e-02   7.6291066e-01
   7.7354471e-02   7.6230829e-01
   7.7554753e-02   7.6170777e-01
   7.7755034e-02   7.6110909e-01
   7.7955315e-02   7.6051222e-01
   7.8034118e-02   7.6027788e-01
   7.8112920e-02   7.6004381e-01
   7.8191722e-02   7.5981002e-01
   7.8270524e-02   7.5957651e-01
   7.8349327e-02   7.5877057e-01
   7.8428129e-02   7.5891552e-01
   7.8506931e-02   7.6085112e-01
   7.8585733e-02   7.6234477e-01
   7.8649810e-02   7.6215002e-01
   7.8713887e-02   7.6195545e-01
   7.8777964e-02   7.6176108e-01
   7.8842040e-02   7.6156690e-01
   7.9162424e-02   7.6059884e-01
   7.9482808e-02   7.5963549e-01
   7.9803192e-02   7.5867680e-01
   8.0123576e-02   7.5772274e-01
   8.1007899e-02   7.7061423e-01
   8.1892221e-02   7.8809912e-01
   8.2776544e-02   7.9018066e-01
   8.3660867e-02   7.8308720e-01
   8.4545190e-02   7.8006088e-01
   8.5429513e-02   7.7707828e-01
   8.6313836e-02   7.7413827e-01
   8.7198159e-02   7.7123984e-01
   9.0318280e-02   7.6132985e-01
   9.3438402e-02   7.5187879e-01
   9.6558524e-02   7.4284605e-01
   9.9678646e-02   7.3419596e-01
   1.0529867e-01   7.1947982e-01
   1.1091869e-01   7.0574771e-01
   1.1653871e-01   6.9287046e-01
   1.2215873e-01   6.8073530e-01
   1.2777875e-01   6.6924888e-01
   1.3339877e-01   6.5833940e-01
   1.3901880e-01   6.4794480e-01
   1.4463882e-01   6.3801115e-01
   1.5755853e-01   6.1665099e-01
   1.7047823e-01   5.9710144e-01
   1.8339794e-01   5.7910098e-01
   1.9631765e-01   5.6234963e-01
   1.9964586e-01   5.5820285e-01
   2.0297408e-01   5.5412603e-01
   2.0630229e-01   5.5011678e-01
   2.0963050e-01   5.4617296e-01
   2.1295871e-01   5.4229208e-01
   2.1628692e-01   5.3847116e-01
   2.1961514e-01   5.3470828e-01
   2.2294335e-01   5.3100245e-01
   2.3129208e-01   5.2194807e-01
   2.3964080e-01   5.1322408e-01
   2.4798953e-01   5.0480883e-01
   2.5633826e-01   4.9667211e-01
   2.6478112e-01   4.8871480e-01
   2.7322399e-01   4.8103108e-01
   2.8166685e-01   4.7359955e-01
   2.9010971e-01   4.6639379e-01
   3.0415518e-01   4.5485922e-01
   3.1820065e-01   4.4384704e-01
   3.3224612e-01   4.3330560e-01
   3.4629159e-01   4.2319702e-01
   3.7135031e-01   4.0617811e-01
   3.9640903e-01   3.9021246e-01
   4.2146774e-01   3.7509185e-01
   4.4652646e-01   3.6080884e-01
   4.6314015e-01   3.5179832e-01
   4.7975384e-01   3.4306008e-01
   4.9636753e-01   3.3456736e-01
   5.1298122e-01   3.2631187e-01
   5.2959492e-01   3.1828400e-01
   5.4620861e-01   3.1046242e-01
   5.6282230e-01   3.0283441e-01
   5.7943599e-01   2.9538635e-01
   6.1972344e-01   2.7800213e-01
   6.6001088e-01   2.6150230e-01
   7.0029833e-01   2.4580218e-01
   7.4058577e-01   2.3081689e-01
   7.6671602e-01   2.2144391e-01
   7.9284626e-01   2.1235345e-01
   8.1897651e-01   2.0354780e-01
   8.4510675e-01   1.9499918e-01
   8.7123700e-01   1.8668294e-01
   8.9736724e-01   1.7862976e-01
   9.2349748e-01   1.7084679e-01
   9.4962773e-01   1.6330717e-01
   9.7915743e-01   1.5504436e-01
   1.0086871e+00   1.4710892e-01
   1.0382168e+00   1.3951847e-01
   1.0677465e+00   1.3221889e-01
   1.0958966e+00   1.2548217e-01
   1.1240467e+00   1.1903579e-01
   1.1521968e+00   1.1289954e-01
   1.1803469e+00   1.0700873e-01
   1.2050280e+00   1.0200479e-01
   1.2297091e+00   9.7206751e-02
   1.2543902e+00   9.2621109e-02
   1.2790713e+00   8.8214180e-02
   1.3026926e+00   8.4141007e-02
   1.3263139e+00   8.0234320e-02
   1.3499353e+00   7.6494018e-02
   1.3735566e+00   7.2904355e-02
   1.3997046e+00   6.9091363e-02
   1.4258527e+00   6.5458058e-02
   1.4520007e+00   6.2002245e-02
   1.4781488e+00   5.8709089e-02
   1.5077626e+00   5.5158312e-02
   1.5373763e+00   5.1807831e-02
   1.5669901e+00   4.8655227e-02
   1.5966038e+00   4.5677978e-02
   1.6264762e+00   4.2829240e-02
   1.6563485e+00   4.0154000e-02
   1.6862208e+00   3.7653225e-02
   1.7160932e+00   3.5297006e-02
   1.7425741e+00   3.3307857e-02
   1.7690551e+00   3.1432217e-02
   1.7955360e+00   2.9670881e-02
   1.8220170e+00   2.8003401e-02
   1.8458171e+00   2.6571690e-02
   1.8696173e+00   2.5214261e-02
   1.8934174e+00   2.3929767e-02
   1.9172175e+00   2.2709238e-02
   1.9420409e+00   2.1496864e-02
   1.9668642e+00   2.0349844e-02
   1.9916875e+00   1.9266101e-02
   2.0165109e+00   1.8239561e-02
   2.0450733e+00   1.7122291e-02
   2.0736358e+00   1.6074784e-02
   2.1021982e+00   1.5094536e-02
   2.1307607e+00   1.4174039e-02
   2.1616586e+00   1.3236933e-02
   2.1925566e+00   1.2364687e-02
   2.2234545e+00   1.1556134e-02
   2.2543525e+00   1.0800430e-02
   2.2828706e+00   1.0140813e-02
   2.3113888e+00   9.5250726e-03
   2.3399070e+00   8.9537831e-03
   2.3684251e+00   8.4167886e-03
   2.3929199e+00   7.9766830e-03
   2.4174147e+00   7.5619411e-03
   2.4419095e+00   7.1724234e-03
   2.4664044e+00   6.8035316e-03
   2.4899960e+00   6.4645254e-03
   2.5135877e+00   6.1437709e-03
   2.5371794e+00   5.8407395e-03
   2.5607710e+00   5.5533000e-03
   2.5875226e+00   5.2440608e-03
   2.6142741e+00   4.9533021e-03
   2.6410257e+00   4.6803491e-03
   2.6677772e+00   4.4231432e-03
   2.6985564e+00   4.1441629e-03
   2.7293355e+00   3.8843767e-03
   2.7601146e+00   3.6433267e-03
   2.7908938e+00   3.4178678e-03
   2.8215072e+00   3.2058403e-03
   2.8521207e+00   3.0088545e-03
   2.8827341e+00   2.8273716e-03
   2.9133476e+00   2.6570840e-03
   2.9395301e+00   2.5174864e-03
   2.9657127e+00   2.3866389e-03
   2.9918952e+00   2.2649040e-03
   3.0180777e+00   2.1496384e-03
   3.0412318e+00   2.0515184e-03
   3.0643858e+00   1.9586143e-03
   3.0875398e+00   1.8708862e-03
   3.1106939e+00   1.7873927e-03
   3.1354206e+00   1.7021244e-03
   3.1601473e+00   1.6214402e-03
   3.1848740e+00   1.5452251e-03
   3.2096007e+00   1.4728834e-03
   3.2389513e+00   1.3913342e-03
   3.2683019e+00   1.3148786e-03
   3.2976526e+00   1.2434163e-03
   3.3270032e+00   1.1761246e-03
   3.3589487e+00   1.1065884e-03
   3.3908942e+00   1.0419047e-03
   3.4228397e+00   9.8227525e-04
   3.4547851e+00   9.2618610e-04
   3.4834399e+00   8.7764500e-04
   3.5120947e+00   8.3236868e-04
   3.5407495e+00   7.9074271e-04
   3.5694043e+00   7.5121724e-04
   3.5932690e+00   7.1903189e-04
   3.6171338e+00   6.8862557e-04
   3.6409985e+00   6.6008555e-04
   3.6648633e+00   6.3282311e-04
   3.6879647e+00   6.0726177e-04
   3.7110660e+00   5.8293619e-04
   3.7341674e+00   5.5984185e-04
   3.7572687e+00   5.3775378e-04
   3.7843166e+00   5.1294197e-04
   3.8113644e+00   4.8945610e-04
   3.8384123e+00   4.6728607e-04
   3.8654601e+00   4.4620818e-04
   3.8972240e+00   4.2254605e-04
   3.9289879e+00   4.0037636e-04
   3.9607519e+00   3.7976017e-04
   3.9925158e+00   3.6025480e-04
   4.0237157e+00   3.4168309e-04
   4.0549157e+00   3.2438070e-04
   4.0861156e+00   3.0857468e-04
   4.1173156e+00   2.9349800e-04
   4.1438230e+00   2.8075357e-04
   4.1703305e+00   2.6881437e-04
   4.1968379e+00   2.5783310e-04
   4.2233453e+00   2.4728859e-04
   4.2471565e+00   2.3787582e-04
   4.2709676e+00   2.2895139e-04
   4.2947788e+00   2.2055551e-04
   4.3185899e+00   2.1248680e-04
   4.3444189e+00   2.0393786e-04
   4.3702479e+00   1.9581769e-04
   4.3960769e+00   1.8815227e-04
   4.4219058e+00   1.8080246e-04
   4.4525078e+00   1.7232855e-04
   4.4831097e+00   1.6435810e-04
   4.5137116e+00   1.5695847e-04
   4.5443136e+00   1.4988389e-04
   4.5769848e+00   1.4234074e-04
   4.6096560e+00   1.3538163e-04
   4.6423272e+00   1.2922995e-04
   4.6749984e+00   1.2326833e-04
   4.7038874e+00   1.1763598e-04
   4.7327763e+00   1.1252361e-04
   4.7616653e+00   1.0820035e-04
   4.7905543e+00   1.0394575e-04
   4.8148880e+00   1.0000470e-04
   4.8392216e+00   9.6368475e-05
   4.8635553e+00   9.3127406e-05
   4.8878890e+00   8.9980225e-05
   4.9119510e+00   8.6759031e-05
   4.9360129e+00   8.3723807e-05
   4.9600749e+00   8.0909358e-05
   4.9841369e+00   7.8187116e-05
   4.9881027e+00   7.7734054e-05
   4.9920685e+00   7.7284520e-05
   4.9960342e+00   7.6838407e-05
   5.0000000e+00   7.6395616e-05


==> data/x2HatDataCohenWithoutCBF.dat <==
   0.0000000e+00   1.1000000e+00
   5.0449290e-03   1.0481198e+00
   1.0089858e-02   1.0025065e+00
   1.5134787e-02   9.6242143e-01
   2.0179716e-02   9.2713181e-01
   2.7931746e-02   8.8061341e-01
   3.5683777e-02   8.4170500e-01
   4.3435807e-02   8.0879865e-01
   5.1187838e-02   7.8050739e-01
   6.0977122e-02   7.4969524e-01
   7.0766406e-02   7.2330454e-01
   8.0555691e-02   7.0040194e-01
   9.0344975e-02   6.8002355e-01
   9.9556835e-02   6.6252863e-01
   1.0876870e-01   6.4648353e-01
   1.1798056e-01   6.3165758e-01
   1.2719242e-01   6.1782602e-01
   1.3892783e-01   6.0137770e-01
   1.5066324e-01   5.8609827e-01
   1.6239865e-01   5.7183560e-01
   1.7413406e-01   5.5842684e-01
   1.8967305e-01   5.4178613e-01
   2.0521204e-01   5.2629136e-01
   2.2075103e-01   5.1179885e-01
   2.3629002e-01   4.9817784e-01
   2.6254049e-01   4.7699436e-01
   2.8879095e-01   4.5755530e-01
   3.1504142e-01   4.3939529e-01
   3.4129188e-01   4.2257546e-01
   3.6436600e-01   4.0895773e-01
   3.8744012e-01   3.9595645e-01
   4.1051424e-01   3.8339604e-01
   4.3358836e-01   3.7141098e-01
   4.5427608e-01   3.6122381e-01
   4.7496379e-01   3.5134031e-01
   4.9565151e-01   3.4170813e-01
   5.1633922e-01   3.3236080e-01
   5.3895675e-01   3.2248660e-01
   5.6157428e-01   3.1287352e-01
   5.8419181e-01   3.0348685e-01
   6.0680934e-01   2.9433812e-01
   6.3428685e-01   2.8355153e-01
   6.6176436e-01   2.7304605e-01
   6.8924186e-01   2.6278833e-01
   7.1671937e-01   2.5279736e-01
   7.4888284e-01   2.4146854e-01
   7.8104630e-01   2.3044142e-01
   8.1320976e-01   2.1968099e-01
   8.4537323e-01   2.0925069e-01
   8.7740183e-01   1.9927448e-01
   9.0943042e-01   1.8955447e-01
   9.4145902e-01   1.8003142e-01
   9.7348762e-01   1.7085636e-01
   9.9934367e-01   1.6379494e-01
   1.0251997e+00   1.5689295e-01
   1.0510558e+00   1.5011751e-01
   1.0769118e+00   1.4356069e-01
   1.0982799e+00   1.3835264e-01
   1.1196479e+00   1.3326869e-01
   1.1410159e+00   1.2830429e-01
   1.1623839e+00   1.2347741e-01
   1.1854987e+00   1.1842310e-01
   1.2086135e+00   1.1352280e-01
   1.2317283e+00   1.0877318e-01
   1.2548431e+00   1.0417926e-01
   1.2845434e+00   9.8509499e-02
   1.3142436e+00   9.3084566e-02
   1.3439438e+00   8.7896088e-02
   1.3736440e+00   8.2947336e-02
   1.4092531e+00   7.7339759e-02
   1.4448622e+00   7.2042848e-02
   1.4804713e+00   6.7030050e-02
   1.5160804e+00   6.2326976e-02
   1.5381757e+00   5.9573338e-02
   1.5602709e+00   5.6921276e-02
   1.5823661e+00   5.4365719e-02
   1.6044613e+00   5.1912116e-02
   1.6265566e+00   4.9562860e-02
   1.6486518e+00   4.7307582e-02
   1.6707470e+00   4.5142718e-02
   1.6928422e+00   4.3067680e-02
   1.7218010e+00   4.0482073e-02
   1.7507598e+00   3.8037664e-02
   1.7797185e+00   3.5726677e-02
   1.8086773e+00   3.3546265e-02
   1.8432151e+00   3.1114606e-02
   1.8777529e+00   2.8844490e-02
   1.9122907e+00   2.6720693e-02
   1.9468285e+00   2.4747087e-02
   1.9692999e+00   2.3544725e-02
   1.9917712e+00   2.2395928e-02
   2.0142426e+00   2.1297496e-02
   2.0367139e+00   2.0250513e-02
   2.0591853e+00   1.9254944e-02
   2.0816566e+00   1.8305685e-02
   2.1041280e+00   1.7400437e-02
   2.1265993e+00   1.6538253e-02
   2.1553372e+00   1.5496574e-02
   2.1840752e+00   1.4517803e-02
   2.2128131e+00   1.3597777e-02
   2.2415511e+00   1.2734462e-02
   2.2751843e+00   1.1794155e-02
   2.3088176e+00   1.0920198e-02
   2.3424508e+00   1.0106052e-02
   2.3760841e+00   9.3519570e-03
   2.3988684e+00   8.8751076e-03
   2.4216526e+00   8.4213456e-03
   2.4444369e+00   7.9891740e-03
   2.4672212e+00   7.5787531e-03
   2.4900055e+00   7.1898489e-03
   2.5127897e+00   6.8202961e-03
   2.5355740e+00   6.4690251e-03
   2.5583583e+00   6.1355310e-03
   2.5869328e+00   5.7415423e-03
   2.6155073e+00   5.3722611e-03
   2.6440818e+00   5.0259433e-03
   2.6726563e+00   4.7016783e-03
   2.7057078e+00   4.3531853e-03
   2.7387593e+00   4.0297397e-03
   2.7718109e+00   3.7288632e-03
   2.8048624e+00   3.4504144e-03
   2.8278753e+00   3.2696286e-03
   2.8508882e+00   3.0979500e-03
   2.8739011e+00   2.9347699e-03
   2.8969140e+00   2.7800890e-03
   2.9199269e+00   2.6337718e-03
   2.9429398e+00   2.4949779e-03
   2.9659527e+00   2.3632728e-03
   2.9889656e+00   2.2384400e-03
   3.0174188e+00   2.0932433e-03
   3.0458721e+00   1.9572893e-03
   3.0743253e+00   1.8299114e-03
   3.1027785e+00   1.7107506e-03
   3.1353964e+00   1.5838825e-03
   3.1680142e+00   1.4661723e-03
   3.2006320e+00   1.3567270e-03
   3.2332498e+00   1.2554407e-03
   3.2627976e+00   1.1707233e-03
   3.2923454e+00   1.0914312e-03
   3.3218932e+00   1.0168969e-03
   3.3514410e+00   9.4748909e-04
   3.3762590e+00   8.9333084e-04
   3.4010770e+00   8.4208113e-04
   3.4258951e+00   7.9345251e-04
   3.4507131e+00   7.4761928e-04
   3.4745959e+00   7.0622412e-04
   3.4984787e+00   6.6702573e-04
   3.5223615e+00   6.2985901e-04
   3.5462443e+00   5.9474080e-04
   3.5738537e+00   5.5667903e-04
   3.6014631e+00   5.2097152e-04
   3.6290725e+00   4.8741615e-04
   3.6566819e+00   4.5600482e-04
   3.6889604e+00   4.2201857e-04
   3.7212389e+00   3.9043382e-04
   3.7535173e+00   3.6092851e-04
   3.7857958e+00   3.3366941e-04
   3.8176933e+00   3.0921213e-04
   3.8495907e+00   2.8630549e-04
   3.8814881e+00   2.6450541e-04
   3.9133855e+00   2.4445253e-04
   3.9401225e+00   2.2941406e-04
   3.9668594e+00   2.1507625e-04
   3.9935964e+00   2.0117253e-04
   4.0203333e+00   1.8820610e-04
   4.0437482e+00   1.7789589e-04
   4.0671630e+00   1.6804299e-04
   4.0905779e+00   1.5856030e-04
   4.1139927e+00   1.4960723e-04
   4.1392363e+00   1.4066246e-04
   4.1644799e+00   1.3219335e-04
   4.1897235e+00   1.2413087e-04
   4.2149671e+00   1.1655592e-04
   4.2454145e+00   1.0816665e-04
   4.2758619e+00   1.0030691e-04
   4.3063094e+00   9.2854712e-05
   4.3367568e+00   8.5968171e-05
   4.3700238e+00   7.9360486e-05
   4.4032907e+00   7.3089377e-05
   4.4365577e+00   6.6869781e-05
   4.4698246e+00   6.1257134e-05
   4.4992975e+00   5.7296663e-05
   4.5287703e+00   5.3335083e-05
   4.5582432e+00   4.9031667e-05
   4.5877160e+00   4.5165603e-05
   4.6119743e+00   4.2740764e-05
   4.6362325e+00   4.0290323e-05
   4.6604908e+00   3.7700194e-05
   4.6847491e+00   3.5287389e-05
   4.7082427e+00   3.3318744e-05
   4.7317363e+00   3.1395749e-05
   4.7552299e+00   2.9476263e-05
   4.7787235e+00   2.7672742e-05
   4.8065203e+00   2.5799069e-05
   4.8343170e+00   2.4002796e-05
   4.8621138e+00   2.2226790e-05
   4.8899105e+00   2.0588963e-05
   4.9174329e+00   1.9198459e-05
   4.9449552e+00   1.7856790e-05
   4.9724776e+00   1.6514016e-05
   5.0000000e+00   1.5277968e-05


==> data/x2HatDataSim1.dat <==
   0.0000000e+00   1.0000000e+00
   1.0268811e-02   1.0502165e+00
   2.0537623e-02   1.1004848e+00
   3.0806434e-02   1.1495712e+00
   4.1075245e-02   1.1957661e+00
   4.7981550e-02   1.2241414e+00
   5.4887855e-02   1.2494801e+00
   6.1794159e-02   1.2711451e+00
   6.8700464e-02   1.2886925e+00
   7.5606769e-02   1.3019440e+00
   8.2513073e-02   1.3112086e+00
   8.9419378e-02   1.3169591e+00
   9.6325682e-02   1.3197229e+00
   1.0421028e-01   1.3200344e+00
   1.1209489e-01   1.3181404e+00
   1.1997949e-01   1.3146233e+00
   1.2786409e-01   1.3098324e+00
   1.3564672e-01   1.3041548e+00
   1.4342935e-01   1.2978333e+00
   1.5121198e-01   1.2910119e+00
   1.5899461e-01   1.2838042e+00
   1.6997756e-01   1.2731524e+00
   1.8096052e-01   1.2620480e+00
   1.9194347e-01   1.2505790e+00
   2.0292642e-01   1.2388522e+00
   2.1819812e-01   1.2223270e+00
   2.3346981e-01   1.2055428e+00
   2.4874151e-01   1.1885238e+00
   2.6401320e-01   1.1714601e+00
   2.8316606e-01   1.1503435e+00
   3.0231891e-01   1.1293238e+00
   3.2147176e-01   1.1083133e+00
   3.4062462e-01   1.0876338e+00
   3.5631595e-01   1.0711307e+00
   3.7200727e-01   1.0548492e+00
   3.8769860e-01   1.0387672e+00
   4.0338993e-01   1.0229152e+00
   4.2076275e-01   1.0056640e+00
   4.3813556e-01   9.8864025e-01
   4.5550838e-01   9.7179048e-01
   4.7288120e-01   9.5512048e-01
   4.9221646e-01   9.3679246e-01
   5.1155173e-01   9.1858780e-01
   5.3088699e-01   9.0043675e-01
   5.5022225e-01   8.8235523e-01
   5.7105877e-01   8.6298530e-01
   5.9189529e-01   8.4361721e-01
   6.1273181e-01   8.2419069e-01
   6.3356833e-01   8.0475841e-01
   6.5480375e-01   7.8501825e-01
   6.7603917e-01   7.6525268e-01
   6.9727459e-01   7.4543130e-01
   7.1851001e-01   7.2561571e-01
   7.3993914e-01   7.0569695e-01
   7.6136827e-01   6.8580697e-01
   7.8279740e-01   6.6593868e-01
   8.0422653e-01   6.4614109e-01
   8.2601962e-01   6.2613626e-01
   8.4781271e-01   6.0624607e-01
   8.6960581e-01   5.8647745e-01
   8.9139890e-01   5.6686596e-01
   9.1362781e-01   5.4706516e-01
   9.3585672e-01   5.2747480e-01
   9.5808563e-01   5.0810940e-01
   9.8031455e-01   4.8899535e-01
   1.0029041e+00   4.6985830e-01
   1.0254937e+00   4.5102540e-01
   1.0480833e+00   4.3251319e-01
   1.0706729e+00   4.1434190e-01
   1.0944484e+00   3.9560799e-01
   1.1182239e+00   3.7729223e-01
   1.1419994e+00   3.5941046e-01
   1.1657749e+00   3.4197887e-01
   1.1974981e+00   3.1944847e-01
   1.2292213e+00   2.9777633e-01
   1.2609444e+00   2.7698347e-01
   1.2926676e+00   2.5708472e-01
   1.3349962e+00   2.3194828e-01
   1.3773248e+00   2.0844324e-01
   1.4196534e+00   1.8656216e-01
   1.4619820e+00   1.6627956e-01
   1.5242990e+00   1.3926686e-01
   1.5866161e+00   1.1550433e-01
   1.6489332e+00   9.4780959e-02
   1.7112502e+00   7.6865071e-02
   1.7697490e+00   6.2391049e-02
   1.8282477e+00   4.9970541e-02
   1.8867464e+00   3.9388210e-02
   1.9452451e+00   3.0449452e-02
   2.0036066e+00   2.2984850e-02
   2.0619680e+00   1.6784752e-02
   2.1203295e+00   1.1682859e-02
   2.1786910e+00   7.5336061e-03
   2.2415891e+00   3.9779624e-03
   2.3044872e+00   1.2232261e-03
   2.3673854e+00  -8.6330984e-04
   2.4302835e+00  -2.3950799e-03
   2.4988368e+00  -3.5478445e-03
   2.5673900e+00  -4.2703081e-03
   2.6359432e+00  -4.6566374e-03
   2.7044964e+00  -4.7857065e-03
   2.7806060e+00  -4.7070638e-03
   2.8567156e+00  -4.4643823e-03
   2.9328253e+00  -4.1155040e-03
   3.0089349e+00  -3.7071697e-03
   3.0873665e+00  -3.2617995e-03
   3.1657981e+00  -2.8171219e-03
   3.2442297e+00  -2.3920793e-03
   3.3226614e+00  -2.0009283e-03
   3.3990790e+00  -1.6605171e-03
   3.4754966e+00  -1.3620778e-03
   3.5519142e+00  -1.1057510e-03
   3.6283318e+00  -8.9070223e-04
   3.7104552e+00  -7.0267325e-04
   3.7925787e+00  -5.5377981e-04
   3.8747021e+00  -4.3869042e-04
   3.9568256e+00  -3.5252334e-04
   4.0456135e+00  -2.8589579e-04
   4.1344014e+00  -2.4062905e-04
   4.2231893e+00  -2.1166229e-04
   4.3119772e+00  -1.9460591e-04
   4.3863318e+00  -1.8653205e-04
   4.4606864e+00  -1.8225515e-04
   4.5350410e+00  -1.8054391e-04
   4.6093956e+00  -1.8016160e-04
   4.6816475e+00  -1.8001590e-04
   4.7538994e+00  -1.7974538e-04
   4.8261514e+00  -1.7911534e-04
   4.8984033e+00  -1.7775599e-04
   4.9728379e+00  -1.7521941e-04
   5.0472726e+00  -1.7170874e-04
   5.1217073e+00  -1.6739518e-04
   5.1961419e+00  -1.6223152e-04
   5.2741364e+00  -1.5579772e-04
   5.3521309e+00  -1.4869153e-04
   5.4301254e+00  -1.4121673e-04
   5.5081199e+00  -1.3341048e-04
   5.5906310e+00  -1.2472613e-04
   5.6731420e+00  -1.1598642e-04
   5.7556530e+00  -1.0747448e-04
   5.8381641e+00  -9.9188473e-05
   5.9259339e+00  -9.0495018e-05
   6.0137037e+00  -8.2231733e-05
   6.1014735e+00  -7.4601160e-05
   6.1892432e+00  -6.7523352e-05
   6.2828772e+00  -6.0368149e-05
   6.3765112e+00  -5.3842112e-05
   6.4701451e+00  -4.8072978e-05
   6.5637791e+00  -4.2918127e-05
   6.6638483e+00  -3.7813672e-05
   6.7639176e+00  -3.3296707e-05
   6.8639868e+00  -2.9456323e-05
   6.9640561e+00  -2.6123292e-05
   7.0712420e+00  -2.2821215e-05
   7.1784279e+00  -1.9953065e-05
   7.2856138e+00  -1.7603881e-05
   7.3927997e+00  -1.5607706e-05
   7.5080359e+00  -1.3568713e-05
   7.6232720e+00  -1.1807868e-05
   7.7385082e+00  -1.0423607e-05
   7.8537444e+00  -9.2664396e-06
   7.9783112e+00  -8.0023315e-06
   8.1028781e+00  -6.9068139e-06
   8.2274449e+00  -6.0933458e-06
   8.3520118e+00  -5.4289993e-06
   8.4875860e+00  -4.6222037e-06
   8.6231603e+00  -3.9202545e-06
   8.7587345e+00  -3.4462068e-06
   8.8943088e+00  -3.0789802e-06
   9.0430088e+00  -2.5551112e-06
   9.1917088e+00  -2.0995808e-06
   9.3404088e+00  -1.8398864e-06
   9.4891088e+00  -1.6630028e-06
   9.6168316e+00  -1.4444264e-06
   9.7445544e+00  -1.2461989e-06
   9.8722772e+00  -1.1035904e-06
   1.0000000e+01  -9.8539303e-07


==> data/x2HatDataSim2.dat <==
   0.0000000e+00   1.5000000e+00
   5.7066839e-04   1.4900120e+00
   1.1413368e-03   1.4801989e+00
   1.7120052e-03   1.4705639e+00
   2.2826736e-03   1.4611122e+00
   5.1360155e-03   1.4134790e+00
   7.9893575e-03   1.3816066e+00
   1.0842699e-02   1.3770458e+00
   1.3696041e-02   1.3918454e+00
   1.6333856e-02   1.4109431e+00
   1.8971671e-02   1.4365251e+00
   2.1609485e-02   1.4680135e+00
   2.4247300e-02   1.5047892e+00
   2.5977905e-02   1.5316062e+00
   2.7708510e-02   1.5587181e+00
   2.9439115e-02   1.5835863e+00
   3.1169720e-02   1.6040857e+00
   3.2900326e-02   1.6200928e+00
   3.4630931e-02   1.6311920e+00
   3.6361536e-02   1.6374803e+00
   3.8092141e-02   1.6421883e+00
   3.9568631e-02   1.6463454e+00
   4.1045122e-02   1.6489493e+00
   4.2521612e-02   1.6501603e+00
   4.3998102e-02   1.6503691e+00
   4.5696684e-02   1.6497057e+00
   4.7395265e-02   1.6479266e+00
   4.9093846e-02   1.6451069e+00
   5.0792428e-02   1.6414811e+00
   5.2833842e-02   1.6363089e+00
   5.4875256e-02   1.6301475e+00
   5.6916670e-02   1.6230585e+00
   5.8958084e-02   1.6152765e+00
   6.1350406e-02   1.6055199e+00
   6.3742728e-02   1.5949930e+00
   6.6135050e-02   1.5837700e+00
   6.8527372e-02   1.5720723e+00
   7.1338298e-02   1.5579554e+00
   7.4149224e-02   1.5433924e+00
   7.6960150e-02   1.5284695e+00
   7.9771076e-02   1.5133860e+00
   8.2752862e-02   1.4973831e+00
   8.5734648e-02   1.4813641e+00
   8.8716434e-02   1.4653922e+00
   9.1698220e-02   1.4495748e+00
   9.5512196e-02   1.4297079e+00
   9.9326171e-02   1.4102414e+00
   1.0314015e-01   1.3912130e+00
   1.0695412e-01   1.3727354e+00
   1.1118722e-01   1.3529674e+00
   1.1542033e-01   1.3339049e+00
   1.1965343e-01   1.3155326e+00
   1.2388653e-01   1.2978919e+00
   1.2838092e-01   1.2799862e+00
   1.3287531e-01   1.2628433e+00
   1.3736970e-01   1.2464163e+00
   1.4186409e-01   1.2306942e+00
   1.4646351e-01   1.2153156e+00
   1.5106292e-01   1.2005822e+00
   1.5566234e-01   1.1864429e+00
   1.6026175e-01   1.1728655e+00
   1.6478662e-01   1.1600260e+00
   1.6931150e-01   1.1476500e+00
   1.7383637e-01   1.1356991e+00
   1.7836125e-01   1.1241439e+00
   1.8283701e-01   1.1130770e+00
   1.8731278e-01   1.1023399e+00
   1.9178855e-01   1.0919070e+00
   1.9626432e-01   1.0817574e+00
   2.0237500e-01   1.0683247e+00
   2.0848569e-01   1.0553390e+00
   2.1459638e-01   1.0427612e+00
   2.2070707e-01   1.0305615e+00
   2.2865630e-01   1.0152154e+00
   2.3660553e-01   1.0004185e+00
   2.4455475e-01   9.8613348e-01
   2.5250398e-01   9.7232705e-01
   2.6268710e-01   9.5529206e-01
   2.7287022e-01   9.3896381e-01
   2.8305333e-01   9.2331415e-01
   2.9323645e-01   9.0829452e-01
   3.0506390e-01   8.9157868e-01
   3.1689136e-01   8.7562716e-01
   3.2871881e-01   8.6039684e-01
   3.4054627e-01   8.4581025e-01
   3.5461314e-01   8.2918609e-01
   3.6868002e-01   8.1325149e-01
   3.8274689e-01   7.9784723e-01
   3.9681377e-01   7.8275231e-01
   4.0967952e-01   7.6898085e-01
   4.2254527e-01   7.5498023e-01
   4.3541102e-01   7.4036772e-01
   4.4827677e-01   7.2460705e-01
   4.6114252e-01   7.0690376e-01
   4.7400827e-01   6.8620050e-01
   4.8687402e-01   6.6066041e-01
   4.9973977e-01   6.2739182e-01
   5.0747559e-01   6.0206034e-01
   5.1521141e-01   5.7124242e-01
   5.2294724e-01   5.3395676e-01
   5.3068306e-01   4.8982086e-01
   5.3841888e-01   4.3932741e-01
   5.4615470e-01   3.8514465e-01
   5.5389053e-01   3.3049071e-01
   5.6162635e-01   2.7843469e-01
   5.6815489e-01   2.3833656e-01
   5.7468342e-01   2.0224993e-01
   5.8121196e-01   1.7026225e-01
   5.8774050e-01   1.4217715e-01
   5.9426904e-01   1.1759426e-01
   6.0079758e-01   9.6114858e-02
   6.0732611e-01   7.7350342e-02
   6.1385465e-01   6.0936366e-02
   6.2077566e-01   4.5736478e-02
   6.2769667e-01   3.2492987e-02
   6.3461768e-01   2.0930672e-02
   6.4153869e-01   1.0803493e-02
   6.4999183e-01   7.6091386e-05
   6.5844497e-01  -9.1087731e-03
   6.6689811e-01  -1.6993957e-02
   6.7535125e-01  -2.3805159e-02
   6.8250289e-01  -2.8868056e-02
   6.8965453e-01  -3.3371772e-02
   6.9680618e-01  -3.7389648e-02
   7.0395782e-01  -4.0989895e-02
   7.1317872e-01  -4.5112296e-02
   7.2239961e-01  -4.8729968e-02
   7.3162051e-01  -5.1919930e-02
   7.4084140e-01  -5.4759468e-02
   7.5152130e-01  -5.7696249e-02
   7.6220121e-01  -6.0304748e-02
   7.7288111e-01  -6.2634354e-02
   7.8356101e-01  -6.4740749e-02
   7.9612548e-01  -6.6995143e-02
   8.0868995e-01  -6.9030023e-02
   8.2125442e-01  -7.0872565e-02
   8.3381889e-01  -7.2560900e-02
   8.4906033e-01  -7.4443759e-02
   8.6430177e-01  -7.6151261e-02
   8.7954321e-01  -7.7698664e-02
   8.9478465e-01  -7.9110691e-02
   9.1263698e-01  -8.0608419e-02
   9.3048931e-01  -8.1952023e-02
   9.4834164e-01  -8.3162135e-02
   9.6619397e-01  -8.4237845e-02
   9.8857129e-01  -8.5341508e-02
   1.0109486e+00  -8.6303897e-02
   1.0333259e+00  -8.7214177e-02
   1.0557033e+00  -8.7949573e-02
   1.0742186e+00  -8.8339716e-02
   1.0927340e+00  -8.8674493e-02
   1.1112494e+00  -8.8994664e-02
   1.1297648e+00  -8.9232958e-02
   1.1470565e+00  -8.9326516e-02
   1.1643481e+00  -8.9383640e-02
   1.1816398e+00  -8.9431288e-02
   1.1989314e+00  -8.9426867e-02
   1.2161632e+00  -8.9327936e-02
   1.2333949e+00  -8.9204348e-02
   1.2506266e+00  -8.9081534e-02
   1.2678583e+00  -8.8919726e-02
   1.2850491e+00  -8.8678922e-02
   1.3022399e+00  -8.8424136e-02
   1.3194306e+00  -8.8179121e-02
   1.3366214e+00  -8.7905468e-02
   1.3536661e+00  -8.7567855e-02
   1.3707109e+00  -8.7224041e-02
   1.3877556e+00  -8.6894904e-02
   1.4048004e+00  -8.6545605e-02
   1.4218237e+00  -8.6141725e-02
   1.4388470e+00  -8.5736947e-02
   1.4558703e+00  -8.5350074e-02
   1.4728936e+00  -8.4949002e-02
   1.4900692e+00  -8.4496961e-02
   1.5072448e+00  -8.4048102e-02
   1.5244205e+00  -8.3620239e-02
   1.5415961e+00  -8.3182266e-02
   1.5595707e+00  -8.2677324e-02
   1.5775454e+00  -8.2180660e-02
   1.5955201e+00  -8.1713365e-02
   1.6134947e+00  -8.1237487e-02
   1.6322138e+00  -8.0690257e-02
   1.6509329e+00  -8.0157115e-02
   1.6696520e+00  -7.9662416e-02
   1.6883711e+00  -7.9160293e-02
   1.7071820e+00  -7.8603340e-02
   1.7259929e+00  -7.8063172e-02
   1.7448037e+00  -7.7562130e-02
   1.7636146e+00  -7.7056250e-02
   1.7826260e+00  -7.6497310e-02
   1.8016373e+00  -7.5956092e-02
   1.8206487e+00  -7.5453366e-02
   1.8396600e+00  -7.4947503e-02
   1.8590167e+00  -7.4388162e-02
   1.8783734e+00  -7.3847421e-02
   1.8977301e+00  -7.3345428e-02
   1.9170867e+00  -7.2841257e-02
   1.9368016e+00  -7.2285322e-02
   1.9565164e+00  -7.1748774e-02
   1.9762312e+00  -7.1251233e-02
   1.9959460e+00  -7.0752171e-02
   2.0160024e+00  -7.0203542e-02
   2.0360589e+00  -6.9674774e-02
   2.0561154e+00  -6.9184840e-02
   2.0761719e+00  -6.8693863e-02
   2.0965735e+00  -6.8154989e-02
   2.1169752e+00  -6.7636190e-02
   2.1373768e+00  -6.7155784e-02
   2.1577784e+00  -6.6674638e-02
   2.1785362e+00  -6.6146950e-02
   2.1992939e+00  -6.5639398e-02
   2.2200516e+00  -6.5169703e-02
   2.2408093e+00  -6.4699419e-02
   2.2619275e+00  -6.4183916e-02
   2.2830458e+00  -6.3688502e-02
   2.3041640e+00  -6.3230352e-02
   2.3252823e+00  -6.2771651e-02
   2.3467591e+00  -6.2269053e-02
   2.3682359e+00  -6.1786409e-02
   2.3897126e+00  -6.1340366e-02
   2.4111894e+00  -6.0893733e-02
   2.4330200e+00  -6.0404474e-02
   2.4548507e+00  -5.9934959e-02
   2.4766813e+00  -5.9501327e-02
   2.4985119e+00  -5.9067008e-02
   2.5206902e+00  -5.8591275e-02
   2.5428685e+00  -5.8135019e-02
   2.5650468e+00  -5.7713891e-02
   2.5872251e+00  -5.7291943e-02
   2.6097424e+00  -5.6829751e-02
   2.6322598e+00  -5.6386728e-02
   2.6547772e+00  -5.5978063e-02
   2.6772946e+00  -5.5568417e-02
   2.7001396e+00  -5.5119675e-02
   2.7229845e+00  -5.4689763e-02
   2.7458295e+00  -5.4293429e-02
   2.7686744e+00  -5.3895940e-02
   2.7918327e+00  -5.3460483e-02
   2.8149910e+00  -5.3043492e-02
   2.8381493e+00  -5.2659293e-02
   2.8613076e+00  -5.2273762e-02
   2.8847631e+00  -5.1851367e-02
   2.9082186e+00  -5.1447057e-02
   2.9316741e+00  -5.1074748e-02
   2.9551296e+00  -5.0700934e-02
   2.9788648e+00  -5.0291336e-02
   3.0026000e+00  -4.9899427e-02
   3.0263352e+00  -4.9538729e-02
   3.0500704e+00  -4.9176362e-02
   3.0740669e+00  -4.8779266e-02
   3.0980634e+00  -4.8399451e-02
   3.1220599e+00  -4.8050061e-02
   3.1460564e+00  -4.7698853e-02
   3.1702952e+00  -4.7313946e-02
   3.1945340e+00  -4.6945907e-02
   3.2187729e+00  -4.6607510e-02
   3.2430117e+00  -4.6267161e-02
   3.2674739e+00  -4.5894118e-02
   3.2919361e+00  -4.5537525e-02
   3.3163983e+00  -4.5209796e-02
   3.3408605e+00  -4.4880001e-02
   3.3655277e+00  -4.4518489e-02
   3.3901948e+00  -4.4173005e-02
   3.4148619e+00  -4.3855614e-02
   3.4395291e+00  -4.3536062e-02
   3.4643837e+00  -4.3185741e-02
   3.4892383e+00  -4.2851026e-02
   3.5140929e+00  -4.2543641e-02
   3.5389475e+00  -4.2234018e-02
   3.5639733e+00  -4.1894545e-02
   3.5889991e+00  -4.1570257e-02
   3.6140249e+00  -4.1272546e-02
   3.6390507e+00  -4.0972539e-02
   3.6642327e+00  -4.0643571e-02
   3.6894147e+00  -4.0329371e-02
   3.7145967e+00  -4.0041008e-02
   3.7397788e+00  -3.9750306e-02
   3.7651034e+00  -3.9431506e-02
   3.7904280e+00  -3.9127060e-02
   3.8157526e+00  -3.8847724e-02
   3.8410772e+00  -3.8566023e-02
   3.8665321e+00  -3.8257059e-02
   3.8919870e+00  -3.7962042e-02
   3.9174419e+00  -3.7691421e-02
   3.9428968e+00  -3.7418421e-02
   3.9684710e+00  -3.7118968e-02
   3.9940453e+00  -3.6833062e-02
   4.0196196e+00  -3.6570852e-02
   4.0451938e+00  -3.6306263e-02
   4.0708779e+00  -3.6016003e-02
   4.0965619e+00  -3.5738899e-02
   4.1222460e+00  -3.5484808e-02
   4.1479300e+00  -3.5228345e-02
   4.1737154e+00  -3.4946971e-02
   4.1995008e+00  -3.4678369e-02
   4.2252862e+00  -3.4432113e-02
   4.2510716e+00  -3.4183504e-02
   4.2769509e+00  -3.3910718e-02
   4.3028302e+00  -3.3650331e-02
   4.3287096e+00  -3.3411640e-02
   4.3545889e+00  -3.3170619e-02
   4.3805556e+00  -3.2906136e-02
   4.4065223e+00  -3.2653688e-02
   4.4324890e+00  -3.2422300e-02
   4.4584558e+00  -3.2188615e-02
   4.4845042e+00  -3.1932159e-02
   4.5105526e+00  -3.1687383e-02
   4.5366010e+00  -3.1463051e-02
   4.5626495e+00  -3.1236457e-02
   4.5887747e+00  -3.0987763e-02
   4.6148999e+00  -3.0750403e-02
   4.6410251e+00  -3.0532888e-02
   4.6671503e+00  -3.0313149e-02
   4.6933480e+00  -3.0071962e-02
   4.7195458e+00  -2.9841773e-02
   4.7457435e+00  -2.9630845e-02
   4.7719412e+00  -2.9417737e-02
   4.7982078e+00  -2.9183811e-02
   4.8244743e+00  -2.8960557e-02
   4.8507408e+00  -2.8755998e-02
   4.8770073e+00  -2.8549303e-02
   4.9033393e+00  -2.8322403e-02
   4.9296712e+00  -2.8105859e-02
   4.9560032e+00  -2.7907460e-02
   4.9823352e+00  -2.7706970e-02
   5.0087296e+00  -2.7486871e-02
   5.0351240e+00  -2.7276821e-02
   5.0615184e+00  -2.7084381e-02
   5.0879128e+00  -2.6889897e-02
   5.1143671e+00  -2.6676383e-02
   5.1408214e+00  -2.6472618e-02
   5.1672757e+00  -2.6285944e-02
   5.1937300e+00  -2.6097276e-02
   5.2202419e+00  -2.5890137e-02
   5.2467538e+00  -2.5692457e-02
   5.2732657e+00  -2.5511365e-02
   5.2997775e+00  -2.5328327e-02
   5.3263450e+00  -2.5127361e-02
   5.3529125e+00  -2.4935574e-02
   5.3794800e+00  -2.4759886e-02
   5.4060475e+00  -2.4582300e-02
   5.4326687e+00  -2.4387315e-02
   5.4592899e+00  -2.4201236e-02
   5.4859111e+00  -2.4030782e-02
   5.5125323e+00  -2.3858479e-02
   5.5392054e+00  -2.3669288e-02
   5.5658786e+00  -2.3488740e-02
   5.5925517e+00  -2.3323357e-02
   5.6192249e+00  -2.3156171e-02
   5.6459484e+00  -2.2972597e-02
   5.6726718e+00  -2.2797408e-02
   5.6993953e+00  -2.2636938e-02
   5.7261188e+00  -2.2474713e-02
   5.7528912e+00  -2.2296581e-02
   5.7796636e+00  -2.2126586e-02
   5.8064360e+00  -2.1970877e-02
   5.8332084e+00  -2.1813459e-02
   5.8600285e+00  -2.1640604e-02
   5.8868485e+00  -2.1475643e-02
   5.9136686e+00  -2.1324548e-02
   5.9404886e+00  -2.1171790e-02
   5.9673551e+00  -2.1004049e-02
   5.9942216e+00  -2.0843970e-02
   6.0210880e+00  -2.0697347e-02
   6.0479545e+00  -2.0549107e-02
   6.0748661e+00  -2.0386325e-02
   6.1017778e+00  -2.0230978e-02
   6.1286894e+00  -2.0088693e-02
   6.1556011e+00  -1.9944834e-02
   6.1825566e+00  -1.9786862e-02
   6.2095122e+00  -1.9636104e-02
   6.2364678e+00  -1.9498024e-02
   6.2634234e+00  -1.9358414e-02
   6.2904219e+00  -1.9205107e-02
   6.3174203e+00  -1.9058801e-02
   6.3444188e+00  -1.8924799e-02
   6.3714172e+00  -1.8789309e-02
   6.3984575e+00  -1.8640526e-02
   6.4254979e+00  -1.8498537e-02
   6.4525382e+00  -1.8368490e-02
   6.4795786e+00  -1.8236997e-02
   6.5066599e+00  -1.8092601e-02
   6.5337411e+00  -1.7954799e-02
   6.5608224e+00  -1.7828588e-02
   6.5879037e+00  -1.7700971e-02
   6.6150250e+00  -1.7560832e-02
   6.6421463e+00  -1.7427091e-02
   6.6692675e+00  -1.7304601e-02
   6.6963888e+00  -1.7180745e-02
   6.7235490e+00  -1.7044735e-02
   6.7507091e+00  -1.6914935e-02
   6.7778693e+00  -1.6796055e-02
   6.8050295e+00  -1.6675847e-02
   6.8322276e+00  -1.6543845e-02
   6.8594258e+00  -1.6417868e-02
   6.8866239e+00  -1.6302491e-02
   6.9138220e+00  -1.6185823e-02
   6.9410572e+00  -1.6057708e-02
   6.9682924e+00  -1.5935441e-02
   6.9955276e+00  -1.5823462e-02
   7.0227628e+00  -1.5710228e-02
   7.0500344e+00  -1.5585884e-02
   7.0773059e+00  -1.5467216e-02
   7.1045774e+00  -1.5358533e-02
   7.1318489e+00  -1.5248631e-02
   7.1591559e+00  -1.5127947e-02
   7.1864630e+00  -1.5012770e-02
   7.2137700e+00  -1.4907286e-02
   7.2410770e+00  -1.4800618e-02
   7.2684186e+00  -1.4683484e-02
   7.2957602e+00  -1.4571696e-02
   7.3231017e+00  -1.4469316e-02
   7.3504433e+00  -1.4365785e-02
   7.3778185e+00  -1.4252097e-02
   7.4051937e+00  -1.4143598e-02
   7.4325689e+00  -1.4044230e-02
   7.4599441e+00  -1.3943744e-02
   7.4873522e+00  -1.3833401e-02
   7.5147602e+00  -1.3728093e-02
   7.5421682e+00  -1.3631648e-02
   7.5695762e+00  -1.3534118e-02
   7.5970163e+00  -1.3427020e-02
   7.6244565e+00  -1.3324808e-02
   7.6518966e+00  -1.3231200e-02
   7.6793368e+00  -1.3136536e-02
   7.7068083e+00  -1.3032587e-02
   7.7342799e+00  -1.2933380e-02
   7.7617515e+00  -1.2842524e-02
   7.7892231e+00  -1.2750643e-02
   7.8167253e+00  -1.2649750e-02
   7.8442275e+00  -1.2553459e-02
   7.8717297e+00  -1.2465274e-02
   7.8992320e+00  -1.2376093e-02
   7.9267639e+00  -1.2278166e-02
   7.9542959e+00  -1.2184706e-02
   7.9818279e+00  -1.2099114e-02
   8.0093599e+00  -1.2012554e-02
   8.0369208e+00  -1.1917506e-02
   8.0644817e+00  -1.1826794e-02
   8.0920426e+00  -1.1743718e-02
   8.1196035e+00  -1.1659702e-02
   8.1471927e+00  -1.1567448e-02
   8.1747818e+00  -1.1479402e-02
   8.2023710e+00  -1.1398768e-02
   8.2299602e+00  -1.1317221e-02
   8.2575771e+00  -1.1227678e-02
   8.2851940e+00  -1.1142219e-02
   8.3128109e+00  -1.1063954e-02
   8.3404278e+00  -1.0984803e-02
   8.3680718e+00  -1.0897892e-02
   8.3957158e+00  -1.0814943e-02
   8.4233598e+00  -1.0738978e-02
   8.4510037e+00  -1.0662153e-02
   8.4786740e+00  -1.0577795e-02
   8.5063442e+00  -1.0497284e-02
   8.5340144e+00  -1.0423551e-02
   8.5616847e+00  -1.0348983e-02
   8.5893803e+00  -1.0267104e-02
   8.6170760e+00  -1.0188959e-02
   8.6447717e+00  -1.0117393e-02
   8.6724673e+00  -1.0045016e-02
   8.7001878e+00  -9.9655434e-03
   8.7279082e+00  -9.8896945e-03
   8.7556287e+00  -9.8202323e-03
   8.7833491e+00  -9.7499810e-03
   8.8110939e+00  -9.6728439e-03
   8.8388386e+00  -9.5992233e-03
   8.8665834e+00  -9.5318020e-03
   8.8943281e+00  -9.4636142e-03
   8.9220967e+00  -9.3887430e-03
   8.9498652e+00  -9.3172850e-03
   8.9776338e+00  -9.2518442e-03
   9.0054023e+00  -9.1856590e-03
   9.0331940e+00  -9.1129873e-03
   9.0609857e+00  -9.0436282e-03
   9.0887773e+00  -8.9801101e-03
   9.1165690e+00  -8.9158688e-03
   9.1443830e+00  -8.8453323e-03
   9.1721970e+00  -8.7780109e-03
   9.2000110e+00  -8.7163592e-03
   9.2278250e+00  -8.6540052e-03
   9.2556606e+00  -8.5855414e-03
   9.2834963e+00  -8.5201981e-03
   9.3113319e+00  -8.4603580e-03
   9.3391675e+00  -8.3998358e-03
   9.3670244e+00  -8.3333836e-03
   9.3948812e+00  -8.2699600e-03
   9.4227380e+00  -8.2118779e-03
   9.4505948e+00  -8.1531334e-03
   9.4784724e+00  -8.0886332e-03
   9.5063501e+00  -8.0270724e-03
   9.5342277e+00  -7.9706963e-03
   9.5621053e+00  -7.9136769e-03
   9.5900033e+00  -7.8510710e-03
   9.6179012e+00  -7.7913182e-03
   9.6457992e+00  -7.7365980e-03
   9.6736971e+00  -7.6812531e-03
   9.7016147e+00  -7.6204862e-03
   9.7295322e+00  -7.5624886e-03
   9.7574497e+00  -7.5093760e-03
   9.7853673e+00  -7.4556566e-03
   9.8133036e+00  -7.3966752e-03
   9.8412400e+00  -7.3403816e-03
   9.8691764e+00  -7.2888296e-03
   9.8971128e+00  -7.2366884e-03
   9.9228346e+00  -7.1846167e-03
   9.9485564e+00  -7.1344321e-03
   9.9742782e+00  -7.0872171e-03
   1.0000000e+01  -7.0398982e-03


==> data/x2OnlyDataSim1.dat <==
   1.5000000e+00
   1.5736736e+00
   1.6431805e+00
   1.7056691e+00
   1.7574432e+00
   1.7840540e+00
   1.8024728e+00
   1.8117712e+00
   1.8116218e+00
   1.8024571e+00
   1.7857953e+00
   1.7633777e+00
   1.7369332e+00
   1.7041000e+00
   1.6703677e+00
   1.6369447e+00
   1.6044542e+00
   1.5737186e+00
   1.5446525e+00
   1.5172809e+00
   1.4915779e+00
   1.4580207e+00
   1.4273293e+00
   1.3991589e+00
   1.3732459e+00
   1.3405614e+00
   1.3110985e+00
   1.2842556e+00
   1.2596738e+00
   1.2316523e+00
   1.2059725e+00
   1.1820116e+00
   1.1594856e+00
   1.1419377e+00
   1.1249083e+00
   1.1082325e+00
   1.0917990e+00
   1.0737794e+00
   1.0557914e+00
   1.0377260e+00
   1.0195335e+00
   9.9911163e-01
   9.7843455e-01
   9.5747704e-01
   9.3628422e-01
   9.1326608e-01
   8.9005987e-01
   8.6670365e-01
   8.4330954e-01
   8.1955360e-01
   7.9589143e-01
   7.7236017e-01
   7.4905251e-01
   7.2585012e-01
   7.0295894e-01
   6.8039209e-01
   6.5819732e-01
   6.3605396e-01
   6.1432785e-01
   5.9301664e-01
   5.7213705e-01
   5.5130235e-01
   5.3092210e-01
   5.1098942e-01
   4.9150645e-01
   4.7217221e-01
   4.5329881e-01
   4.3488039e-01
   4.1691499e-01
   3.9849563e-01
   3.8057359e-01
   3.6314480e-01
   3.4620709e-01
   3.2437108e-01
   3.0340477e-01
   2.8330272e-01
   2.6405835e-01
   2.3971078e-01
   2.1687674e-01
   1.9553522e-01
   1.7565625e-01
   1.4900067e-01
   1.2533712e-01
   1.0449079e-01
   8.6278069e-02
   7.1412045e-02
   5.8517589e-02
   4.7405322e-02
   3.7906897e-02
   2.9876252e-02
   2.3113496e-02
   1.7462141e-02
   1.2786108e-02
   8.6960819e-03
   5.4432649e-03
   2.8962277e-03
   9.4314709e-04
  -6.2377781e-04
  -1.7168747e-03
  -2.4334286e-03
  -2.8546610e-03
  -3.0590327e-03
  -3.0611354e-03
  -2.9234168e-03
  -2.6963088e-03
  -2.4100521e-03
  -2.1005210e-03
  -1.7900550e-03
  -1.4957697e-03
  -1.2351131e-03
  -1.0041622e-03
  -8.0485937e-04
  -6.3793714e-04
  -4.9325706e-04
  -3.8039913e-04
  -2.9521587e-04
  -2.3386213e-04
  -1.8934374e-04
  -1.6210901e-04
  -1.4781538e-04
  -1.4270951e-04
  -1.4293253e-04
  -1.4563543e-04
  -1.4978926e-04
  -1.5433796e-04
  -1.5823428e-04
  -1.6137626e-04
  -1.6362437e-04
  -1.6469399e-04
  -1.6426638e-04
  -1.6252535e-04
  -1.5969500e-04
  -1.5577559e-04
  -1.5043277e-04
  -1.4423361e-04
  -1.3751184e-04
  -1.3033157e-04
  -1.2219610e-04
  -1.1390754e-04
  -1.0576575e-04
  -9.7783973e-05
  -8.9355774e-05
  -8.1307677e-05
  -7.3851227e-05
  -6.6914681e-05
  -5.9881497e-05
  -5.3453020e-05
  -4.7761606e-05
  -4.2668902e-05
  -3.7617533e-05
  -3.3142344e-05
  -2.9334664e-05
  -2.6027371e-05
  -2.2747038e-05
  -1.9895700e-05
  -1.7559416e-05
  -1.5573216e-05
  -1.3542568e-05
  -1.1788048e-05
  -1.0408526e-05
  -9.2549505e-06
  -7.9938230e-06
  -6.9005130e-06
  -6.0886508e-06
  -5.4254929e-06
  -4.6196789e-06
  -3.9184369e-06
  -3.4448841e-06
  -3.0780133e-06
  -2.5544387e-06
  -2.0991135e-06
  -1.8395549e-06
  -1.6627655e-06
  -1.4442522e-06
  -1.2460709e-06
  -1.1034957e-06
  -9.8532274e-07


==> data/x2OnlyDataSim2.dat <==
   1.0000000e+00
   9.9966554e-01
   9.9933746e-01
   9.9902379e-01
   9.9873579e-01
   9.9414876e-01
   1.0043483e+00
   1.0422674e+00
   1.0955736e+00
   1.1425593e+00
   1.1900057e+00
   1.2378999e+00
   1.2862236e+00
   1.3182303e+00
   1.3491397e+00
   1.3771175e+00
   1.4007444e+00
   1.4201211e+00
   1.4352179e+00
   1.4462888e+00
   1.4556647e+00
   1.4633377e+00
   1.4696255e+00
   1.4746792e+00
   1.4787850e+00
   1.4825857e+00
   1.4853438e+00
   1.4871407e+00
   1.4881485e+00
   1.4885019e+00
   1.4878928e+00
   1.4863901e+00
   1.4841606e+00
   1.4807990e+00
   1.4766091e+00
   1.4716625e+00
   1.4661146e+00
   1.4589948e+00
   1.4512264e+00
   1.4428873e+00
   1.4341220e+00
   1.4244871e+00
   1.4145210e+00
   1.4042859e+00
   1.3938704e+00
   1.3804055e+00
   1.3668146e+00
   1.3531627e+00
   1.3395618e+00
   1.3246328e+00
   1.3098780e+00
   1.2953325e+00
   1.2810657e+00
   1.2662814e+00
   1.2518533e+00
   1.2377863e+00
   1.2241053e+00
   1.2105209e+00
   1.1973319e+00
   1.1845244e+00
   1.1720948e+00
   1.1602289e+00
   1.1486988e+00
   1.1374866e+00
   1.1265793e+00
   1.1160775e+00
   1.1058433e+00
   1.0958614e+00
   1.0861193e+00
   1.0731850e+00
   1.0606443e+00
   1.0484700e+00
   1.0366401e+00
   1.0217334e+00
   1.0073391e+00
   9.9342682e-01
   9.7996703e-01
   9.6334025e-01
   9.4738495e-01
   9.3207626e-01
   9.1736566e-01
   9.0096754e-01
   8.8529350e-01
   8.7030309e-01
   8.5591859e-01
   8.3948615e-01
   8.2369425e-01
   8.0838550e-01
   7.9334042e-01
   7.7957651e-01
   7.6554476e-01
   7.5085855e-01
   7.3497960e-01
   7.1710964e-01
   6.9617300e-01
   6.7030531e-01
   6.3658044e-01
   6.1089274e-01
   5.7963506e-01
   5.4181706e-01
   4.9706135e-01
   4.4588505e-01
   3.9102331e-01
   3.3576252e-01
   2.8322512e-01
   2.4283984e-01
   2.0656901e-01
   1.7448711e-01
   1.4637889e-01
   1.2182295e-01
   1.0040585e-01
   8.1726116e-02
   6.5407746e-02
   5.0311105e-02
   3.7167490e-02
   2.5697416e-02
   1.5651494e-02
   5.0058453e-03
  -4.1167417e-03
  -1.1958778e-02
  -1.8745016e-02
  -2.3799784e-02
  -2.8306103e-02
  -3.2336241e-02
  -3.5957225e-02
  -4.0116861e-02
  -4.3782025e-02
  -4.7028094e-02
  -4.9930350e-02
  -5.2945578e-02
  -5.5637803e-02
  -5.8055295e-02
  -6.0251980e-02
  -6.2613584e-02
  -6.4756787e-02
  -6.6708372e-02
  -6.8505102e-02
  -7.0516942e-02
  -7.2351656e-02
  -7.4024679e-02
  -7.5559611e-02
  -7.7196809e-02
  -7.8676184e-02
  -8.0018553e-02
  -8.1222525e-02
  -8.2481872e-02
  -8.3593082e-02
  -8.4644258e-02
  -8.5515186e-02
  -8.6015278e-02
  -8.6455002e-02
  -8.6874275e-02
  -8.7208117e-02
  -8.7389395e-02
  -8.7530387e-02
  -8.7657571e-02
  -8.7729748e-02
  -8.7705466e-02
  -8.7653169e-02
  -8.7597877e-02
  -8.7500990e-02
  -8.7323413e-02
  -8.7128915e-02
  -8.6940905e-02
  -8.6721981e-02
  -8.6437274e-02
  -8.6143867e-02
  -8.5862373e-02
  -8.5558769e-02
  -8.5199309e-02
  -8.4836820e-02
  -8.4489906e-02
  -8.4127122e-02
  -8.3712619e-02
  -8.3299460e-02
  -8.2905298e-02
  -8.2499580e-02
  -8.2027407e-02
  -8.1561801e-02
  -8.1123680e-02
  -8.0675668e-02
  -8.0156632e-02
  -7.9650112e-02
  -7.9180285e-02
  -7.8701873e-02
  -7.8168099e-02
  -7.7649791e-02
  -7.7169152e-02
  -7.6682708e-02
  -7.6142858e-02
  -7.5619632e-02
  -7.5133693e-02
  -7.4643810e-02
  -7.4100256e-02
  -7.3574380e-02
  -7.3086242e-02
  -7.2595247e-02
  -7.2052320e-02
  -7.1528005e-02
  -7.1041855e-02
  -7.0553614e-02
  -7.0015645e-02
  -6.9496894e-02
  -6.9016277e-02
  -6.8534143e-02
  -6.8003973e-02
  -6.7493344e-02
  -6.7020530e-02
  -6.6546584e-02
  -6.6025979e-02
  -6.5525067e-02
  -6.5061538e-02
  -6.4597097e-02
  -6.4087336e-02
  -6.3597301e-02
  -6.3144140e-02
  -6.2690162e-02
  -6.2192202e-02
  -6.1713898e-02
  -6.1271877e-02
  -6.0829048e-02
  -6.0343520e-02
  -5.9877494e-02
  -5.9447091e-02
  -5.9015825e-02
  -5.8543083e-02
  -5.8089620e-02
  -5.7671076e-02
  -5.7251568e-02
  -5.6791765e-02
  -5.6350971e-02
  -5.5944365e-02
  -5.5536663e-02
  -5.5089822e-02
  -5.4661682e-02
  -5.4266983e-02
  -5.3871037e-02
  -5.3437087e-02
  -5.3021500e-02
  -5.2638595e-02
  -5.2254284e-02
  -5.1833080e-02
  -5.1429878e-02
  -5.1058590e-02
  -5.0685738e-02
  -5.0277078e-02
  -4.9886041e-02
  -4.9526144e-02
  -4.9164533e-02
  -4.8768174e-02
  -4.8389044e-02
  -4.8040282e-02
  -4.7689666e-02
  -4.7305336e-02
  -4.6937832e-02
  -4.6599926e-02
  -4.6260039e-02
  -4.5887447e-02
  -4.5531271e-02
  -4.5203925e-02
  -4.4874490e-02
  -4.4513329e-02
  -4.4168170e-02
  -4.3851077e-02
  -4.3531805e-02
  -4.3181757e-02
  -4.2847294e-02
  -4.2540140e-02
  -4.2230734e-02
  -4.1891472e-02
  -4.1567379e-02
  -4.1269847e-02
  -4.0970009e-02
  -4.0641204e-02
  -4.0327155e-02
  -4.0038930e-02
  -3.9748359e-02
  -3.9429685e-02
  -3.9125356e-02
  -3.8846127e-02
  -3.8564526e-02
  -3.8255659e-02
  -3.7960733e-02
  -3.7690194e-02
  -3.7417271e-02
  -3.7117893e-02
  -3.6832057e-02
  -3.6569910e-02
  -3.6305381e-02
  -3.6015178e-02
  -3.5738128e-02
  -3.5484085e-02
  -3.5227668e-02
  -3.4946338e-02
  -3.4677778e-02
  -3.4431560e-02
  -3.4182985e-02
  -3.3910233e-02
  -3.3649879e-02
  -3.3411215e-02
  -3.3170222e-02
  -3.2905765e-02
  -3.2653341e-02
  -3.2421976e-02
  -3.2188311e-02
  -3.1931875e-02
  -3.1687118e-02
  -3.1462803e-02
  -3.1236224e-02
  -3.0987546e-02
  -3.0750200e-02
  -3.0532698e-02
  -3.0312972e-02
  -3.0071796e-02
  -2.9841618e-02
  -2.9630700e-02
  -2.9417601e-02
  -2.9183684e-02
  -2.8960438e-02
  -2.8755887e-02
  -2.8549199e-02
  -2.8322306e-02
  -2.8105768e-02
  -2.7907375e-02
  -2.7706891e-02
  -2.7486797e-02
  -2.7276752e-02
  -2.7084316e-02
  -2.6889837e-02
  -2.6676327e-02
  -2.6472565e-02
  -2.6285895e-02
  -2.6097230e-02
  -2.5890093e-02
  -2.5692416e-02
  -2.5511327e-02
  -2.5328291e-02
  -2.5127328e-02
  -2.4935543e-02
  -2.4759857e-02
  -2.4582273e-02
  -2.4387290e-02
  -2.4201212e-02
  -2.4030760e-02
  -2.3858458e-02
  -2.3669269e-02
  -2.3488722e-02
  -2.3323340e-02
  -2.3156156e-02
  -2.2972582e-02
  -2.2797394e-02
  -2.2636925e-02
  -2.2474701e-02
  -2.2296570e-02
  -2.2126576e-02
  -2.1970867e-02
  -2.1813450e-02
  -2.1640595e-02
  -2.1475636e-02
  -2.1324541e-02
  -2.1171784e-02
  -2.1004043e-02
  -2.0843964e-02
  -2.0697341e-02
  -2.0549102e-02
  -2.0386321e-02
  -2.0230974e-02
  -2.0088688e-02
  -1.9944830e-02
  -1.9786858e-02
  -1.9636101e-02
  -1.9498021e-02
  -1.9358411e-02
  -1.9205104e-02
  -1.9058798e-02
  -1.8924796e-02
  -1.8789307e-02
  -1.8640524e-02
  -1.8498535e-02
  -1.8368488e-02
  -1.8236995e-02
  -1.8092600e-02
  -1.7954797e-02
  -1.7828586e-02
  -1.7700970e-02
  -1.7560831e-02
  -1.7427090e-02
  -1.7304600e-02
  -1.7180744e-02
  -1.7044734e-02
  -1.6914934e-02
  -1.6796055e-02
  -1.6675847e-02
  -1.6543844e-02
  -1.6417868e-02
  -1.6302490e-02
  -1.6185822e-02
  -1.6057707e-02
  -1.5935440e-02
  -1.5823461e-02
  -1.5710228e-02
  -1.5585884e-02
  -1.5467215e-02
  -1.5358533e-02
  -1.5248631e-02
  -1.5127947e-02
  -1.5012770e-02
  -1.4907286e-02
  -1.4800617e-02
  -1.4683484e-02
  -1.4571696e-02
  -1.4469315e-02
  -1.4365785e-02
  -1.4252097e-02
  -1.4143598e-02
  -1.4044230e-02
  -1.3943744e-02
  -1.3833401e-02
  -1.3728093e-02
  -1.3631648e-02
  -1.3534117e-02
  -1.3427020e-02
  -1.3324808e-02
  -1.3231200e-02
  -1.3136536e-02
  -1.3032587e-02
  -1.2933380e-02
  -1.2842524e-02
  -1.2750643e-02
  -1.2649750e-02
  -1.2553459e-02
  -1.2465274e-02
  -1.2376093e-02
  -1.2278166e-02
  -1.2184706e-02
  -1.2099114e-02
  -1.2012554e-02
  -1.1917506e-02
  -1.1826794e-02
  -1.1743718e-02
  -1.1659702e-02
  -1.1567448e-02
  -1.1479402e-02
  -1.1398768e-02
  -1.1317221e-02
  -1.1227678e-02
  -1.1142219e-02
  -1.1063954e-02
  -1.0984803e-02
  -1.0897892e-02
  -1.0814943e-02
  -1.0738978e-02
  -1.0662153e-02
  -1.0577795e-02
  -1.0497284e-02
  -1.0423551e-02
  -1.0348983e-02
  -1.0267104e-02
  -1.0188959e-02
  -1.0117393e-02
  -1.0045016e-02
  -9.9655434e-03
  -9.8896945e-03
  -9.8202323e-03
  -9.7499810e-03
  -9.6728439e-03
  -9.5992233e-03
  -9.5318020e-03
  -9.4636141e-03
  -9.3887430e-03
  -9.3172850e-03
  -9.2518442e-03
  -9.1856590e-03
  -9.1129873e-03
  -9.0436282e-03
  -8.9801101e-03
  -8.9158688e-03
  -8.8453323e-03
  -8.7780109e-03
  -8.7163592e-03
  -8.6540052e-03
  -8.5855414e-03
  -8.5201981e-03
  -8.4603580e-03
  -8.3998358e-03
  -8.3333836e-03
  -8.2699600e-03
  -8.2118779e-03
  -8.1531334e-03
  -8.0886332e-03
  -8.0270724e-03
  -7.9706963e-03
  -7.9136769e-03
  -7.8510710e-03
  -7.7913182e-03
  -7.7365980e-03
  -7.6812531e-03
  -7.6204862e-03
  -7.5624886e-03
  -7.5093760e-03
  -7.4556566e-03
  -7.3966752e-03
  -7.3403816e-03
  -7.2888296e-03
  -7.2366884e-03
  -7.1846167e-03
  -7.1344321e-03
  -7.0872171e-03
  -7.0398982e-03


==> data/xDataCBFSim1.dat <==
  -3.0000000e+00   1.5000000e+00
  -2.9882231e+00   1.5220222e+00
  -2.9764195e+00   1.5440368e+00
  -2.9645893e+00   1.5660232e+00
  -2.9527326e+00   1.5879592e+00
  -2.8930676e+00   1.6959339e+00
  -2.8328016e+00   1.7980511e+00
  -2.7720619e+00   1.8877528e+00
  -2.7110838e+00   1.9552899e+00
  -2.6664110e+00   1.9832279e+00
  -2.6220110e+00   1.9885956e+00
  -2.5780968e+00   1.9719928e+00
  -2.5348436e+00   1.9379771e+00
  -2.5059131e+00   1.9089511e+00
  -2.4773654e+00   1.8776705e+00
  -2.4492017e+00   1.8455324e+00
  -2.4214289e+00   1.8134663e+00
  -2.3940479e+00   1.7821990e+00
  -2.3670433e+00   1.7522054e+00
  -2.3404025e+00   1.7236332e+00
  -2.3141150e+00   1.6965606e+00
  -2.2790627e+00   1.6623110e+00
  -2.2446071e+00   1.6306371e+00
  -2.2107197e+00   1.6012980e+00
  -2.1773774e+00   1.5741122e+00
  -2.1326026e+00   1.5401005e+00
  -2.0887531e+00   1.5092031e+00
  -2.0457808e+00   1.4809140e+00
  -2.0036483e+00   1.4549228e+00
  -1.9431966e+00   1.4204881e+00
  -1.8843809e+00   1.3893945e+00
  -1.8271105e+00   1.3607152e+00
  -1.7713278e+00   1.3342026e+00
  -1.7244057e+00   1.3129443e+00
  -1.6785099e+00   1.2926252e+00
  -1.6336106e+00   1.2729930e+00
  -1.5896848e+00   1.2539142e+00
  -1.5466544e+00   1.2352531e+00
  -1.5045586e+00   1.2168341e+00
  -1.4633796e+00   1.1985269e+00
  -1.4231031e+00   1.1802694e+00
  -1.3798391e+00   1.1602039e+00
  -1.3376323e+00   1.1400394e+00
  -1.2964663e+00   1.1197159e+00
  -1.2563270e+00   1.0992471e+00
  -1.2137960e+00   1.0768535e+00
  -1.1724442e+00   1.0542920e+00
  -1.1322517e+00   1.0315667e+00
  -1.0932010e+00   1.0087700e+00
  -1.0544089e+00   9.8548389e-01
  -1.0167687e+00   9.6221239e-01
  -9.8025634e-01   9.3897614e-01
  -9.4485119e-01   9.1588096e-01
  -9.1117322e-01   8.9346397e-01
  -8.7851473e-01   8.7125191e-01
  -8.4685154e-01   8.4925126e-01
  -8.1616272e-01   8.2752939e-01
  -7.8716173e-01   8.0668314e-01
  -7.5904315e-01   7.8613151e-01
  -7.3178481e-01   7.6586952e-01
  -7.0536721e-01   7.4592937e-01
  -6.8088429e-01   7.2719975e-01
  -6.5713247e-01   7.0877056e-01
  -6.3409355e-01   6.9063468e-01
  -6.1175104e-01   6.7280327e-01
  -5.9335974e-01   6.5794689e-01
  -5.7544564e-01   6.4330769e-01
  -5.5799856e-01   6.2888232e-01
  -5.4100888e-01   6.1467203e-01
  -5.1995428e-01   5.9683455e-01
  -4.9961053e-01   5.7934207e-01
  -4.7995770e-01   5.6218622e-01
  -4.6097750e-01   5.4536817e-01
  -4.3959877e-01   5.2612217e-01
  -4.1908648e-01   5.0732935e-01
  -3.9941151e-01   4.8897938e-01
  -3.8054730e-01   4.7107102e-01
  -3.5880591e-01   4.5003043e-01
  -3.3816212e-01   4.2962285e-01
  -3.1856995e-01   4.0983645e-01
  -2.9998756e-01   3.9066632e-01
  -2.7994940e-01   3.6952592e-01
  -2.6111284e-01   3.4917803e-01
  -2.4341781e-01   3.2961136e-01
  -2.2680918e-01   3.1081826e-01
  -2.0677533e-01   2.8756019e-01
  -1.8836607e-01   2.6558100e-01
  -1.7146833e-01   2.4485500e-01
  -1.5598006e-01   2.2535831e-01
  -1.3635396e-01   1.9992264e-01
  -1.1906606e-01   1.7679805e-01
  -1.0386356e-01   1.5586591e-01
  -9.0529014e-02   1.3701840e-01
  -7.8520567e-02   1.1964487e-01
  -6.8071766e-02   1.0420783e-01
  -5.8992477e-02   9.0543288e-02
  -5.1116205e-02   7.8506933e-02
  -4.5238053e-02   6.9421664e-02
  -4.0040342e-02   6.1314305e-02
  -3.5447109e-02   5.4094711e-02
  -3.1390040e-02   4.7680647e-02
  -2.7509947e-02   4.1521292e-02
  -2.4123089e-02   3.6128558e-02
  -2.1167505e-02   3.1415010e-02
  -1.8588068e-02   2.7302907e-02
  -1.6142411e-02   2.3414311e-02
  -1.4034116e-02   2.0075679e-02
  -1.2216193e-02   1.7213119e-02
  -1.0647193e-02   1.4762181e-02
  -9.1683127e-03   1.2477488e-02
  -7.9078547e-03   1.0555726e-02
  -6.8325655e-03   8.9407781e-03
  -5.9132568e-03   7.5843650e-03
  -5.0636186e-03   6.3573458e-03
  -4.3440040e-03   5.3425609e-03
  -3.7335437e-03   4.5032910e-03
  -3.2138676e-03   3.8081529e-03
  -2.7356361e-03   3.1875412e-03
  -2.3317285e-03   2.6796993e-03
  -1.9900171e-03   2.2632945e-03
  -1.6996801e-03   1.9200824e-03
  -1.4470667e-03   1.6299300e-03
  -1.2321294e-03   1.3894433e-03
  -1.0491064e-03   1.1892702e-03
  -8.9276033e-04   1.0212960e-03
  -7.6041451e-04   8.8081565e-04
  -6.4691188e-04   7.6124237e-04
  -5.4962923e-04   6.5903449e-04
  -4.6615351e-04   5.7104683e-04
  -3.8974764e-04   4.8972680e-04
  -3.2500452e-04   4.1984191e-04
  -2.7028263e-04   3.5968395e-04
  -2.2405808e-04   3.0766156e-04
  -1.7907138e-04   2.5545162e-04
  -1.4238124e-04   2.1132682e-04
  -1.1263873e-04   1.7416717e-04
  -8.8591935e-05   1.4283583e-04
  -6.6342839e-05   1.1240215e-04
  -4.9227435e-05   8.7705267e-05
  -3.6217796e-05   6.7867048e-05
  -2.6385168e-05   5.1993033e-05
  -1.7937692e-05   3.7508617e-05
  -1.2006360e-05   2.6606388e-05
  -7.9485558e-06   1.8544794e-05
  -5.1991605e-06   1.2655835e-05
  -3.0135358e-06   7.7019902e-06
  -1.7184186e-06   4.4818856e-06
  -1.0317052e-06   2.4706758e-06
  -6.6974318e-07   1.2604019e-06
  -3.5991344e-07   4.1798603e-07
  -2.1705779e-07   4.7199291e-08
  -2.2786694e-07  -3.5197487e-08
  -2.5288459e-07  -1.0966965e-08
  -1.3979545e-07  -6.2504126e-08
  -6.6126180e-08  -7.1966044e-08
  -1.0443280e-07   5.3185535e-08
  -1.3130522e-07   1.4855290e-07
  -7.3885546e-08   9.6028584e-08
  -3.8864949e-08   5.6347798e-08
  -1.9961681e-08   4.9356867e-08
  -7.8996130e-09   4.2028823e-08
   6.9260946e-11   2.1069987e-08
   2.5149661e-09   1.0405882e-08
   3.5091215e-09  -4.5078666e-10
   2.8899172e-09  -6.7500534e-09


==> data/xDataCBFSim2.dat <==
  -1.0000000e+00   1.0000000e+00
  -9.9885901e-01   9.9992891e-01
  -9.9771871e-01   9.9983948e-01
  -9.9657913e-01   9.9973033e-01
  -9.9544026e-01   9.9960022e-01
  -9.8975702e-01   9.9860338e-01
  -9.8409378e-01   9.9701768e-01
  -9.7845194e-01   9.9499732e-01
  -9.7283206e-01   9.9291159e-01
  -9.6596610e-01   9.9107842e-01
  -9.5912640e-01   9.9178919e-01
  -9.5230251e-01   9.9658235e-01
  -9.4547806e-01   1.0061545e+00
  -9.4047908e-01   1.0159504e+00
  -9.3546585e-01   1.0272445e+00
  -9.3043613e-01   1.0392174e+00
  -9.2538868e-01   1.0511109e+00
  -9.2032414e-01   1.0622709e+00
  -9.1524546e-01   1.0722985e+00
  -9.1015589e-01   1.0809620e+00
  -9.0505902e-01   1.0881589e+00
  -8.9699094e-01   1.0965921e+00
  -8.8892842e-01   1.1016008e+00
  -8.8088414e-01   1.1035277e+00
  -8.7286982e-01   1.1028658e+00
  -8.6369764e-01   1.0995025e+00
  -8.5458923e-01   1.0938150e+00
  -8.4555381e-01   1.0863002e+00
  -8.3659870e-01   1.0773864e+00
  -8.2772416e-01   1.0674193e+00
  -8.1893906e-01   1.0566799e+00
  -8.1024597e-01   1.0453994e+00
  -8.0164664e-01   1.0337661e+00
  -7.9153189e-01   1.0196595e+00
  -7.8155147e-01   1.0054421e+00
  -7.7170475e-01   9.9125305e-01
  -7.6199066e-01   9.7720588e-01
  -7.4912722e-01   9.5867341e-01
  -7.3649539e-01   9.4063686e-01
  -7.2408916e-01   9.2315661e-01
  -7.1190282e-01   9.0630091e-01
  -7.0089478e-01   8.9139300e-01
  -6.9006202e-01   8.7701418e-01
  -6.7939968e-01   8.6315120e-01
  -6.6890321e-01   8.4979241e-01
  -6.5856820e-01   8.3692098e-01
  -6.4839019e-01   8.2450995e-01
  -6.3836501e-01   8.1253505e-01
  -6.2848876e-01   8.0097375e-01
  -6.1707850e-01   7.8789748e-01
  -6.0586256e-01   7.7532197e-01
  -5.9483549e-01   7.6321214e-01
  -5.8399219e-01   7.5153626e-01
  -5.7103923e-01   7.3787181e-01
  -5.5834305e-01   7.2475613e-01
  -5.4589601e-01   7.1214426e-01
  -5.3369098e-01   6.9999501e-01
  -5.1964764e-01   6.8625712e-01
  -5.0591923e-01   6.7304942e-01
  -4.9249641e-01   6.6031816e-01
  -4.7937051e-01   6.4801103e-01
  -4.6653355e-01   6.3607715e-01
  -4.5397826e-01   6.2446571e-01
  -4.4169802e-01   6.1312476e-01
  -4.2968689e-01   6.0200107e-01
  -4.1572668e-01   5.8896098e-01
  -4.0213313e-01   5.7605346e-01
  -3.8890015e-01   5.6317583e-01
  -3.7602317e-01   5.5022022e-01
  -3.6289201e-01   5.3641857e-01
  -3.5014787e-01   5.2227015e-01
  -3.3779123e-01   5.0763835e-01
  -3.2582438e-01   4.9238338e-01
  -3.1425135e-01   4.7636829e-01
  -3.0307858e-01   4.5948460e-01
  -2.9231351e-01   4.4165524e-01
  -2.8196390e-01   4.2283322e-01
  -2.7258066e-01   4.0415192e-01
  -2.6358165e-01   3.8467880e-01
  -2.5497166e-01   3.6455890e-01
  -2.4675258e-01   3.4397842e-01
  -2.3917939e-01   3.2386914e-01
  -2.3196711e-01   3.0382080e-01
  -2.2510887e-01   2.8409335e-01
  -2.1859414e-01   2.6491013e-01
  -2.1246374e-01   2.4662523e-01
  -2.0664320e-01   2.2923669e-01
  -2.0111675e-01   2.1286077e-01
  -1.9586680e-01   1.9754011e-01
  -1.9090373e-01   1.8335034e-01
  -1.8618004e-01   1.7020953e-01
  -1.8168010e-01   1.5809281e-01
  -1.7738768e-01   1.4692456e-01
  -1.7316328e-01   1.3630533e-01
  -1.6912975e-01   1.2655218e-01
  -1.6527437e-01   1.1760306e-01
  -1.6158398e-01   1.0935960e-01
  -1.5779735e-01   1.0119391e-01
  -1.5417569e-01   9.3685258e-02
  -1.5070871e-01   8.6779018e-02
  -1.4738540e-01   8.0384543e-02
  -1.4391082e-01   7.3889233e-02
  -1.4058679e-01   6.7884200e-02
  -1.3740474e-01   6.2334505e-02
  -1.3435503e-01   5.7163446e-02
  -1.3139072e-01   5.2238788e-02
  -1.2854761e-01   4.7636978e-02
  -1.2581959e-01   4.3340789e-02
  -1.2319977e-01   3.9303602e-02
  -1.2061779e-01   3.5386060e-02
  -1.1813847e-01   3.1704112e-02
  -1.1575697e-01   2.8249071e-02
  -1.1346784e-01   2.4989190e-02
  -1.1124216e-01   2.1861634e-02
  -1.0910210e-01   1.8911588e-02
  -1.0704378e-01   1.6134100e-02
  -1.0506291e-01   1.3507241e-02
  -1.0318185e-01   1.1044928e-02
  -1.0136937e-01   8.7150442e-03
  -9.9622503e-02   6.5141172e-03
  -9.7938041e-02   4.4278326e-03
  -9.6400895e-02   2.5497207e-03
  -9.4914808e-02   7.6494874e-04
  -9.3477721e-02  -9.2920777e-04
  -9.2087480e-02  -2.5407864e-03
  -9.0907356e-02  -3.8896144e-03
  -8.9760430e-02  -5.1803801e-03
  -8.8645537e-02  -6.4149478e-03
  -8.7561496e-02  -7.5967951e-03
  -8.6247743e-02  -9.0062088e-03
  -8.4978504e-02  -1.0339918e-02
  -8.3751905e-02  -1.1599885e-02
  -8.2565982e-02  -1.2792987e-02
  -8.1254636e-02  -1.4087191e-02
  -7.9991960e-02  -1.5300734e-02
  -7.8775688e-02  -1.6435021e-02
  -7.7603378e-02  -1.7499958e-02
  -7.6348502e-02  -1.8614828e-02
  -7.5142736e-02  -1.9650194e-02
  -7.3983629e-02  -2.0606584e-02
  -7.2868448e-02  -2.1496762e-02
  -7.1698710e-02  -2.2406951e-02
  -7.0575907e-02  -2.3242664e-02
  -6.9497582e-02  -2.4003275e-02
  -6.8460880e-02  -2.4704368e-02
  -6.7393328e-02  -2.5406052e-02
  -6.6368476e-02  -2.6040886e-02
  -6.5384041e-02  -2.6606676e-02
  -6.4437194e-02  -2.7122111e-02
  -6.3484082e-02  -2.7626221e-02
  -6.2567713e-02  -2.8072852e-02
  -6.1686169e-02  -2.8457753e-02
  -6.0836787e-02  -2.8803110e-02
  -6.0004798e-02  -2.9134160e-02
  -5.9202567e-02  -2.9417896e-02
  -5.8428660e-02  -2.9648039e-02
  -5.7680718e-02  -2.9849641e-02
  -5.6963759e-02  -3.0042849e-02
  -5.6269857e-02  -3.0198543e-02
  -5.5598037e-02  -3.0309538e-02
  -5.4946331e-02  -3.0401067e-02
  -5.4322189e-02  -3.0492994e-02
  -5.3715933e-02  -3.0555645e-02
  -5.3126896e-02  -3.0582171e-02
  -5.2553491e-02  -3.0595405e-02
  -5.1993320e-02  -3.0614320e-02
  -5.1447645e-02  -3.0609847e-02
  -5.0915987e-02  -3.0575512e-02
  -5.0397017e-02  -3.0532011e-02
  -4.9879515e-02  -3.0496303e-02
  -4.9374311e-02  -3.0440805e-02
  -4.8881066e-02  -3.0358577e-02
  -4.8398560e-02  -3.0270503e-02
  -4.7917575e-02  -3.0193747e-02
  -4.7447078e-02  -3.0099331e-02
  -4.6986873e-02  -2.9979146e-02
  -4.6535768e-02  -2.9856218e-02
  -4.6094796e-02  -2.9751203e-02
  -4.5662491e-02  -2.9630372e-02
  -4.5238792e-02  -2.9484915e-02
  -4.4822563e-02  -2.9339115e-02
  -4.4421084e-02  -2.9215745e-02
  -4.4026635e-02  -2.9078931e-02
  -4.3639227e-02  -2.8920560e-02
  -4.3257875e-02  -2.8762976e-02
  -4.2885652e-02  -2.8625727e-02
  -4.2519313e-02  -2.8477513e-02
  -4.2158894e-02  -2.8311363e-02
  -4.1803569e-02  -2.8146496e-02
  -4.1447692e-02  -2.7996779e-02
  -4.1097055e-02  -2.7837710e-02
  -4.0751717e-02  -2.7662632e-02
  -4.0410923e-02  -2.7489526e-02
  -4.0065944e-02  -2.7330356e-02
  -3.9725797e-02  -2.7162269e-02
  -3.9390586e-02  -2.6977924e-02
  -3.9059536e-02  -2.6796615e-02
  -3.8729794e-02  -2.6634350e-02
  -3.8404425e-02  -2.6463017e-02
  -3.8083590e-02  -2.6274441e-02
  -3.7766471e-02  -2.6089837e-02
  -3.7457778e-02  -2.5929972e-02
  -3.7152900e-02  -2.5761425e-02
  -3.6852015e-02  -2.5576310e-02
  -3.6554349e-02  -2.5395256e-02
  -3.6264896e-02  -2.5237992e-02
  -3.5978772e-02  -2.5073296e-02
  -3.5696134e-02  -2.4894503e-02
  -3.5416323e-02  -2.4719293e-02
  -3.5137699e-02  -2.4561404e-02
  -3.4862134e-02  -2.4397282e-02
  -3.4589769e-02  -2.4221046e-02
  -3.4320028e-02  -2.4048220e-02
  -3.4045753e-02  -2.3888185e-02
  -3.3774444e-02  -2.3722270e-02
  -3.3506256e-02  -2.3544358e-02
  -3.3240609e-02  -2.3370252e-02
  -3.2972293e-02  -2.3211219e-02
  -3.2706859e-02  -2.3045856e-02
  -3.2444492e-02  -2.2867220e-02
  -3.2184555e-02  -2.2693009e-02
  -3.1928828e-02  -2.2539962e-02
  -3.1675775e-02  -2.2380218e-02
  -3.1425602e-02  -2.2206601e-02
  -3.1177651e-02  -2.2037511e-02
  -3.0937179e-02  -2.1891507e-02
  -3.0699111e-02  -2.1739360e-02
  -3.0463628e-02  -2.1574826e-02
  -3.0230149e-02  -2.1414218e-02
  -3.0000096e-02  -2.1271776e-02
  -2.9772262e-02  -2.1124221e-02
  -2.9546795e-02  -2.0966339e-02
  -2.9323206e-02  -2.0811856e-02
  -2.9096704e-02  -2.0669458e-02
  -2.8872376e-02  -2.0522503e-02
  -2.8650369e-02  -2.0365958e-02
  -2.8430215e-02  -2.0212851e-02
  -2.8205765e-02  -2.0071051e-02
  -2.7983504e-02  -1.9924430e-02
  -2.7763600e-02  -1.9767329e-02
  -2.7545540e-02  -1.9614127e-02
  -2.7328256e-02  -1.9477175e-02
  -2.7113097e-02  -1.9334798e-02
  -2.6900254e-02  -1.9180745e-02
  -2.6689166e-02  -1.9030889e-02
  -2.6484062e-02  -1.8901466e-02
  -2.6280914e-02  -1.8766649e-02
  -2.6079900e-02  -1.8620639e-02
  -2.5880491e-02  -1.8478426e-02
  -2.5686122e-02  -1.8354439e-02
  -2.5493542e-02  -1.8225868e-02
  -2.5302895e-02  -1.8087968e-02
  -2.5113740e-02  -1.7953214e-02
  -2.4924002e-02  -1.7830631e-02
  -2.4735991e-02  -1.7704192e-02
  -2.4549834e-02  -1.7569683e-02
  -2.4365142e-02  -1.7438098e-02
  -2.4176149e-02  -1.7315423e-02
  -2.3988911e-02  -1.7188929e-02
  -2.3803567e-02  -1.7054086e-02
  -2.3619705e-02  -1.6922451e-02
  -2.3433990e-02  -1.6802472e-02
  -2.3250037e-02  -1.6678116e-02
  -2.3068008e-02  -1.6544155e-02
  -2.2887434e-02  -1.6413812e-02
  -2.2710622e-02  -1.6300222e-02
  -2.2535474e-02  -1.6181912e-02
  -2.2362156e-02  -1.6053594e-02
  -2.2190190e-02  -1.5928801e-02
  -2.2023829e-02  -1.5821439e-02
  -2.1858981e-02  -1.5709843e-02
  -2.1695785e-02  -1.5589592e-02
  -2.1533830e-02  -1.5472258e-02
  -2.1373605e-02  -1.5367590e-02
  -2.1214802e-02  -1.5259473e-02
  -2.1057535e-02  -1.5144258e-02
  -2.0901463e-02  -1.5031546e-02
  -2.0742257e-02  -1.4926743e-02
  -2.0584482e-02  -1.4818812e-02
  -2.0428252e-02  -1.4704123e-02
  -2.0273233e-02  -1.4592021e-02
  -2.0114803e-02  -1.4488025e-02
  -1.9957841e-02  -1.4380553e-02
  -1.9802480e-02  -1.4265380e-02
  -1.9648340e-02  -1.4153190e-02
  -1.9495431e-02  -1.4053691e-02
  -1.9343953e-02  -1.3950185e-02
  -1.9194054e-02  -1.3838004e-02
  -1.9045316e-02  -1.3728985e-02
  -1.8901632e-02  -1.3635658e-02
  -1.8759257e-02  -1.3538430e-02
  -1.8618326e-02  -1.3433134e-02
  -1.8478454e-02  -1.3330578e-02
  -1.8342089e-02  -1.3241096e-02
  -1.8206925e-02  -1.3148414e-02
  -1.8073065e-02  -1.3049238e-02
  -1.7940199e-02  -1.2952274e-02
  -1.7806047e-02  -1.2863264e-02
  -1.7673072e-02  -1.2771582e-02
  -1.7541368e-02  -1.2674262e-02
  -1.7410657e-02  -1.2579041e-02
  -1.7276164e-02  -1.2489694e-02
  -1.7142888e-02  -1.2397599e-02
  -1.7010934e-02  -1.2299426e-02
  -1.6880000e-02  -1.2203637e-02
  -1.6747995e-02  -1.2116710e-02
  -1.6617216e-02  -1.2026507e-02
  -1.6487790e-02  -1.1929091e-02
  -1.6359362e-02  -1.1834399e-02
  -1.6234509e-02  -1.1752808e-02
  -1.6110804e-02  -1.1667707e-02
  -1.5988371e-02  -1.1575212e-02
  -1.5866856e-02  -1.1485286e-02
  -1.5749766e-02  -1.1408332e-02
  -1.5633709e-02  -1.1328352e-02
  -1.5518786e-02  -1.1242255e-02
  -1.5404704e-02  -1.1158192e-02
  -1.5291351e-02  -1.1082699e-02
  -1.5178975e-02  -1.1004817e-02
  -1.5067659e-02  -1.0922019e-02
  -1.4957162e-02  -1.0840970e-02
  -1.4843571e-02  -1.0764838e-02
  -1.4730981e-02  -1.0686498e-02
  -1.4619477e-02  -1.0603339e-02
  -1.4508816e-02  -1.0522059e-02
  -1.4395484e-02  -1.0446556e-02
  -1.4283190e-02  -1.0368471e-02
  -1.4172036e-02  -1.0284631e-02
  -1.4061735e-02  -1.0203032e-02
  -1.3952996e-02  -1.0131418e-02
  -1.3845261e-02  -1.0056773e-02
  -1.3738644e-02  -9.9755966e-03
  -1.3632829e-02  -9.8967710e-03
  -1.3531371e-02  -9.8300303e-03
  -1.3430818e-02  -9.7604334e-03
  -1.3331269e-02  -9.6850064e-03
  -1.3232444e-02  -9.6115152e-03
  -1.3136065e-02  -9.5473032e-03
  -1.3040514e-02  -9.4808555e-03
  -1.2945862e-02  -9.4099100e-03
  -1.2851894e-02  -9.3404863e-03
  -1.2756250e-02  -9.2760291e-03
  -1.2661429e-02  -9.2097223e-03
  -1.2567498e-02  -9.1394861e-03
  -1.2474262e-02  -9.0707369e-03
  -1.2377719e-02  -9.0057424e-03
  -1.2282043e-02  -8.9387520e-03
  -1.2187311e-02  -8.8673035e-03
  -1.2093299e-02  -8.7976265e-03
  -1.1998801e-02  -8.7347794e-03
  -1.1905175e-02  -8.6694458e-03
  -1.1812519e-02  -8.5986324e-03
  -1.1720563e-02  -8.5298753e-03
  -1.1631987e-02  -8.4714753e-03
  -1.1544214e-02  -8.4104440e-03
  -1.1457337e-02  -8.3439283e-03
  -1.1371094e-02  -8.2792751e-03
  -1.1288375e-02  -8.2242737e-03
  -1.1206369e-02  -8.1671182e-03
  -1.1125148e-02  -8.1056687e-03
  -1.1044505e-02  -8.0456186e-03
  -1.0963911e-02  -7.9912016e-03
  -1.0883998e-02  -7.9351442e-03
  -1.0804822e-02  -7.8757169e-03
  -1.0726217e-02  -7.8174991e-03
  -1.0644640e-02  -7.7621285e-03
  -1.0563776e-02  -7.7052012e-03
  -1.0483684e-02  -7.6448381e-03
  -1.0404190e-02  -7.5858421e-03
  -1.0322620e-02  -7.5309926e-03
  -1.0241794e-02  -7.4742052e-03
  -1.0161792e-02  -7.4130707e-03
  -1.0082396e-02  -7.3536353e-03
  -1.0004771e-02  -7.3021852e-03
  -9.9278586e-03  -7.2484203e-03
  -9.8517468e-03  -7.1896956e-03
  -9.7761941e-03  -7.1327261e-03
  -9.7044104e-03  -7.0851260e-03
  -9.6332565e-03  -7.0354374e-03
  -9.5628021e-03  -6.9815528e-03
  -9.4928475e-03  -6.9290222e-03
  -9.4245478e-03  -6.8829893e-03
  -9.3568209e-03  -6.8354123e-03
  -9.2897169e-03  -6.7847599e-03
  -9.2230870e-03  -6.7351417e-03
  -9.1545630e-03  -6.6884011e-03
  -9.0866209e-03  -6.6403924e-03
  -9.0193073e-03  -6.5896645e-03
  -8.9524851e-03  -6.5399896e-03
  -8.8827844e-03  -6.4926217e-03
  -8.8137070e-03  -6.4437964e-03
  -8.7453128e-03  -6.3916753e-03
  -8.6774341e-03  -6.3408838e-03
  -8.6095139e-03  -6.2954702e-03
  -8.5422204e-03  -6.2481449e-03
  -8.4756303e-03  -6.1966033e-03
  -8.4095348e-03  -6.1466321e-03
  -8.3466072e-03  -6.1049501e-03
  -8.2842443e-03  -6.0612869e-03
  -8.2225161e-03  -6.0135485e-03
  -8.1612273e-03  -5.9671552e-03
  -8.1027358e-03  -5.9279261e-03
  -8.0447384e-03  -5.8871772e-03
  -7.9872831e-03  -5.8434508e-03
  -7.9302281e-03  -5.8006718e-03
  -7.8727456e-03  -5.7614254e-03
  -7.8157401e-03  -5.7210701e-03
  -7.7592496e-03  -5.6784345e-03
  -7.7031607e-03  -5.6366303e-03
  -7.6442695e-03  -5.5962661e-03
  -7.5858897e-03  -5.5548078e-03
  -7.5280656e-03  -5.5108956e-03
  -7.4706711e-03  -5.4679854e-03
  -7.4116911e-03  -5.4281038e-03
  -7.3532515e-03  -5.3867485e-03
  -7.2954139e-03  -5.3420618e-03
  -7.2380102e-03  -5.2986824e-03
  -7.1825027e-03  -5.2618087e-03
  -7.1275042e-03  -5.2231487e-03
  -7.0730821e-03  -5.1806885e-03
  -7.0190519e-03  -5.1395451e-03
  -6.9682730e-03  -5.1057046e-03
  -6.9179324e-03  -5.0703422e-03
  -6.8680794e-03  -5.0319827e-03
  -6.8185718e-03  -4.9945563e-03
  -6.7701101e-03  -4.9615826e-03
  -6.7220461e-03  -4.9275593e-03
  -6.6744131e-03  -4.8914678e-03
  -6.6271107e-03  -4.8560696e-03
  -6.5778117e-03  -4.8221089e-03
  -6.5289270e-03  -4.7872891e-03
  -6.4804893e-03  -4.7506004e-03
  -6.4324030e-03  -4.7146588e-03
  -6.3818280e-03  -4.6800623e-03
  -6.3317070e-03  -4.6443916e-03
  -6.2820857e-03  -4.6062560e-03
  -6.2328374e-03  -4.5691322e-03
  -6.1838918e-03  -4.5363560e-03
  -6.1354005e-03  -4.5020865e-03
  -6.0874239e-03  -4.4645235e-03
  -6.0397989e-03  -4.4281751e-03
  -5.9951133e-03  -4.3985390e-03
  -5.9508256e-03  -4.3674057e-03
  -5.9069874e-03  -4.3332440e-03
  -5.8634544e-03  -4.3000465e-03
  -5.8221154e-03  -4.2721333e-03
  -5.7811181e-03  -4.2431609e-03
  -5.7404947e-03  -4.2121567e-03
  -5.7001485e-03  -4.1817813e-03
  -5.6655555e-03  -4.1575516e-03
  -5.6311940e-03  -4.1329767e-03
  -5.5970696e-03  -4.1078601e-03
  -5.5631551e-03  -4.0829312e-03


==> data/xDataCohenWithCBF.dat <==
  -1.0000000e+00   1.0000000e+00
  -9.9003682e-01   9.6086200e-01
  -9.8030536e-01   9.2766877e-01
  -9.7077767e-01   8.9913281e-01
  -9.6143181e-01   8.7422755e-01
  -9.5550486e-01   8.5974457e-01
  -9.4964240e-01   8.4627477e-01
  -9.4384117e-01   8.3368526e-01
  -9.3809827e-01   8.2186487e-01
  -9.3241118e-01   8.1071722e-01
  -9.2677769e-01   8.0016006e-01
  -9.2119583e-01   7.9012691e-01
  -9.1566382e-01   7.8056097e-01
  -9.1544828e-01   7.8019537e-01
  -9.1523282e-01   7.7983041e-01
  -9.1501744e-01   7.7946609e-01
  -9.1480212e-01   7.7910240e-01
  -9.1458691e-01   7.7795993e-01
  -9.1437176e-01   7.7811172e-01
  -9.1415653e-01   7.8070087e-01
  -9.1394108e-01   7.8268973e-01
  -9.1373690e-01   7.8234050e-01
  -9.1353278e-01   7.8199186e-01
  -9.1332873e-01   7.8164379e-01
  -9.1312474e-01   7.8129629e-01
  -9.1277067e-01   7.8069420e-01
  -9.1241679e-01   7.8009383e-01
  -9.1206312e-01   7.7949517e-01
  -9.1170965e-01   7.7889819e-01
  -9.1135645e-01   7.7701620e-01
  -9.1100340e-01   7.7727088e-01
  -9.1065016e-01   7.8154824e-01
  -9.1029630e-01   7.8483227e-01
  -9.0999289e-01   7.8431031e-01
  -9.0968963e-01   7.8378963e-01
  -9.0938652e-01   7.8327022e-01
  -9.0908356e-01   7.8275207e-01
  -9.0841107e-01   7.8160552e-01
  -9.0773931e-01   7.8046507e-01
  -9.0706827e-01   7.7933065e-01
  -9.0639795e-01   7.7820219e-01
  -9.0627201e-01   7.7799070e-01
  -9.0614610e-01   7.7777942e-01
  -9.0602022e-01   7.7756835e-01
  -9.0589435e-01   7.7735748e-01
  -9.0576853e-01   7.7668491e-01
  -9.0564272e-01   7.7677912e-01
  -9.0551689e-01   7.7831741e-01
  -9.0539098e-01   7.7949923e-01
  -9.0528980e-01   7.7932576e-01
  -9.0518864e-01   7.7915243e-01
  -9.0508749e-01   7.7897924e-01
  -9.0498636e-01   7.7880617e-01
  -9.0478562e-01   7.7846295e-01
  -9.0458495e-01   7.7812026e-01
  -9.0438434e-01   7.7777810e-01
  -9.0418379e-01   7.7743638e-01
  -9.0398328e-01   7.7782823e-01
  -9.0378285e-01   7.7722955e-01
  -9.0358254e-01   7.7495041e-01
  -9.0338241e-01   7.7429564e-01
  -9.0319736e-01   7.7414862e-01
  -9.0301231e-01   7.7424222e-01
  -9.0282717e-01   7.7719447e-01
  -9.0264181e-01   7.7969141e-01
  -9.0247268e-01   7.7940138e-01
  -9.0230360e-01   7.7911173e-01
  -9.0213456e-01   7.7882246e-01
  -9.0196557e-01   7.7853357e-01
  -9.0166302e-01   7.7801712e-01
  -9.0136062e-01   7.7750188e-01
  -9.0105836e-01   7.7698784e-01
  -9.0075625e-01   7.7647500e-01
  -9.0045435e-01   7.7484329e-01
  -9.0015256e-01   7.7507133e-01
  -8.9985062e-01   7.7880100e-01
  -8.9954821e-01   7.8166599e-01
  -8.9928244e-01   7.8120565e-01
  -8.9901678e-01   7.8074627e-01
  -8.9875123e-01   7.8028783e-01
  -8.9848580e-01   7.7983034e-01
  -8.9761842e-01   7.7834050e-01
  -8.9675225e-01   7.7686056e-01
  -8.9588729e-01   7.7539036e-01
  -8.9502353e-01   7.7392977e-01
  -8.9439590e-01   7.7234878e-01
  -8.9376890e-01   7.7153393e-01
  -8.9314228e-01   7.7224647e-01
  -8.9251577e-01   7.7264344e-01
  -8.9201845e-01   7.7053216e-01
  -8.9152151e-01   7.7028658e-01
  -8.9102444e-01   7.7378111e-01
  -8.9052671e-01   7.7647314e-01
  -8.9002869e-01   7.7564700e-01
  -8.8953106e-01   7.7482389e-01
  -8.8903383e-01   7.7400378e-01
  -8.8853699e-01   7.7318665e-01
  -8.8819061e-01   7.7261832e-01
  -8.8784441e-01   7.7205143e-01
  -8.8749840e-01   7.7148595e-01
  -8.8715258e-01   7.7092189e-01
  -8.8697080e-01   7.7062582e-01
  -8.8678906e-01   7.7033014e-01
  -8.8660738e-01   7.7003484e-01
  -8.8642575e-01   7.6973992e-01
  -8.8624420e-01   7.6875947e-01
  -8.8606268e-01   7.6891791e-01
  -8.8588111e-01   7.7122136e-01
  -8.8569936e-01   7.7299672e-01
  -8.8552398e-01   7.7270804e-01
  -8.8534864e-01   7.7241972e-01
  -8.8517336e-01   7.7213176e-01
  -8.8499812e-01   7.7184417e-01
  -8.8447153e-01   7.7098165e-01
  -8.8394538e-01   7.7012239e-01
  -8.8341967e-01   7.6926635e-01
  -8.8289440e-01   7.6841352e-01
  -8.8248555e-01   7.6619396e-01
  -8.8207690e-01   7.6655983e-01
  -8.8166795e-01   7.7179302e-01
  -8.8125811e-01   7.7582187e-01
  -8.8084772e-01   7.7513729e-01
  -8.8043760e-01   7.7445479e-01
  -8.8002776e-01   7.7377433e-01
  -8.7961818e-01   7.7309593e-01
  -8.7837878e-01   7.7105412e-01
  -8.7714183e-01   7.6903380e-01
  -8.7590732e-01   7.6703406e-01
  -8.7467523e-01   7.6505239e-01
  -8.7427189e-01   7.6440629e-01
  -8.7386881e-01   7.6376198e-01
  -8.7346599e-01   7.6311945e-01
  -8.7306343e-01   7.6247868e-01
  -8.7279366e-01   7.6205004e-01
  -8.7252400e-01   7.6162218e-01
  -8.7225446e-01   7.6119510e-01
  -8.7198503e-01   7.6076881e-01
  -8.7171578e-01   7.5940160e-01
  -8.7144662e-01   7.5951592e-01
  -8.7117734e-01   7.6248506e-01
  -8.7090773e-01   7.6478516e-01
  -8.7066122e-01   7.6438958e-01
  -8.7041481e-01   7.6399468e-01
  -8.7016850e-01   7.6360043e-01
  -8.6992229e-01   7.6320685e-01
  -8.6918315e-01   7.6202837e-01
  -8.6844488e-01   7.6085578e-01
  -8.6770748e-01   7.5968900e-01
  -8.6697094e-01   7.5852798e-01
  -8.6670521e-01   7.5811018e-01
  -8.6643959e-01   7.5769312e-01
  -8.6617409e-01   7.5727679e-01
  -8.6590869e-01   7.5686120e-01
  -8.6580336e-01   7.5669641e-01
  -8.6569806e-01   7.5653175e-01
  -8.6559276e-01   7.5636719e-01
  -8.6548749e-01   7.5620275e-01
  -8.6544909e-01   7.5614279e-01
  -8.6541069e-01   7.5608285e-01
  -8.6537230e-01   7.5602292e-01
  -8.6533390e-01   7.5596300e-01
  -8.6532212e-01   7.5594462e-01
  -8.6531034e-01   7.5592625e-01
  -8.6529857e-01   7.5590787e-01
  -8.6528679e-01   7.5588949e-01
  -8.6528259e-01   7.5588294e-01
  -8.6527838e-01   7.5587638e-01
  -8.6527418e-01   7.5586983e-01
  -8.6526998e-01   7.5586328e-01
  -8.6526578e-01   7.5585672e-01
  -8.6526158e-01   7.5585017e-01
  -8.6525738e-01   7.5584362e-01
  -8.6525318e-01   7.5583706e-01
  -8.6523217e-01   7.5572040e-01
  -8.6521117e-01   7.5573915e-01
  -8.6519016e-01   7.5601613e-01
  -8.6516916e-01   7.5623145e-01
  -8.6513838e-01   7.5618337e-01
  -8.6510760e-01   7.5613530e-01
  -8.6507683e-01   7.5608725e-01
  -8.6504605e-01   7.5603920e-01
  -8.6496655e-01   7.5591511e-01
  -8.6488706e-01   7.5579109e-01
  -8.6480758e-01   7.5566713e-01
  -8.6472811e-01   7.5554323e-01
  -8.6464866e-01   7.5510854e-01
  -8.6456921e-01   7.5518992e-01
  -8.6448975e-01   7.5624341e-01
  -8.6441026e-01   7.5705755e-01
  -8.6434531e-01   7.5695448e-01
  -8.6428037e-01   7.5685144e-01
  -8.6421544e-01   7.5674846e-01
  -8.6415051e-01   7.5664552e-01
  -8.6382598e-01   7.5613147e-01
  -8.6350161e-01   7.5561854e-01
  -8.6317742e-01   7.5510670e-01
  -8.6285339e-01   7.5459597e-01
  -8.6272594e-01   7.5439531e-01
  -8.6259853e-01   7.5419483e-01
  -8.6247113e-01   7.5399451e-01
  -8.6234376e-01   7.5379436e-01
  -8.6221643e-01   7.5309322e-01
  -8.6208912e-01   7.5322403e-01
  -8.6196178e-01   7.5492178e-01
  -8.6183434e-01   7.5623322e-01
  -8.6173067e-01   7.5606671e-01
  -8.6162701e-01   7.5590032e-01
  -8.6152337e-01   7.5573404e-01
  -8.6141975e-01   7.5556787e-01
  -8.6090191e-01   7.5473877e-01
  -8.6038450e-01   7.5391252e-01
  -8.5986752e-01   7.5308910e-01
  -8.5935097e-01   7.5226848e-01
  -8.5792228e-01   7.6358952e-01
  -8.5648374e-01   7.7897864e-01
  -8.5503694e-01   7.8094777e-01
  -8.5359124e-01   7.7488431e-01
  -8.5215291e-01   7.7233272e-01
  -8.5071809e-01   7.6980772e-01
  -8.4928676e-01   7.6730871e-01
  -8.4785890e-01   7.6483515e-01
  -8.4284830e-01   7.5630285e-01
  -8.3787945e-01   7.4805563e-01
  -8.3295137e-01   7.4007157e-01
  -8.2806312e-01   7.3233206e-01
  -8.1935607e-01   7.1895722e-01
  -8.1077090e-01   7.0624326e-01
  -8.0230344e-01   6.9412298e-01
  -7.9394983e-01   6.8253846e-01
  -7.8570655e-01   6.7144125e-01
  -7.7757038e-01   6.6079151e-01
  -7.6953833e-01   6.5055459e-01
  -7.6160758e-01   6.4070036e-01
  -7.4374552e-01   6.1935107e-01
  -7.2637622e-01   5.9962813e-01
  -7.0947424e-01   5.8132832e-01
  -6.9301602e-01   5.6426441e-01
  -6.8884551e-01   5.6004882e-01
  -6.8470274e-01   5.5590384e-01
  -6.8058740e-01   5.5182736e-01
  -6.7649916e-01   5.4781746e-01
  -6.7243773e-01   5.4387187e-01
  -6.6840279e-01   5.3998787e-01
  -6.6439407e-01   5.3616364e-01
  -6.6041127e-01   5.3239822e-01
  -6.5053282e-01   5.2320216e-01
  -6.4081151e-01   5.1434807e-01
  -6.3124327e-01   5.0581455e-01
  -6.2182430e-01   4.9757160e-01
  -6.1244725e-01   4.8951784e-01
  -6.0321554e-01   4.8174715e-01
  -5.9412572e-01   4.7423796e-01
  -5.8517446e-01   4.6696393e-01
  -5.7058193e-01   4.5533285e-01
  -5.5635130e-01   4.4424559e-01
  -5.4247030e-01   4.3365020e-01
  -5.2892750e-01   4.2350143e-01
  -5.0557228e-01   4.0639164e-01
  -4.8320455e-01   3.9038936e-01
  -4.6177453e-01   3.7532890e-01
  -4.4123688e-01   3.6109764e-01
  -4.2809222e-01   3.5207526e-01
  -4.1531042e-01   3.4333822e-01
  -4.0288096e-01   3.3485944e-01
  -3.9079396e-01   3.2662107e-01
  -3.7903974e-01   3.1860779e-01
  -3.6760953e-01   3.1080240e-01
  -3.5649506e-01   3.0319102e-01
  -3.4568768e-01   2.9575950e-01
  -3.2070657e-01   2.7841832e-01
  -2.9737915e-01   2.6195004e-01
  -2.7560752e-01   2.4626170e-01
  -2.5530058e-01   2.3128422e-01
  -2.4287241e-01   2.2192674e-01
  -2.3100262e-01   2.1284110e-01
  -2.1966992e-01   2.0402143e-01
  -2.0885365e-01   1.9545978e-01
  -1.9853380e-01   1.8714966e-01
  -1.8869117e-01   1.7909209e-01
  -1.7930707e-01   1.7128575e-01
  -1.7036316e-01   1.6372519e-01
  -1.6076318e-01   1.5546976e-01
  -1.5167822e-01   1.4752546e-01
  -1.4308445e-01   1.3989196e-01
  -1.3495852e-01   1.3255853e-01
  -1.2762706e-01   1.2583672e-01
  -1.2068193e-01   1.1938496e-01
  -1.1410521e-01   1.1320279e-01
  -1.0787912e-01   1.0727649e-01
  -1.0269527e-01   1.0228135e-01
  -9.7757226e-02   9.7479282e-02
  -9.3054441e-02   9.2868241e-02
  -8.8576508e-02   8.8439530e-02
  -8.4492177e-02   8.4364834e-02
  -8.0596424e-02   8.0451285e-02
  -7.6881184e-02   7.6695683e-02
  -7.3338570e-02   7.3092111e-02
  -6.9609154e-02   6.9273748e-02
  -6.6072242e-02   6.5632103e-02
  -6.2718428e-02   6.2162145e-02
  -5.9538597e-02   5.8856588e-02
  -5.6136409e-02   5.5302351e-02
  -5.2934314e-02   5.1944596e-02
  -4.9920946e-02   4.8776115e-02
  -4.7085343e-02   4.5786100e-02
  -4.4394498e-02   4.2939768e-02
  -4.1864135e-02   4.0260664e-02
  -3.9484847e-02   3.7742458e-02
  -3.7247501e-02   3.5373204e-02
  -3.5375899e-02   3.3388468e-02
  -3.3603655e-02   3.1511672e-02
  -3.1925502e-02   2.9738915e-02
  -3.0336279e-02   2.8062379e-02
  -2.8979797e-02   2.6632017e-02
  -2.7688011e-02   2.5273322e-02
  -2.6457783e-02   2.3983458e-02
  -2.5286064e-02   2.2758202e-02
  -2.4123178e-02   2.1545044e-02
  -2.3017753e-02   2.0396097e-02
  -2.1966864e-02   1.9308438e-02
  -2.0967695e-02   1.8278455e-02
  -1.9878548e-02   1.7160316e-02
  -1.8850577e-02   1.6110918e-02
  -1.7880205e-02   1.5126567e-02
  -1.6964015e-02   1.4202729e-02
  -1.6030197e-02   1.3266432e-02
  -1.5152310e-02   1.2393119e-02
  -1.4326842e-02   1.1579319e-02
  -1.3550419e-02   1.0819805e-02
  -1.2874588e-02   1.0162667e-02
  -1.2235647e-02   9.5469671e-03
  -1.1631473e-02   8.9708211e-03
  -1.1059985e-02   8.4303019e-03
  -1.0593735e-02   7.9918671e-03
  -1.0149084e-02   7.5773467e-03
  -9.7249660e-03   7.1857039e-03
  -9.3203336e-03   6.8150538e-03
  -8.9481207e-03   6.4764172e-03
  -8.5922738e-03   6.1554618e-03
  -8.2520173e-03   5.8513509e-03
  -7.9266003e-03   5.5629587e-03
  -7.5746533e-03   5.2536853e-03
  -7.2399186e-03   4.9625528e-03
  -6.9214842e-03   4.6885711e-03
  -6.6184758e-03   4.4305156e-03
  -6.2878612e-03   4.1518115e-03
  -5.9754293e-03   3.8917738e-03
  -5.6800953e-03   3.6493047e-03
  -5.4008186e-03   3.4228216e-03
  -5.1380058e-03   3.2118831e-03
  -4.8892626e-03   3.0150142e-03
  -4.6537746e-03   2.8315634e-03
  -4.4307407e-03   2.6599541e-03
  -4.2493025e-03   2.5215060e-03
  -4.0760282e-03   2.3909792e-03
  -3.9105203e-03   2.2680909e-03
  -3.7523795e-03   2.1519647e-03
  -3.6183688e-03   2.0543284e-03
  -3.4896041e-03   1.9615583e-03
  -3.3658606e-03   1.8734508e-03
  -3.2469172e-03   1.7896280e-03
  -3.1249587e-03   1.7044848e-03
  -3.0080037e-03   1.6237758e-03
  -2.8958269e-03   1.5472868e-03
  -2.7882100e-03   1.4747154e-03
  -2.6661018e-03   1.3932785e-03
  -2.5498088e-03   1.3167811e-03
  -2.4390278e-03   1.2449540e-03
  -2.3334666e-03   1.1773950e-03
  -2.2241823e-03   1.1082465e-03
  -2.1204362e-03   1.0436183e-03
  -2.0219243e-03   9.8331013e-04
  -1.9283471e-03   9.2678555e-04
  -1.8483757e-03   8.7887529e-04
  -1.7719768e-03   8.3378615e-04
  -1.6989798e-03   7.9146610e-04
  -1.6292087e-03   7.5147375e-04
  -1.5734443e-03   7.1968119e-04
  -1.5197264e-03   6.8942670e-04
  -1.4679744e-03   6.6066904e-04
  -1.4181058e-03   6.3323116e-04
  -1.3715534e-03   6.0779830e-04
  -1.3266316e-03   5.8351469e-04
  -1.2832786e-03   5.6033617e-04
  -1.2414335e-03   5.3817539e-04
  -1.1942780e-03   5.1342274e-04
  -1.1490242e-03   4.8994193e-04
  -1.1055895e-03   4.6767540e-04
  -1.0638931e-03   4.4652477e-04
  -1.0170423e-03   4.2298210e-04
  -9.7237031e-04   4.0083343e-04
  -9.2976900e-04   3.8002207e-04
  -8.8913202e-04   3.6039206e-04
  -8.5103097e-04   3.4210049e-04
  -8.1464576e-04   3.2487802e-04
  -7.7989568e-04   3.0872175e-04
  -7.4669691e-04   2.9342740e-04
  -7.1965107e-04   2.8097350e-04
  -6.9363042e-04   2.6914283e-04
  -6.6859488e-04   2.5794331e-04
  -6.4450122e-04   2.4724547e-04
  -6.2362800e-04   2.3798177e-04
  -6.0345919e-04   2.2911950e-04
  -5.8396997e-04   2.2065324e-04
  -5.6513470e-04   2.1252856e-04
  -5.4541446e-04   2.0405296e-04
  -5.2640831e-04   1.9595878e-04
  -5.0808918e-04   1.8823722e-04
  -4.9042994e-04   1.8084621e-04
  -4.7032584e-04   1.7246384e-04
  -4.5107366e-04   1.6452016e-04
  -4.3263607e-04   1.5701036e-04
  -4.1497522e-04   1.4986626e-04
  -3.9693619e-04   1.4255222e-04
  -3.7970533e-04   1.3566139e-04
  -3.6324664e-04   1.2922219e-04
  -3.4751980e-04   1.2309103e-04
  -3.3419221e-04   1.1780699e-04
  -3.2139056e-04   1.1281815e-04
  -3.0909538e-04   1.0817046e-04
  -2.9728099e-04   1.0370668e-04
  -2.8768518e-04   9.9998708e-05
  -2.7840720e-04   9.6463153e-05
  -2.6943690e-04   9.3114047e-05
  -2.6076166e-04   8.9885016e-05
  -2.5246212e-04   8.6764560e-05
  -2.4443259e-04   8.3772999e-05
  -2.3666428e-04   8.0913842e-05
  -2.2914756e-04   7.8157117e-05
  -2.2793216e-04   7.7709639e-05
  -2.2672334e-04   7.7265049e-05
  -2.2552105e-04   7.6823309e-05
  -2.2432526e-04   7.6384386e-05


==> data/xDataCohenWithoutCBF.dat <==
  -1.0000000e+00   1.0000000e+00
  -9.9003682e-01   9.6086201e-01
  -9.8030536e-01   9.2766880e-01
  -9.7077767e-01   8.9913284e-01
  -9.6143181e-01   8.7422746e-01
  -9.4738696e-01   8.4124589e-01
  -9.3368610e-01   8.1311274e-01
  -9.2029484e-01   7.8855284e-01
  -9.0718585e-01   7.6659107e-01
  -8.9100376e-01   7.4162472e-01
  -8.7520995e-01   7.1920672e-01
  -8.5977950e-01   6.9884860e-01
  -8.4468973e-01   6.8008302e-01
  -8.3078461e-01   6.6359655e-01
  -8.1715334e-01   6.4815202e-01
  -8.0378462e-01   6.3362742e-01
  -7.9066789e-01   6.1991226e-01
  -7.7430790e-01   6.0347511e-01
  -7.5832437e-01   5.8808545e-01
  -7.4270150e-01   5.7363215e-01
  -7.2742458e-01   5.6001257e-01
  -7.0770578e-01   5.4311852e-01
  -6.8854242e-01   5.2738559e-01
  -6.6990919e-01   5.1267719e-01
  -6.5178289e-01   4.9887378e-01
  -6.2225528e-01   4.7734740e-01
  -5.9402539e-01   4.5771048e-01
  -5.6701450e-01   4.3961989e-01
  -5.4115407e-01   4.2284743e-01
  -5.1932499e-01   4.0905018e-01
  -4.9830011e-01   3.9597575e-01
  -4.7804524e-01   3.8351838e-01
  -4.5852985e-01   3.7161767e-01
  -4.4163833e-01   3.6137748e-01
  -4.2529874e-01   3.5148213e-01
  -4.0949293e-01   3.4189442e-01
  -3.9420406e-01   3.3259000e-01
  -3.7806169e-01   3.2271605e-01
  -3.6249800e-01   3.1311879e-01
  -3.4749405e-01   3.0377244e-01
  -3.3303197e-01   2.9465923e-01
  -3.1616688e-01   2.8387979e-01
  -3.0004705e-01   2.7339118e-01
  -2.8464458e-01   2.6317141e-01
  -2.6993300e-01   2.5320822e-01
  -2.5355623e-01   2.4186105e-01
  -2.3805188e-01   2.3083261e-01
  -2.2338217e-01   2.2011143e-01
  -2.0951110e-01   2.0970106e-01
  -1.9645744e-01   1.9965261e-01
  -1.8412724e-01   1.8990346e-01
  -1.7248773e-01   1.8044718e-01
  -1.6150808e-01   1.7130469e-01
  -1.5310531e-01   1.6416642e-01
  -1.4509667e-01   1.5722561e-01
  -1.3746674e-01   1.5047793e-01
  -1.3020107e-01   1.4393615e-01
  -1.2446136e-01   1.3869156e-01
  -1.1895242e-01   1.3358371e-01
  -1.1366642e-01   1.2861145e-01
  -1.0859582e-01   1.2377681e-01
  -1.0334468e-01   1.1870294e-01
  -9.8327657e-02   1.1378715e-01
  -9.3535768e-02   1.0902766e-01
  -8.8960332e-02   1.0442378e-01
  -8.3385517e-02   9.8734765e-02
  -7.8136657e-02   9.3294196e-02
  -7.3196993e-02   8.8096485e-02
  -6.8550451e-02   8.3137585e-02
  -6.3344231e-02   7.7501680e-02
  -5.8511614e-02   7.2187301e-02
  -5.4028349e-02   6.7180467e-02
  -4.9871677e-02   6.2475773e-02
  -4.7447160e-02   5.9705547e-02
  -4.5134983e-02   5.7042260e-02
  -4.2930354e-02   5.4482541e-02
  -4.0828707e-02   5.2024873e-02
  -3.8825623e-02   4.9667201e-02
  -3.6916780e-02   4.7405209e-02
  -3.5098053e-02   4.5235796e-02
  -3.3365483e-02   4.3156412e-02
  -3.1218823e-02   4.0563010e-02
  -2.9205401e-02   3.8112340e-02
  -2.7317429e-02   3.5797710e-02
  -2.5547525e-02   3.3613429e-02
  -2.3581315e-02   3.1171411e-02
  -2.1761912e-02   2.8894867e-02
  -2.0078842e-02   2.6772983e-02
  -1.8522378e-02   2.4798803e-02
  -1.7573340e-02   2.3590348e-02
  -1.6671619e-02   2.2437462e-02
  -1.5814941e-02   2.1337649e-02
  -1.5001156e-02   2.0289285e-02
  -1.4228204e-02   1.9290593e-02
  -1.3494092e-02   1.8338892e-02
  -1.2796933e-02   1.7432093e-02
  -1.2134928e-02   1.6568421e-02
  -1.1336812e-02   1.5523950e-02
  -1.0589984e-02   1.4542991e-02
  -9.8912421e-03   1.3621819e-02
  -9.2375752e-03   1.2757254e-02
  -8.5260159e-03   1.1813378e-02
  -7.8680731e-03   1.0937229e-02
  -7.2597989e-03   1.0123787e-02
  -6.6975431e-03   9.3695633e-03
  -6.3410695e-03   8.8905618e-03
  -6.0031450e-03   8.4353730e-03
  -5.6828234e-03   8.0027761e-03
  -5.3792132e-03   7.5919150e-03
  -5.0914647e-03   7.2018958e-03
  -4.8187607e-03   6.8314868e-03
  -4.5603305e-03   6.4797070e-03
  -4.3154429e-03   6.1457200e-03
  -4.0264003e-03   5.7507586e-03
  -3.7562706e-03   5.3807290e-03
  -3.5038403e-03   5.0340539e-03
  -3.2679712e-03   4.7093871e-03
  -3.0144067e-03   4.3596805e-03
  -2.7800346e-03   4.0354938e-03
  -2.5634277e-03   3.7348647e-03
  -2.3632678e-03   3.4563860e-03
  -2.2329622e-03   3.2748546e-03
  -2.1096432e-03   3.1026855e-03
  -1.9929425e-03   2.9393730e-03
  -1.8825138e-03   2.7845504e-03
  -1.7780277e-03   2.6378424e-03
  -1.6791687e-03   2.4987523e-03
  -1.5856395e-03   2.3668800e-03
  -1.4971589e-03   2.2418839e-03
  -1.3943435e-03   2.0963516e-03
  -1.2983625e-03   1.9601426e-03
  -1.2087708e-03   1.8326511e-03
  -1.1251516e-03   1.7133595e-03
  -1.0361390e-03   1.5860822e-03
  -9.5391598e-04   1.4681222e-03
  -8.7797530e-04   1.3587589e-03
  -8.0784869e-04   1.2574635e-03
  -7.4897877e-04   1.1722709e-03
  -6.9421972e-04   1.0927364e-03
  -6.4328962e-04   1.0184240e-03
  -5.9593084e-04   9.4912280e-04
  -5.5873575e-04   8.9462747e-04
  -5.2375021e-04   8.4319164e-04
  -4.9084567e-04   7.9461888e-04
  -4.5990355e-04   7.4881214e-04
  -4.3187544e-04   7.0724132e-04
  -4.0546281e-04   6.6793418e-04
  -3.8057504e-04   6.3075886e-04
  -3.5712736e-04   5.9562482e-04
  -3.3171060e-04   5.5743284e-04
  -3.0799285e-04   5.2164513e-04
  -2.8586398e-04   4.8810048e-04
  -2.6522158e-04   4.5668338e-04
  -2.4284508e-04   4.2251174e-04
  -2.2222444e-04   3.9083865e-04
  -2.0322614e-04   3.6145288e-04
  -1.8572887e-04   3.3425046e-04
  -1.6980364e-04   3.0944404e-04
  -1.5512889e-04   2.8640425e-04
  -1.4160833e-04   2.6493728e-04
  -1.2915947e-04   2.4507289e-04
  -1.1949440e-04   2.2967505e-04
  -1.1047829e-04   2.1518418e-04
  -1.0206809e-04   2.0150019e-04
  -9.4228500e-05   1.8867949e-04
  -8.7804903e-05   1.7818312e-04
  -8.1766361e-05   1.6823862e-04
  -7.6090629e-05   1.5880383e-04
  -7.0758303e-05   1.4988707e-04
  -6.5372734e-05   1.4085146e-04
  -6.0340033e-05   1.3233791e-04
  -5.5638256e-05   1.2430786e-04
  -5.1247693e-05   1.1675406e-04
  -4.6339725e-05   1.0826508e-04
  -4.1824521e-05   1.0036490e-04
  -3.7672348e-05   9.2995530e-05
  -3.3857315e-05   8.6157063e-05
  -3.0046805e-05   7.9311702e-05
  -2.6576614e-05   7.2962330e-05
  -2.3417094e-05   6.7019373e-05
  -2.0546430e-05   6.1563505e-05
  -1.8228960e-05   5.7215162e-05
  -1.6101245e-05   5.3113719e-05
  -1.4146850e-05   4.9174273e-05
  -1.2358084e-05   4.5536848e-05
  -1.1004424e-05   4.2844970e-05
  -9.7461233e-06   4.0275765e-05
  -8.5764223e-06   3.7799204e-05
  -7.4919063e-06   3.5471824e-05
  -6.5191662e-06   3.3393715e-05
  -5.6160015e-06   3.1419833e-05
  -4.7778592e-06   2.9536528e-05
  -4.0014977e-06   2.7761324e-05
  -3.1583071e-06   2.5816244e-05
  -2.3898455e-06   2.3991685e-05
  -1.6902457e-06   2.2269411e-05
  -1.0552094e-06   2.0666582e-05
  -4.8602965e-07   1.9210359e-05
   2.9415433e-08   1.7842621e-05
   4.9547331e-07   1.6548302e-05
   9.1513502e-07   1.5344177e-05


==> data/xDataNoCBFSim1.dat <==
  -3.0000000e+00   1.5000000e+00
  -2.9819037e+00   1.5288324e+00
  -2.9637643e+00   1.5576922e+00
  -2.9455819e+00   1.5865498e+00
  -2.9273568e+00   1.6153742e+00
  -2.8356061e+00   1.7579146e+00
  -2.7428986e+00   1.8946048e+00
  -2.6494092e+00   2.0214143e+00
  -2.5553835e+00   2.1348535e+00
  -2.4859299e+00   2.2082699e+00
  -2.4164868e+00   2.2723902e+00
  -2.3471919e+00   2.3270353e+00
  -2.2781802e+00   2.3724025e+00
  -2.2095813e+00   2.4090223e+00
  -2.1415120e+00   2.4376787e+00
  -2.0740748e+00   2.4592676e+00
  -2.0073575e+00   2.4747329e+00
  -1.9335719e+00   2.4859457e+00
  -1.8608598e+00   2.4918658e+00
  -1.7892818e+00   2.4935617e+00
  -1.7188818e+00   2.4919285e+00
  -1.5732692e+00   2.4806127e+00
  -1.4332210e+00   2.4621097e+00
  -1.2987340e+00   2.4397304e+00
  -1.1697083e+00   2.4161812e+00
  -1.0296410e+00   2.3910110e+00
  -8.9595457e-01   2.3709211e+00
  -7.6815734e-01   2.3584816e+00
  -6.4569161e-01   2.3550038e+00
  -4.8580881e-01   2.3646628e+00
  -3.3352607e-01   2.3873900e+00
  -1.8799348e-01   2.4157484e+00
  -4.8814940e-02   2.4387279e+00
   8.3715718e-02   2.4424262e+00
   2.0842289e-01   2.4072119e+00
   3.2325000e-01   2.3134340e+00
   4.2508755e-01   2.1449508e+00
   4.6894834e-01   2.0317646e+00
   5.0838334e-01   1.8973645e+00
   5.4296179e-01   1.7428107e+00
   5.7232764e-01   1.5710072e+00
   5.9623064e-01   1.3867867e+00
   6.1457337e-01   1.1982342e+00
   6.2748356e-01   1.0142035e+00
   6.3535348e-01   8.4313465e-01
   6.3863167e-01   7.0313047e-01
   6.3864675e-01   5.7802367e-01
   6.3581840e-01   4.6681252e-01
   6.3053219e-01   3.6783020e-01
   6.2255862e-01   2.7335998e-01
   6.1249099e-01   1.8836081e-01
   6.0059956e-01   1.1099694e-01
   5.8711101e-01   3.9718247e-02
   5.7220875e-01  -2.6703408e-02
   5.5603723e-01  -8.9134435e-02
   5.3872073e-01  -1.4826548e-01
   5.2036846e-01  -2.0465038e-01
   4.9958068e-01  -2.6268297e-01
   4.7780000e-01  -3.1830095e-01
   4.5511630e-01  -3.7171547e-01
   4.3161466e-01  -4.2306647e-01
   4.0770080e-01  -4.7176865e-01
   3.8313951e-01  -5.1849362e-01
   3.5800267e-01  -5.6318349e-01
   3.3236292e-01  -6.0574780e-01
   3.0404214e-01  -6.4940788e-01
   2.7531060e-01  -6.9021842e-01
   2.4626763e-01  -7.2796069e-01
   2.1701649e-01  -7.6239907e-01
   1.8238549e-01  -7.9844226e-01
   1.4779810e-01  -8.2912580e-01
   1.1344559e-01  -8.5405831e-01
   7.9525300e-02  -8.7288780e-01
   3.6083753e-02  -8.8783941e-01
  -5.8084562e-03  -8.9139120e-01
  -4.5704344e-02  -8.8346967e-01
  -8.3185020e-02  -8.6440377e-01
  -1.1545506e-01  -8.3738746e-01
  -1.4506059e-01  -8.0232780e-01
  -1.7179864e-01  -7.6035344e-01
  -1.9552733e-01  -7.1274415e-01
  -2.1616427e-01  -6.6087650e-01
  -2.3369167e-01  -6.0612053e-01
  -2.4814570e-01  -5.4974638e-01
  -2.5960969e-01  -4.9287328e-01
  -2.6876659e-01  -4.3207113e-01
  -2.7479276e-01  -3.7277995e-01
  -2.7791799e-01  -3.1575099e-01
  -2.7838390e-01  -2.6152554e-01
  -2.7641237e-01  -2.0997973e-01
  -2.7225728e-01  -1.6190755e-01
  -2.6618328e-01  -1.1744612e-01
  -2.5844085e-01  -7.6658243e-02
  -2.4945345e-01  -4.0202679e-02
  -2.3931395e-01  -7.2332648e-03
  -2.2823037e-01   2.2327509e-02
  -2.1639399e-01   4.8573534e-02
  -2.0164540e-01   7.5522585e-02
  -1.8636672e-01   9.8211722e-02
  -1.7080722e-01   1.1689089e-01
  -1.5518469e-01   1.3181422e-01
  -1.3545254e-01   1.4582495e-01
  -1.1627868e-01   1.5476451e-01
  -9.7949319e-02   1.5925094e-01
  -8.0683204e-02   1.5986599e-01
  -6.4147168e-02   1.5704028e-01
  -4.9051634e-02   1.5133741e-01
  -3.5475945e-02   1.4335030e-01
  -2.3455264e-02   1.3360415e-01
  -1.3143403e-02   1.2276079e-01
  -4.2992721e-03   1.1110711e-01
   3.1359352e-03   9.9015938e-02
   9.2368491e-03   8.6799807e-02
   1.4092841e-02   7.4722993e-02
   1.7809661e-02   6.3015639e-02
   2.0497984e-02   5.1861184e-02
   2.2267960e-02   4.1399448e-02
   2.3245953e-02   3.1488151e-02
   2.3496973e-02   2.2494799e-02
   2.3139149e-02   1.4465496e-02
   2.2280984e-02   7.4188503e-03
   2.0827876e-02   6.0402536e-04
   1.9001630e-02  -4.9933313e-03
   1.6927270e-02  -9.4401034e-03
   1.4709641e-02  -1.2818149e-02
   1.2553978e-02  -1.5122522e-02
   1.0417343e-02  -1.6646146e-02
   8.3538454e-03  -1.7486156e-02
   6.4052538e-03  -1.7736172e-02
   4.4268791e-03  -1.7437275e-02
   2.6565651e-03  -1.6657369e-02
   1.1120924e-03  -1.5511741e-02
  -1.9890692e-04  -1.4100479e-02
  -1.3745179e-03  -1.2343111e-02
  -2.2801052e-03  -1.0481329e-02
  -2.9356015e-03  -8.6059853e-03
  -3.3643590e-03  -6.7861482e-03
  -3.5748810e-03  -5.2793914e-03
  -3.6532351e-03  -3.8851317e-03
  -3.6201729e-03  -2.6230253e-03
  -3.4950428e-03  -1.5053623e-03
  -3.2788540e-03  -4.7169560e-04
  -3.0005716e-03   3.8750859e-04
  -2.6806548e-03   1.0775008e-03
  -2.3362397e-03   1.6072507e-03
  -2.0223784e-03   1.9527810e-03
  -1.7102282e-03   2.1931723e-03
  -1.4073062e-03   2.3400766e-03
  -1.1195054e-03   2.4050590e-03
  -8.2288547e-04   2.3952876e-03
  -5.5510659e-04   2.3153987e-03
  -3.1899642e-04   2.1810154e-03
  -1.1592340e-04   2.0059076e-03
   6.9211504e-05   1.7809119e-03
   2.1562483e-04   1.5371953e-03
   3.2588246e-04   1.2876993e-03
   4.0308236e-04   1.0424367e-03
   4.5135722e-04   8.0591397e-04
   4.7391543e-04   5.8831939e-04
   4.7528924e-04   3.9394610e-04
   4.5957738e-04   2.2527346e-04
   4.2853253e-04   7.5579858e-05
   3.8727769e-04  -4.4461003e-05
   3.3981083e-04  -1.3645326e-04
   2.8928540e-04  -2.0258933e-04
   2.3681803e-04  -2.4656317e-04
   1.8630450e-04  -2.6992188e-04
   1.3949002e-04  -2.7649443e-04
   9.7504720e-05  -2.6968571e-04
   5.8836878e-05  -2.5128676e-04
   2.6757028e-05  -2.2525997e-04
   1.1689085e-06  -1.9488592e-04
  -1.8247019e-05  -1.6264468e-04
  -3.2114617e-05  -1.3021187e-04
  -4.1044632e-05  -9.9575135e-05
  -4.5883422e-05  -7.1843106e-05
  -4.7372453e-05  -4.7676814e-05


==> data/xDataNoCBFSim2.dat <==
  -1.0000000e+00   1.0000000e+00
  -9.9885890e-01   1.0003018e+00
  -9.9771829e-01   1.0005958e+00
  -9.9657815e-01   1.0008812e+00
  -9.9543851e-01   1.0011570e+00
  -9.8974788e-01   1.0023623e+00
  -9.8407052e-01   1.0032132e+00
  -9.7840748e-01   1.0036438e+00
  -9.7275998e-01   1.0036145e+00
  -9.6317595e-01   1.0024718e+00
  -9.5364722e-01   9.9999198e-01
  -9.4417954e-01   9.9627743e-01
  -9.3477842e-01   9.9148100e-01
  -9.2574060e-01   9.8596782e-01
  -9.1677288e-01   9.7972977e-01
  -9.0787799e-01   9.7288826e-01
  -8.9905823e-01   9.6555652e-01
  -8.8801301e-01   9.5573305e-01
  -8.7709319e-01   9.4542949e-01
  -8.6630042e-01   9.3476967e-01
  -8.5563585e-01   9.2386251e-01
  -8.4435583e-01   9.1200246e-01
  -8.3322337e-01   9.0002705e-01
  -8.2223802e-01   8.8799629e-01
  -8.1139909e-01   8.7596160e-01
  -8.0017253e-01   8.6336173e-01
  -7.8910487e-01   8.5083174e-01
  -7.7819446e-01   8.3839737e-01
  -7.6743957e-01   8.2608042e-01
  -7.5669359e-01   8.1373093e-01
  -7.4610346e-01   8.0153041e-01
  -7.3566707e-01   7.8948815e-01
  -7.2538230e-01   7.7761184e-01
  -7.1532415e-01   7.6599614e-01
  -7.0541102e-01   7.5455253e-01
  -6.9564078e-01   7.4328341e-01
  -6.8601130e-01   7.3219048e-01
  -6.7687012e-01   7.2167649e-01
  -6.6785558e-01   7.1132668e-01
  -6.5896578e-01   7.0114073e-01
  -6.5019887e-01   6.9111803e-01
  -6.4192792e-01   6.8168472e-01
  -6.3376607e-01   6.7239880e-01
  -6.2571174e-01   6.6325902e-01
  -6.1776335e-01   6.5426405e-01
  -6.0726910e-01   6.4242755e-01
  -5.9695888e-01   6.3084485e-01
  -5.8682910e-01   6.1951183e-01
  -5.7687619e-01   6.0842423e-01
  -5.6422871e-01   5.9440592e-01
  -5.5186533e-01   5.8078266e-01
  -5.3977883e-01   5.6754420e-01
  -5.2796214e-01   5.5468021e-01
  -5.1006990e-01   5.3535612e-01
  -4.9279121e-01   5.1687649e-01
  -4.7610206e-01   4.9920219e-01
  -4.5997951e-01   4.8229485e-01
  -4.4174720e-01   4.6337603e-01
  -4.2423175e-01   4.4540326e-01
  -4.0740120e-01   4.2831965e-01
  -3.9122530e-01   4.1207139e-01
  -3.7697586e-01   3.9789476e-01
  -3.6322959e-01   3.8433622e-01
  -3.4996676e-01   3.7135979e-01
  -3.3716859e-01   3.5893176e-01
  -3.2646460e-01   3.4860442e-01
  -3.1608358e-01   3.3864309e-01
  -3.0601501e-01   3.2902894e-01
  -2.9624880e-01   3.1974421e-01
  -2.8664226e-01   3.1064631e-01
  -2.7732718e-01   3.0185315e-01
  -2.6829434e-01   2.9334889e-01
  -2.5953486e-01   2.8511867e-01
  -2.5084958e-01   2.7696964e-01
  -2.4243270e-01   2.6907837e-01
  -2.3427588e-01   2.6143153e-01
  -2.2637109e-01   2.5401666e-01
  -2.1852195e-01   2.4664470e-01
  -2.1092161e-01   2.3949240e-01
  -2.0356247e-01   2.3254880e-01
  -1.9643719e-01   2.2580367e-01
  -1.8935223e-01   2.1906986e-01
  -1.8249940e-01   2.1252601e-01
  -1.7587163e-01   2.0616328e-01
  -1.6946213e-01   1.9997349e-01
  -1.6308657e-01   1.9377569e-01
  -1.5692838e-01   1.8774556e-01
  -1.5098091e-01   1.8187618e-01
  -1.4523776e-01   1.7616117e-01
  -1.3952525e-01   1.7042577e-01
  -1.3401669e-01   1.6484241e-01
  -1.2870574e-01   1.5940584e-01
  -1.2358627e-01   1.5411118e-01
  -1.1849465e-01   1.4878825e-01
  -1.1359451e-01   1.4360759e-01
  -1.0887973e-01   1.3856524e-01
  -1.0434434e-01   1.3365751e-01
  -9.9833911e-02   1.2871725e-01
  -9.5503157e-02   1.2391429e-01
  -9.1346043e-02   1.1924561e-01
  -8.7356691e-02   1.1470831e-01
  -8.3389637e-02   1.1013771e-01
  -7.9590776e-02   1.0570304e-01
  -7.5954101e-02   1.0140182e-01
  -7.2473757e-02   9.7231587e-02
  -6.9013915e-02   9.3030991e-02
  -6.5710805e-02   8.8967204e-02
  -6.2558398e-02   8.5037886e-02
  -5.9550823e-02   8.1240636e-02
  -5.6563531e-02   7.7420135e-02
  -5.3721194e-02   7.3738097e-02
  -5.1017752e-02   7.0191964e-02
  -4.8447313e-02   6.6779047e-02
  -4.5899119e-02   6.3354639e-02
  -4.3483447e-02   6.0069557e-02
  -4.1194238e-02   5.6920730e-02
  -3.9025620e-02   5.3904918e-02
  -3.6841876e-02   5.0835074e-02
  -3.4781958e-02   4.7908550e-02
  -3.2839542e-02   4.5121350e-02
  -3.1008526e-02   4.2469292e-02
  -2.9187722e-02   3.9808221e-02
  -2.7478257e-02   3.7288551e-02
  -2.5873828e-02   3.4905323e-02
  -2.4368387e-02   3.2653406e-02
  -2.2993488e-02   3.0583995e-02
  -2.1701769e-02   2.8629427e-02
  -2.0488436e-02   2.6785115e-02
  -1.9348899e-02   2.5046397e-02
  -1.8321902e-02   2.3474713e-02
  -1.7355061e-02   2.1991910e-02
  -1.6444921e-02   2.0594114e-02
  -1.5588179e-02   1.9277456e-02
  -1.4695432e-02   1.7905613e-02
  -1.3860659e-02   1.6624208e-02
  -1.3080058e-02   1.5428392e-02
  -1.2350026e-02   1.4313370e-02
  -1.1579248e-02   1.3141074e-02
  -1.0864555e-02   1.2060326e-02
  -1.0201695e-02   1.1065033e-02
  -9.5866713e-03   1.0149221e-02
  -9.0036578e-03   9.2893974e-03
  -8.4631391e-03   8.5011340e-03
  -7.9617714e-03   7.7791577e-03
  -7.4964236e-03   7.1182890e-03
  -7.0951787e-03   6.5566459e-03
  -6.7202613e-03   6.0398314e-03
  -6.3697379e-03   5.5645795e-03
  -6.0417930e-03   5.1276459e-03
  -5.7564002e-03   4.7540685e-03
  -5.4877640e-03   4.4087853e-03
  -5.2347466e-03   4.0897833e-03
  -4.9962774e-03   3.7950595e-03
  -4.7699827e-03   3.5210935e-03
  -4.5564931e-03   3.2682190e-03
  -4.3549481e-03   3.0348703e-03
  -4.1645390e-03   2.8194980e-03
  -3.9708198e-03   2.6057297e-03
  -3.7883291e-03   2.4096919e-03
  -3.6162779e-03   2.2299390e-03
  -3.4539267e-03   2.0650279e-03
  -3.2927039e-03   1.9059466e-03
  -3.1407705e-03   1.7606365e-03
  -2.9974682e-03   1.6279189e-03
  -2.8621783e-03   1.5065524e-03
  -2.7386324e-03   1.3990763e-03
  -2.6215741e-03   1.3004532e-03
  -2.5105812e-03   1.2099717e-03
  -2.4052523e-03   1.1267894e-03
  -2.3135581e-03   1.0564495e-03
  -2.2260447e-03   9.9129591e-04
  -2.1424752e-03   9.3095454e-04
  -2.0626227e-03   8.7494675e-04
  -1.9901016e-03   8.2542671e-04
  -1.9205770e-03   7.7926274e-04
  -1.8538960e-03   7.3622309e-04
  -1.7899115e-03   6.9602175e-04
  -1.7260515e-03   6.5693267e-04
  -1.6648227e-03   6.2048987e-04
  -1.6060927e-03   5.8650577e-04
  -1.5497343e-03   5.5475515e-04
  -1.4891662e-03   5.2152995e-04
  -1.4312840e-03   4.9071133e-04
  -1.3759450e-03   4.6212303e-04
  -1.3230120e-03   4.3552694e-04
  -1.2694615e-03   4.0929296e-04
  -1.2183294e-03   3.8498107e-04
  -1.1694884e-03   3.6247744e-04
  -1.1228129e-03   3.4152632e-04
  -1.0813289e-03   3.2325790e-04
  -1.0415311e-03   3.0619297e-04
  -1.0033421e-03   2.9029855e-04
  -9.6668205e-04   2.7536126e-04
  -9.3540930e-04   2.6277748e-04
  -9.0523751e-04   2.5090188e-04
  -8.7612352e-04   2.3971960e-04
  -8.4802241e-04   2.2911327e-04
  -8.2143818e-04   2.1919325e-04
  -7.9575267e-04   2.0979088e-04
  -7.7093226e-04   2.0089098e-04
  -7.4694277e-04   1.9242450e-04
  -7.2119900e-04   1.8344693e-04
  -6.9640454e-04   1.7496605e-04
  -6.7252119e-04   1.6696877e-04
  -6.4951030e-04   1.5938360e-04
  -6.2484005e-04   1.5132623e-04
  -6.0116548e-04   1.4375727e-04
  -5.7844397e-04   1.3668231e-04
  -5.5663048e-04   1.2998583e-04
  -5.3602653e-04   1.2364964e-04
  -5.1622887e-04   1.1770725e-04
  -4.9720567e-04   1.1220034e-04
  -4.7891896e-04   1.0695603e-04
  -4.6343496e-04   1.0244386e-04
  -4.4847816e-04   9.8188979e-05
  -4.3403094e-04   9.4225269e-05
  -4.2007071e-04   9.0424588e-05
  -4.0770862e-04   8.7008408e-05
  -3.9572792e-04   8.3760432e-05
  -3.8411671e-04   8.0692310e-05
  -3.7286101e-04   7.7743874e-05
  -3.6126204e-04   7.4688717e-05
  -3.5003969e-04   7.1781311e-05
  -3.3918149e-04   6.9029387e-05
  -3.2867358e-04   6.6389057e-05
  -3.1701760e-04   6.3442331e-05
  -3.0579169e-04   6.0658811e-05
  -2.9498001e-04   5.8056256e-05
  -2.8456432e-04   5.5565499e-05
  -2.7396219e-04   5.2964750e-05
  -2.6377048e-04   5.0538556e-05
  -2.5397465e-04   4.8337622e-05
  -2.4455387e-04   4.6215456e-05
  -2.3632640e-04   4.4236275e-05
  -2.2838670e-04   4.2406028e-05
  -2.2072669e-04   4.0786080e-05
  -2.1333058e-04   3.9207792e-05
  -2.0711191e-04   3.7768178e-05
  -2.0108128e-04   3.6423258e-05
  -1.9523381e-04   3.5198845e-05
  -1.8956099e-04   3.4011347e-05
  -1.8411980e-04   3.2816644e-05
  -1.7883980e-04   3.1686083e-05
  -1.7371652e-04   3.0631243e-05
  -1.6874381e-04   2.9610894e-05
  -1.6324170e-04   2.8446735e-05
  -1.5792416e-04   2.7347971e-05
  -1.5278542e-04   2.6329868e-05
  -1.4781777e-04   2.5346017e-05
  -1.4240084e-04   2.4211938e-05
  -1.3718819e-04   2.3163541e-05
  -1.3217344e-04   2.2240741e-05
  -1.2734539e-04   2.1338005e-05
  -1.2283624e-04   2.0365545e-05
  -1.1849233e-04   1.9500054e-05
  -1.1431029e-04   1.8817163e-05
  -1.1027762e-04   1.8125266e-05
  -1.0693985e-04   1.7400280e-05
  -1.0370702e-04   1.6759211e-05
  -1.0057752e-04   1.6248835e-05
  -9.7543664e-05   1.5738833e-05
  -9.4863347e-05   1.5196653e-05
  -9.2258971e-05   1.4700534e-05
  -8.9728948e-05   1.4266066e-05
  -8.7269396e-05   1.3841580e-05
  -8.4669407e-05   1.3348636e-05
  -8.2148742e-05   1.2889585e-05
  -7.9705413e-05   1.2476870e-05
  -7.7335787e-05   1.2073912e-05
  -7.4641204e-05   1.1567203e-05
  -7.2042741e-05   1.1104382e-05
  -6.9537898e-05   1.0711737e-05
  -6.7121011e-05   1.0321707e-05
  -6.4657743e-05   9.8183337e-06
  -6.2287971e-05   9.3909086e-06
  -6.0010650e-05   9.1079830e-06
  -5.7816526e-05   8.8000865e-06
  -5.5940158e-05   8.3681469e-06
  -5.4127892e-05   8.0246870e-06
  -5.2380288e-05   7.8438916e-06
  -5.0688728e-05   7.6360120e-06
  -4.9287033e-05   7.3283414e-06
  -4.7925987e-05   7.0728376e-06
  -4.6605391e-05   6.8953384e-06
  -4.5321364e-05   6.7156659e-06
  -4.4072430e-05   6.4794938e-06
  -4.2858941e-05   6.2699078e-06
  -4.1680324e-05   6.0984091e-06
  -4.0534361e-05   5.9288079e-06
  -3.9230230e-05   5.6948492e-06
  -3.7969053e-05   5.4861985e-06
  -3.6750035e-05   5.3197397e-06
  -3.5570295e-05   5.1515541e-06
  -3.4265728e-05   4.8910925e-06
  -3.3010707e-05   4.6788478e-06
  -3.1805114e-05   4.5625916e-06
  -3.0643111e-05   4.4250115e-06
  -2.9569735e-05   4.1414505e-06
  -2.8536807e-05   3.9447086e-06
  -2.7546179e-05   3.9257649e-06
  -2.6588726e-05   3.8608319e-06
  -2.5810642e-05   3.6327577e-06
  -2.5057596e-05   3.4744835e-06
  -2.4330611e-05   3.4344270e-06
  -2.3624306e-05   3.3774953e-06
  -2.2999542e-05   3.2320453e-06
  -2.2392336e-05   3.1181227e-06
  -2.1802733e-05   3.0495905e-06
  -2.1228665e-05   2.9797374e-06
  -2.0606270e-05   2.8612469e-06
  -2.0002757e-05   2.7617590e-06
  -1.9418004e-05   2.6932705e-06
  -1.8850312e-05   2.6223541e-06
  -1.8190098e-05   2.4891876e-06
  -1.7553938e-05   2.3846421e-06
  -1.6942007e-05   2.3371148e-06
  -1.6351065e-05   2.2766233e-06
  -1.5746885e-05   2.0945254e-06
  -1.5167223e-05   1.9818740e-06
  -1.4614073e-05   2.0190538e-06
  -1.4079788e-05   2.0103804e-06
  -1.3627972e-05   1.8112623e-06
  -1.3193433e-05   1.7000210e-06
  -1.2778580e-05   1.7585135e-06
  -1.2375655e-05   1.7778630e-06
  -1.2043002e-05   1.6489921e-06
  -1.1720778e-05   1.5669804e-06
  -1.1409572e-05   1.5554774e-06
  -1.1106476e-05   1.5380067e-06
  -1.0806540e-05   1.4622455e-06
  -1.0515341e-05   1.4065865e-06
  -1.0233018e-05   1.3812959e-06
  -9.9582194e-06   1.3538206e-06
  -9.6371098e-06   1.2825881e-06
  -9.3269357e-06   1.2299114e-06
  -9.0279497e-06   1.2125497e-06
  -8.7383388e-06   1.1879721e-06
  -8.4129312e-06   1.0811994e-06
  -8.1010377e-06   1.0192849e-06
  -7.8040706e-06   1.0552896e-06
  -7.5170811e-06   1.0601887e-06
  -7.2509629e-06   8.8918220e-07
  -6.9971462e-06   8.1020826e-07
  -6.7589390e-06   9.2682527e-07
  -6.5271502e-06   9.8539034e-07
  -6.3375737e-06   8.4053893e-07
  -6.1557311e-06   7.6631680e-07
  -5.9831628e-06   8.1101771e-07
  -5.8149025e-06   8.3702914e-07
  -5.6638435e-06   7.6518636e-07
  -5.5175999e-06   7.2161126e-07
  -5.3764943e-06   7.1834163e-07
  -5.2389382e-06   7.1278186e-07
  -5.0857538e-06   6.6703702e-07
  -4.9375357e-06   6.3691374e-07
  -4.7945487e-06   6.3366366e-07
  -4.6555776e-06   6.2618241e-07
  -4.4900234e-06   5.6678757e-07
  -4.3311656e-06   5.3349526e-07
  -4.1798326e-06   5.5581438e-07
  -4.0333008e-06   5.6164989e-07
  -3.8803637e-06   4.3669568e-07
  -3.7355221e-06   3.8550700e-07
  -3.6017301e-06   4.9829223e-07
  -3.4711181e-06   5.5601449e-07
  -3.3570571e-06   3.9403200e-07
  -3.2496784e-06   3.2544903e-07
  -3.1519380e-06   4.3774343e-07
  -3.0558867e-06   5.0693711e-07
  -2.9735081e-06   4.1238283e-07
  -2.8948030e-06   3.6383695e-07
  -2.8204727e-06   3.8287052e-07
  -2.7479051e-06   3.9640485e-07
  -2.6739234e-06   3.5459801e-07
  -2.6025016e-06   3.3085910e-07
  -2.5339125e-06   3.3444050e-07
  -2.4670588e-06   3.3544595e-07
  -2.3865633e-06   2.9941599e-07
  -2.3092161e-06   2.8013981e-07
  -2.2355101e-06   2.9406831e-07
  -2.1639140e-06   2.9976965e-07
  -2.0807187e-06   2.2387832e-07
  -2.0021533e-06   1.9404032e-07
  -1.9301025e-06   2.6729960e-07
  -1.8596073e-06   3.0518982e-07
  -1.7898267e-06   1.4947023e-07
  -1.7257672e-06   9.3101989e-08
  -1.6713329e-06   2.4979042e-07
  -1.6167064e-06   3.4139519e-07
  -1.5672179e-06   2.0974375e-07
  -1.5215392e-06   1.5098356e-07
  -1.4813102e-06   2.1294500e-07
  -1.4416273e-06   2.5660747e-07
  -1.4035556e-06   2.0122397e-07
  -1.3673413e-06   1.7281874e-07
  -1.3333358e-06   1.8208610e-07
  -1.3001288e-06   1.8940162e-07
  -1.2616284e-06   1.6060032e-07
  -1.2247193e-06   1.4616937e-07
  -1.1897436e-06   1.5677844e-07
  -1.1556386e-06   1.6296572e-07
  -1.1132249e-06   1.2027154e-07
  -1.0731674e-06   1.0323406e-07
  -1.0364704e-06   1.4201276e-07
  -1.0005104e-06   1.6313217e-07
  -9.5933078e-07   4.6163749e-08
  -9.2228486e-07   7.7084654e-09
  -8.9274252e-07   1.4546050e-07
  -8.6235009e-07   2.2233595e-07
  -8.3008269e-07   6.2304012e-08
  -8.0209631e-07   7.2537039e-10
  -7.8157238e-07   1.2918067e-07
  -7.6024814e-07   2.1247987e-07
  -7.3788800e-07   1.2469836e-07
  -7.1763082e-07   8.2838847e-08
  -7.0016682e-07   1.0697217e-07
  -6.8300851e-07   1.2643100e-07
  -6.6400171e-07   9.3072207e-08
  -6.4606437e-07   7.6847443e-08
  -6.2948415e-07   8.6323698e-08
  -6.1326333e-07   9.3358640e-08
  -6.0329871e-07   8.6645696e-08
  -5.9355738e-07   8.1873617e-08
  -5.8402399e-07   7.8674936e-08
  -5.7466731e-07   7.6228282e-08


==> data/xDataRCBFSim1.dat <==
  -3.0000000e+00   1.5000000e+00
  -2.9536478e+00   1.5736736e+00
  -2.9070345e+00   1.6431805e+00
  -2.8602206e+00   1.7056691e+00
  -2.8132991e+00   1.7574432e+00
  -2.7817443e+00   1.7840540e+00
  -2.7502517e+00   1.8024728e+00
  -2.7188807e+00   1.8117712e+00
  -2.6876935e+00   1.8116218e+00
  -2.6567563e+00   1.8024571e+00
  -2.6261214e+00   1.7857953e+00
  -2.5958287e+00   1.7633777e+00
  -2.5659131e+00   1.7369332e+00
  -2.5322535e+00   1.7041000e+00
  -2.4991189e+00   1.6703677e+00
  -2.4665012e+00   1.6369447e+00
  -2.4343982e+00   1.6044542e+00
  -2.4032085e+00   1.5737186e+00
  -2.3724921e+00   1.5446525e+00
  -2.3422314e+00   1.5172809e+00
  -2.3124109e+00   1.4915779e+00
  -2.2710482e+00   1.4580207e+00
  -2.2304877e+00   1.4273293e+00
  -2.1906891e+00   1.3991589e+00
  -2.1516199e+00   1.3732459e+00
  -2.0984537e+00   1.3405614e+00
  -2.0465631e+00   1.3110985e+00
  -1.9958805e+00   1.2842556e+00
  -1.9463541e+00   1.2596738e+00
  -1.8858087e+00   1.2316523e+00
  -1.8269200e+00   1.2059725e+00
  -1.7696117e+00   1.1820116e+00
  -1.7138292e+00   1.1594856e+00
  -1.6692332e+00   1.1419377e+00
  -1.6256004e+00   1.1249083e+00
  -1.5829083e+00   1.1082325e+00
  -1.5411382e+00   1.0917990e+00
  -1.4959480e+00   1.0737794e+00
  -1.4518460e+00   1.0557914e+00
  -1.4088130e+00   1.0377260e+00
  -1.3668331e+00   1.0195335e+00
  -1.3213319e+00   9.9911163e-01
  -1.2770954e+00   9.7843455e-01
  -1.2341033e+00   9.5747704e-01
  -1.1923379e+00   9.3628422e-01
  -1.1486829e+00   9.1326608e-01
  -1.1064046e+00   8.9005987e-01
  -1.0654761e+00   8.6670365e-01
  -1.0258732e+00   8.4330954e-01
  -9.8685095e-01   8.1955360e-01
  -9.4914662e-01   7.9589143e-01
  -9.1272790e-01   7.7236017e-01
  -8.7756614e-01   7.4905251e-01
  -8.4332867e-01   7.2585012e-01
  -8.1030548e-01   7.0295894e-01
  -7.7846218e-01   6.8039209e-01
  -7.4776817e-01   6.5819732e-01
  -7.1770065e-01   6.3605396e-01
  -6.8875395e-01   6.1432785e-01
  -6.6089346e-01   5.9301664e-01
  -6.3408805e-01   5.7213705e-01
  -6.0780226e-01   5.5130235e-01
  -5.8254718e-01   5.3092210e-01
  -5.5828918e-01   5.1098942e-01
  -5.3499749e-01   4.9150645e-01
  -5.1228725e-01   4.7217221e-01
  -4.9051085e-01   4.5329881e-01
  -4.6963650e-01   4.3488039e-01
  -4.4963460e-01   4.1691499e-01
  -4.2949356e-01   3.9849563e-01
  -4.1025254e-01   3.8057359e-01
  -3.9187822e-01   3.6314480e-01
  -3.7433920e-01   3.4620709e-01
  -3.5218602e-01   3.2437108e-01
  -3.3139252e-01   3.0340477e-01
  -3.1188772e-01   2.8330272e-01
  -2.9360592e-01   2.6405835e-01
  -2.7100937e-01   2.3971078e-01
  -2.5032622e-01   2.1687674e-01
  -2.3141131e-01   1.9553522e-01
  -2.1413360e-01   1.7565625e-01
  -1.9142320e-01   1.4900067e-01
  -1.7160119e-01   1.2533712e-01
  -1.5430409e-01   1.0449079e-01
  -1.3922758e-01   8.6278069e-02
  -1.2685216e-01   7.1412045e-02
  -1.1596708e-01   5.8517589e-02
  -1.0637832e-01   4.7405322e-02
  -9.7917967e-02   3.7906897e-02
  -9.0454278e-02   2.9876252e-02
  -8.3832145e-02   2.3113496e-02
  -7.7935867e-02   1.7462141e-02
  -7.2665364e-02   1.2786108e-02
  -6.7586468e-02   8.6960819e-03
  -6.3040337e-02   5.4432649e-03
  -5.8947502e-02   2.8962277e-03
  -5.5240372e-02   9.4314709e-04
  -5.1572813e-02  -6.2377781e-04
  -4.8235938e-02  -1.7168747e-03
  -4.5179995e-02  -2.4334286e-03
  -4.2363534e-02  -2.8546610e-03
  -3.9476668e-02  -3.0590327e-03
  -3.6808701e-02  -3.0611354e-03
  -3.4331464e-02  -2.9234168e-03
  -3.2021981e-02  -2.6963088e-03
  -2.9798984e-02  -2.4100521e-03
  -2.7721139e-02  -2.1005210e-03
  -2.5776634e-02  -1.7900550e-03
  -2.3955850e-02  -1.4957697e-03
  -2.2293733e-02  -1.2351131e-03
  -2.0735795e-02  -1.0041622e-03
  -1.9276369e-02  -8.0485937e-04
  -1.7910796e-02  -6.3793714e-04
  -1.6543379e-02  -4.9325706e-04
  -1.5273578e-02  -3.8039913e-04
  -1.4095481e-02  -2.9521587e-04
  -1.3004432e-02  -2.3386213e-04
  -1.1918016e-02  -1.8934374e-04
  -1.0920761e-02  -1.6210901e-04
  -1.0005515e-02  -1.4781538e-04
  -9.1670884e-03  -1.4270951e-04
  -8.5206078e-03  -1.4293253e-04
  -7.9205253e-03  -1.4563543e-04
  -7.3633903e-03  -1.4978926e-04
  -6.8464484e-03  -1.5433796e-04
  -6.3802529e-03  -1.5823428e-04
  -5.9467744e-03  -1.6137626e-04
  -5.5434993e-03  -1.6362437e-04
  -5.1684177e-03  -1.6469399e-04
  -4.8095955e-03  -1.6426638e-04
  -4.4764121e-03  -1.6252535e-04
  -4.1667867e-03  -1.5969500e-04
  -3.8790988e-03  -1.5577559e-04
  -3.5996452e-03  -1.5043277e-04
  -3.3407049e-03  -1.4423361e-04
  -3.1005380e-03  -1.3751184e-04
  -2.8778396e-03  -1.3033157e-04
  -2.6600214e-03  -1.2219610e-04
  -2.4587832e-03  -1.1390754e-04
  -2.2726628e-03  -1.0576575e-04
  -2.1006151e-03  -9.7783973e-05
  -1.9320671e-03  -8.9355774e-05
  -1.7769695e-03  -8.1307677e-05
  -1.6340811e-03  -7.3851227e-05
  -1.5025656e-03  -6.6914681e-05
  -1.3740287e-03  -5.9881497e-05
  -1.2563592e-03  -5.3453020e-05
  -1.1484901e-03  -4.7761606e-05
  -1.0497516e-03  -4.2668902e-05
  -9.5371573e-04  -3.7617533e-05
  -8.6635119e-04  -3.3142344e-05
  -7.8673293e-04  -2.9334664e-05
  -7.1432806e-04  -2.6027371e-05
  -6.4430841e-04  -2.2747038e-05
  -5.8107393e-04  -1.9895700e-05
  -5.2382324e-04  -1.7559416e-05
  -4.7214206e-04  -1.5573216e-05
  -4.2244512e-04  -1.3542568e-05
  -3.7793139e-04  -1.1788048e-05
  -3.3791263e-04  -1.0408526e-05
  -3.0208164e-04  -9.2549505e-06
  -2.6782104e-04  -7.9938230e-06
  -2.3741536e-04  -6.9005130e-06
  -2.1028037e-04  -6.0886508e-06
  -1.8620657e-04  -5.4254929e-06
  -1.6334496e-04  -4.6196789e-06
  -1.4326672e-04  -3.9184369e-06
  -1.2548097e-04  -3.4448841e-06
  -1.0986605e-04  -3.0780133e-06
  -9.5185373e-05  -2.5544387e-06
  -8.2446136e-05  -2.0991135e-06
  -7.1238474e-05  -1.8395549e-06
  -6.1517924e-05  -1.6627655e-06
  -5.4353437e-05  -1.4442522e-06
  -4.8018499e-05  -1.2460709e-06
  -4.2381437e-05  -1.1034957e-06
  -3.7397453e-05  -9.8532274e-07


==> data/xDataRCBFSim2.dat <==
  -1.0000000e+00   1.0000000e+00
  -9.9885908e-01   9.9966554e-01
  -9.9771901e-01   9.9933746e-01
  -9.9657977e-01   9.9902379e-01
  -9.9544135e-01   9.9873579e-01
  -9.8976962e-01   9.9414876e-01
  -9.8410171e-01   1.0043483e+00
  -9.7838423e-01   1.0422674e+00
  -9.7255833e-01   1.0955736e+00
  -9.6704835e-01   1.1425593e+00
  -9.6142850e-01   1.1900057e+00
  -9.5569788e-01   1.2378999e+00
  -9.4985563e-01   1.2862236e+00
  -9.4596157e-01   1.3182303e+00
  -9.4201965e-01   1.3491397e+00
  -9.3803322e-01   1.3771175e+00
  -9.3400877e-01   1.4007444e+00
  -9.2995513e-01   1.4201211e+00
  -9.2587891e-01   1.4352179e+00
  -9.2178579e-01   1.4462888e+00
  -9.1768180e-01   1.4556647e+00
  -9.1417448e-01   1.4633377e+00
  -9.1066204e-01   1.4696255e+00
  -9.0714618e-01   1.4746792e+00
  -9.0362873e-01   1.4787850e+00
  -8.9958218e-01   1.4825857e+00
  -8.9553694e-01   1.4853438e+00
  -8.9149451e-01   1.4871407e+00
  -8.8745654e-01   1.4881485e+00
  -8.8261151e-01   1.4885019e+00
  -8.7777663e-01   1.4878928e+00
  -8.7295352e-01   1.4863901e+00
  -8.6814404e-01   1.4841606e+00
  -8.6252730e-01   1.4807990e+00
  -8.5693300e-01   1.4766091e+00
  -8.5136274e-01   1.4716625e+00
  -8.4581831e-01   1.4661146e+00
  -8.3933877e-01   1.4589948e+00
  -8.3289831e-01   1.4512264e+00
  -8.2649828e-01   1.4428873e+00
  -8.2014020e-01   1.4341220e+00
  -8.1344286e-01   1.4244871e+00
  -8.0679463e-01   1.4145210e+00
  -8.0019611e-01   1.4042859e+00
  -7.9364797e-01   1.3938704e+00
  -7.8534653e-01   1.3804055e+00
  -7.7712817e-01   1.3668146e+00
  -7.6899264e-01   1.3531627e+00
  -7.6093991e-01   1.3395618e+00
  -7.5209888e-01   1.3246328e+00
  -7.4335788e-01   1.3098780e+00
  -7.3471536e-01   1.2953325e+00
  -7.2617016e-01   1.2810657e+00
  -7.1720258e-01   1.2662814e+00
  -7.0834067e-01   1.2518533e+00
  -6.9958214e-01   1.2377863e+00
  -6.9092506e-01   1.2241053e+00
  -6.8216871e-01   1.2105209e+00
  -6.7351396e-01   1.1973319e+00
  -6.6495840e-01   1.1845244e+00
  -6.5649997e-01   1.1720948e+00
  -6.4827148e-01   1.1602289e+00
  -6.4013294e-01   1.1486988e+00
  -6.3208240e-01   1.1374866e+00
  -6.2411811e-01   1.1265793e+00
  -6.1632350e-01   1.1160775e+00
  -6.0860998e-01   1.1058433e+00
  -6.0097602e-01   1.0958614e+00
  -5.9342017e-01   1.0861193e+00
  -5.8322802e-01   1.0731850e+00
  -5.7317554e-01   1.0606443e+00
  -5.6325948e-01   1.0484700e+00
  -5.5347691e-01   1.0366401e+00
  -5.4094633e-01   1.0217334e+00
  -5.2863092e-01   1.0073391e+00
  -5.1652494e-01   9.9342682e-01
  -5.0462314e-01   9.7996703e-01
  -4.8966707e-01   9.6334025e-01
  -4.7502753e-01   9.4738495e-01
  -4.6069462e-01   9.3207626e-01
  -4.4665896e-01   9.1736566e-01
  -4.3071837e-01   9.0096754e-01
  -4.1515367e-01   8.8529350e-01
  -3.9995222e-01   8.7030309e-01
  -3.8510216e-01   8.5591859e-01
  -3.6788305e-01   8.3948615e-01
  -3.5112924e-01   8.2369425e-01
  -3.3482635e-01   8.0838550e-01
  -3.1896300e-01   7.9334042e-01
  -3.0483230e-01   7.7957651e-01
  -2.9105927e-01   7.6554476e-01
  -2.7764526e-01   7.5085855e-01
  -2.6459770e-01   7.3497960e-01
  -2.5193215e-01   7.1710964e-01
  -2.3967328e-01   6.9617300e-01
  -2.2786848e-01   6.7030531e-01
  -2.1659398e-01   6.3658044e-01
  -2.1011492e-01   6.1089274e-01
  -2.0390514e-01   5.7963506e-01
  -1.9800914e-01   5.4181706e-01
  -1.9247604e-01   4.9706135e-01
  -1.8735618e-01   4.4588505e-01
  -1.8268639e-01   3.9102331e-01
  -1.7847955e-01   3.3576252e-01
  -1.7472271e-01   2.8322512e-01
  -1.7187654e-01   2.4283984e-01
  -1.6929814e-01   2.0656901e-01
  -1.6695888e-01   1.7448711e-01
  -1.6483076e-01   1.4637889e-01
  -1.6288718e-01   1.2182295e-01
  -1.6110567e-01   1.0040585e-01
  -1.5946636e-01   8.1726116e-02
  -1.5795142e-01   6.5407746e-02
  -1.5646398e-01   5.0311105e-02
  -1.5508409e-01   3.7167490e-02
  -1.5379879e-01   2.5697416e-02
  -1.5259642e-01   1.5651494e-02
  -1.5122582e-01   5.0058453e-03
  -1.4994987e-01  -4.1167417e-03
  -1.4875650e-01  -1.1958778e-02
  -1.4763465e-01  -1.8745016e-02
  -1.4673446e-01  -2.3799784e-02
  -1.4587473e-01  -2.8306103e-02
  -1.4505163e-01  -3.2336241e-02
  -1.4426162e-01  -3.5957225e-02
  -1.4328687e-01  -4.0116861e-02
  -1.4235697e-01  -4.3782025e-02
  -1.4146756e-01  -4.7028094e-02
  -1.4061452e-01  -4.9930350e-02
  -1.3966730e-01  -5.2945578e-02
  -1.3876046e-01  -5.5637803e-02
  -1.3789070e-01  -5.8055295e-02
  -1.3705469e-01  -6.0251980e-02
  -1.3611053e-01  -6.2613584e-02
  -1.3520629e-01  -6.4756787e-02
  -1.3433923e-01  -6.6708372e-02
  -1.3350643e-01  -6.8505102e-02
  -1.3253857e-01  -7.0516942e-02
  -1.3161444e-01  -7.2351656e-02
  -1.3073102e-01  -7.4024679e-02
  -1.2988524e-01  -7.5559611e-02
  -1.2893908e-01  -7.7196809e-02
  -1.2803717e-01  -7.8676184e-02
  -1.2717567e-01  -8.0018553e-02
  -1.2635183e-01  -8.1222525e-02
  -1.2537013e-01  -8.2481872e-02
  -1.2443610e-01  -8.3593082e-02
  -1.2354225e-01  -8.4644258e-02
  -1.2268852e-01  -8.5515186e-02
  -1.2201256e-01  -8.6015278e-02
  -1.2135747e-01  -8.6455002e-02
  -1.2072018e-01  -8.6874275e-02
  -1.2010107e-01  -8.7208117e-02
  -1.1953962e-01  -8.7389395e-02
  -1.1899046e-01  -8.7530387e-02
  -1.1845168e-01  -8.7657571e-02
  -1.1792359e-01  -8.7729748e-02
  -1.1740835e-01  -8.7705466e-02
  -1.1690116e-01  -8.7653169e-02
  -1.1640049e-01  -8.7597877e-02
  -1.1590683e-01  -8.7500990e-02
  -1.1542191e-01  -8.7323413e-02
  -1.1494200e-01  -8.7128915e-02
  -1.1446585e-01  -8.6940905e-02
  -1.1399411e-01  -8.6721981e-02
  -1.1353144e-01  -8.6437274e-02
  -1.1307164e-01  -8.6143867e-02
  -1.1261370e-01  -8.5862373e-02
  -1.1215836e-01  -8.5558769e-02
  -1.1170693e-01  -8.5199309e-02
  -1.1125696e-01  -8.4836820e-02
  -1.1080764e-01  -8.4489906e-02
  -1.1035973e-01  -8.4127122e-02
  -1.0991004e-01  -8.3712619e-02
  -1.0946090e-01  -8.3299460e-02
  -1.0901161e-01  -8.2905298e-02
  -1.0856299e-01  -8.2499580e-02
  -1.0809515e-01  -8.2027407e-02
  -1.0762722e-01  -8.1561801e-02
  -1.0715846e-01  -8.1123680e-02
  -1.0668994e-01  -8.0675668e-02
  -1.0620348e-01  -8.0156632e-02
  -1.0571645e-01  -7.9650112e-02
  -1.0522806e-01  -7.9180285e-02
  -1.0473967e-01  -7.8701873e-02
  -1.0425022e-01  -7.8168099e-02
  -1.0376001e-01  -7.7649791e-02
  -1.0326836e-01  -7.7169152e-02
  -1.0277661e-01  -7.6682708e-02
  -1.0228083e-01  -7.6142858e-02
  -1.0178430e-01  -7.5619632e-02
  -1.0128642e-01  -7.5133693e-02
  -1.0078849e-01  -7.4643810e-02
  -1.0028275e-01  -7.4100256e-02
  -9.9776392e-02  -7.3574380e-02
  -9.9268833e-02  -7.3086242e-02
  -9.8761384e-02  -7.2595247e-02
  -9.8245952e-02  -7.2052320e-02
  -9.7730092e-02  -7.1528005e-02
  -9.7213267e-02  -7.1041855e-02
  -9.6696787e-02  -7.0553614e-02
  -9.6172991e-02  -7.0015645e-02
  -9.5649035e-02  -6.9496894e-02
  -9.5124406e-02  -6.9016277e-02
  -9.4600407e-02  -6.8534143e-02
  -9.4069294e-02  -6.8003973e-02
  -9.3538331e-02  -6.7493344e-02
  -9.3007027e-02  -6.7020530e-02
  -9.2476666e-02  -6.6546584e-02
  -9.1939252e-02  -6.6025979e-02
  -9.1402320e-02  -6.5525067e-02
  -9.0865398e-02  -6.5061538e-02
  -9.0329752e-02  -6.4597097e-02
  -8.9787317e-02  -6.4087336e-02
  -8.9245710e-02  -6.3597301e-02
  -8.8704468e-02  -6.3144140e-02
  -8.8164838e-02  -6.2690162e-02
  -8.7618878e-02  -6.2192202e-02
  -8.7074087e-02  -6.1713898e-02
  -8.6530014e-02  -6.1271877e-02
  -8.5987884e-02  -6.0829048e-02
  -8.5439960e-02  -6.0343520e-02
  -8.4893537e-02  -5.9877494e-02
  -8.4348171e-02  -5.9447091e-02
  -8.3805064e-02  -5.9015825e-02
  -8.3256738e-02  -5.8543083e-02
  -8.2710225e-02  -5.8089620e-02
  -8.2165090e-02  -5.7671076e-02
  -8.1622510e-02  -5.7251568e-02
  -8.1075332e-02  -5.6791765e-02
  -8.0530258e-02  -5.6350971e-02
  -7.9986857e-02  -5.5944365e-02
  -7.9446281e-02  -5.5536663e-02
  -7.8901781e-02  -5.5089822e-02
  -7.8359647e-02  -5.4661682e-02
  -7.7819451e-02  -5.4266983e-02
  -7.7282322e-02  -5.3871037e-02
  -7.6741978e-02  -5.3437087e-02
  -7.6204230e-02  -5.3021500e-02
  -7.5668654e-02  -5.2638595e-02
  -7.5136356e-02  -5.2254284e-02
  -7.4601558e-02  -5.1833080e-02
  -7.4069553e-02  -5.1429878e-02
  -7.3539924e-02  -5.1058590e-02
  -7.3013748e-02  -5.0685738e-02
  -7.2485774e-02  -5.0277078e-02
  -7.1960759e-02  -4.9886041e-02
  -7.1438287e-02  -4.9526144e-02
  -7.0919413e-02  -4.9164533e-02
  -7.0399415e-02  -4.8768174e-02
  -6.9882509e-02  -4.8389044e-02
  -6.9368282e-02  -4.8040282e-02
  -6.8857764e-02  -4.7689666e-02
  -6.8346759e-02  -4.7305336e-02
  -6.7838946e-02  -4.6937832e-02
  -6.7333917e-02  -4.6599926e-02
  -6.6832678e-02  -4.6260039e-02
  -6.6331537e-02  -4.5887447e-02
  -6.5833660e-02  -4.5531271e-02
  -6.5338643e-02  -4.5203925e-02
  -6.4847467e-02  -4.4874490e-02
  -6.4356915e-02  -4.4513329e-02
  -6.3869671e-02  -4.4168170e-02
  -6.3385336e-02  -4.3851077e-02
  -6.2904868e-02  -4.3531805e-02
  -6.2425483e-02  -4.3181757e-02
  -6.1949426e-02  -4.2847294e-02
  -6.1476304e-02  -4.2540140e-02
  -6.1007051e-02  -4.2230734e-02
  -6.0539273e-02  -4.1891472e-02
  -6.0074821e-02  -4.1567379e-02
  -5.9613311e-02  -4.1269847e-02
  -5.9155649e-02  -4.0970009e-02
  -5.8699793e-02  -4.0641204e-02
  -5.8247243e-02  -4.0327155e-02
  -5.7797621e-02  -4.0038930e-02
  -5.7351813e-02  -3.9748359e-02
  -5.6908080e-02  -3.9429685e-02
  -5.6467618e-02  -3.9125356e-02
  -5.6030056e-02  -3.8846127e-02
  -5.5596257e-02  -3.8564526e-02
  -5.5164750e-02  -3.8255659e-02
  -5.4736466e-02  -3.7960733e-02
  -5.4311041e-02  -3.7690194e-02
  -5.3889316e-02  -3.7417271e-02
  -5.3470050e-02  -3.7117893e-02
  -5.3053949e-02  -3.6832057e-02
  -5.2640657e-02  -3.6569910e-02
  -5.2230991e-02  -3.6305381e-02
  -5.1823908e-02  -3.6015178e-02
  -5.1419923e-02  -3.5738128e-02
  -5.1018688e-02  -3.5484085e-02
  -5.0621000e-02  -3.5227668e-02
  -5.0225982e-02  -3.4946338e-02
  -4.9833988e-02  -3.4677778e-02
  -4.9444680e-02  -3.4431560e-02
  -4.9058832e-02  -3.4182985e-02
  -4.8675712e-02  -3.3910233e-02
  -4.8295538e-02  -3.3649879e-02
  -4.7917980e-02  -3.3411215e-02
  -4.7543793e-02  -3.3170222e-02
  -4.7172364e-02  -3.2905765e-02
  -4.6803802e-02  -3.2653341e-02
  -4.6437782e-02  -3.2421976e-02
  -4.6075040e-02  -3.2188311e-02
  -4.5715068e-02  -3.1931875e-02
  -4.5357879e-02  -3.1687118e-02
  -4.5003157e-02  -3.1462803e-02
  -4.4651618e-02  -3.1236224e-02
  -4.4302842e-02  -3.0987546e-02
  -4.3956765e-02  -3.0750200e-02
  -4.3613078e-02  -3.0532698e-02
  -4.3272481e-02  -3.0312972e-02
  -4.2934623e-02  -3.0071796e-02
  -4.2599380e-02  -2.9841618e-02
  -4.2266451e-02  -2.9630700e-02
  -4.1936516e-02  -2.9417601e-02
  -4.1609289e-02  -2.9183684e-02
  -4.1284592e-02  -2.8960438e-02
  -4.0962134e-02  -2.8755887e-02
  -4.0642575e-02  -2.8549199e-02
  -4.0325683e-02  -2.8322306e-02
  -4.0011238e-02  -2.8105768e-02
  -3.9698957e-02  -2.7907375e-02
  -3.9389482e-02  -2.7706891e-02
  -3.9082628e-02  -2.7486797e-02
  -3.8778139e-02  -2.7276752e-02
  -3.8475739e-02  -2.7084316e-02
  -3.8176054e-02  -2.6889837e-02
  -3.7878937e-02  -2.6676327e-02
  -3.7584106e-02  -2.6472565e-02
  -3.7291291e-02  -2.6285895e-02
  -3.7001102e-02  -2.6097230e-02
  -3.6713423e-02  -2.5890093e-02
  -3.6427953e-02  -2.5692416e-02
  -3.6144427e-02  -2.5511327e-02
  -3.5863440e-02  -2.5328291e-02
  -3.5584906e-02  -2.5127328e-02
  -3.5308502e-02  -2.4935543e-02
  -3.5033975e-02  -2.4759857e-02
  -3.4761902e-02  -2.4582273e-02
  -3.4492220e-02  -2.4387290e-02
  -3.4224596e-02  -2.4201212e-02
  -3.3958781e-02  -2.4030760e-02
  -3.3695337e-02  -2.3858458e-02
  -3.3434226e-02  -2.3669269e-02
  -3.3175099e-02  -2.3488722e-02
  -3.2917717e-02  -2.3323340e-02
  -3.2662626e-02  -2.3156156e-02
  -3.2409806e-02  -2.2972582e-02
  -3.2158902e-02  -2.2797394e-02
  -3.1909680e-02  -2.2636925e-02
  -3.1662670e-02  -2.2474701e-02
  -3.1417872e-02  -2.2296570e-02
  -3.1174921e-02  -2.2126576e-02
  -3.0933592e-02  -2.1970867e-02
  -3.0694400e-02  -2.1813450e-02
  -3.0457358e-02  -2.1640595e-02
  -3.0222100e-02  -2.1475636e-02
  -2.9988403e-02  -2.1324541e-02
  -2.9756772e-02  -2.1171784e-02
  -2.9527231e-02  -2.1004043e-02
  -2.9299410e-02  -2.0843964e-02
  -2.9073096e-02  -2.0697341e-02
  -2.8848776e-02  -2.0549102e-02
  -2.8626488e-02  -2.0386321e-02
  -2.8405861e-02  -2.0230974e-02
  -2.8186684e-02  -2.0088688e-02
  -2.7969435e-02  -1.9944830e-02
  -2.7754162e-02  -1.9786858e-02
  -2.7540490e-02  -1.9636101e-02
  -2.7328217e-02  -1.9498021e-02
  -2.7117806e-02  -1.9358411e-02
  -2.6909314e-02  -1.9205104e-02
  -2.6702367e-02  -1.9058798e-02
  -2.6496769e-02  -1.8924796e-02
  -2.6292971e-02  -1.8789307e-02
  -2.6091035e-02  -1.8640524e-02
  -2.5890591e-02  -1.8498535e-02
  -2.5691448e-02  -1.8368488e-02
  -2.5494042e-02  -1.8236995e-02
  -2.5298446e-02  -1.8092600e-02
  -2.5104289e-02  -1.7954797e-02
  -2.4911386e-02  -1.7828586e-02
  -2.4720162e-02  -1.7700970e-02
  -2.4530696e-02  -1.7560831e-02
  -2.4342618e-02  -1.7427090e-02
  -2.4155750e-02  -1.7304600e-02
  -2.3970504e-02  -1.7180744e-02
  -2.3786966e-02  -1.7044734e-02
  -2.3604769e-02  -1.6914934e-02
  -2.3423737e-02  -1.6796055e-02
  -2.3244274e-02  -1.6675847e-02
  -2.3066469e-02  -1.6543844e-02
  -2.2889959e-02  -1.6417868e-02
  -2.2714572e-02  -1.6302490e-02
  -2.2540702e-02  -1.6185822e-02
  -2.2368442e-02  -1.6057707e-02
  -2.2197431e-02  -1.5935440e-02
  -2.2027505e-02  -1.5823461e-02
  -2.1859044e-02  -1.5710228e-02
  -2.1692146e-02  -1.5585884e-02
  -2.1526454e-02  -1.5467215e-02
  -2.1361808e-02  -1.5358533e-02
  -2.1198579e-02  -1.5248631e-02
  -2.1036868e-02  -1.5127947e-02
  -2.0876321e-02  -1.5012770e-02
  -2.0716783e-02  -1.4907286e-02
  -2.0558615e-02  -1.4800617e-02
  -2.0401921e-02  -1.4683484e-02
  -2.0246352e-02  -1.4571696e-02
  -2.0091756e-02  -1.4469315e-02
  -1.9938485e-02  -1.4365785e-02
  -1.9786646e-02  -1.4252097e-02
  -1.9635893e-02  -1.4143598e-02
  -1.9486080e-02  -1.4044230e-02
  -1.9337547e-02  -1.3943744e-02
  -1.9190405e-02  -1.3833401e-02
  -1.9044312e-02  -1.3728093e-02
  -1.8899126e-02  -1.3631648e-02
  -1.8755179e-02  -1.3534117e-02
  -1.8612581e-02  -1.3427020e-02
  -1.8470997e-02  -1.3324808e-02
  -1.8330289e-02  -1.3231200e-02
  -1.8190778e-02  -1.3136536e-02
  -1.8052577e-02  -1.3032587e-02
  -1.7915356e-02  -1.2933380e-02
  -1.7778980e-02  -1.2842524e-02
  -1.7643762e-02  -1.2750643e-02
  -1.7509816e-02  -1.2649750e-02
  -1.7376818e-02  -1.2553459e-02
  -1.7244635e-02  -1.2465274e-02
  -1.7113573e-02  -1.2376093e-02
  -1.6983746e-02  -1.2278166e-02
  -1.6854835e-02  -1.2184706e-02
  -1.6726712e-02  -1.2099114e-02
  -1.6599673e-02  -1.2012554e-02
  -1.6473834e-02  -1.1917506e-02
  -1.6348879e-02  -1.1826794e-02
  -1.6224686e-02  -1.1743718e-02
  -1.6101542e-02  -1.1659702e-02
  -1.5979562e-02  -1.1567448e-02
  -1.5858438e-02  -1.1479402e-02
  -1.5738049e-02  -1.1398768e-02
  -1.5618674e-02  -1.1317221e-02
  -1.5500431e-02  -1.1227678e-02
  -1.5383014e-02  -1.1142219e-02
  -1.5266307e-02  -1.1063954e-02
  -1.5150582e-02  -1.0984803e-02
  -1.5035955e-02  -1.0897892e-02
  -1.4922127e-02  -1.0814943e-02
  -1.4808985e-02  -1.0738978e-02
  -1.4696794e-02  -1.0662153e-02
  -1.4585669e-02  -1.0577795e-02
  -1.4475317e-02  -1.0497284e-02
  -1.4365628e-02  -1.0423551e-02
  -1.4256859e-02  -1.0348983e-02
  -1.4149126e-02  -1.0267104e-02
  -1.4042140e-02  -1.0188959e-02
  -1.3935795e-02  -1.0117393e-02
  -1.3830340e-02  -1.0045016e-02
  -1.3725892e-02  -9.9655434e-03
  -1.3622166e-02  -9.8896945e-03
  -1.3519060e-02  -9.8202323e-03
  -1.3416815e-02  -9.7499810e-03
  -1.3315547e-02  -9.6728439e-03
  -1.3214977e-02  -9.5992233e-03
  -1.3115007e-02  -9.5318020e-03
  -1.3015870e-02  -9.4636141e-03
  -1.2917682e-02  -9.3887430e-03
  -1.2820169e-02  -9.3172850e-03
  -1.2723235e-02  -9.2518442e-03
  -1.2627109e-02  -9.1856590e-03
  -1.2531904e-02  -9.1129873e-03
  -1.2437352e-02  -9.0436282e-03
  -1.2343360e-02  -8.9801101e-03
  -1.2250150e-02  -8.9158688e-03
  -1.2157835e-02  -8.8453323e-03
  -1.2066152e-02  -8.7780109e-03
  -1.1975011e-02  -8.7163592e-03
  -1.1884626e-02  -8.6540052e-03
  -1.1795111e-02  -8.5855414e-03
  -1.1706208e-02  -8.5201981e-03
  -1.1617828e-02  -8.4603580e-03
  -1.1530181e-02  -8.3998358e-03
  -1.1443377e-02  -8.3333836e-03
  -1.1357166e-02  -8.2699600e-03
  -1.1271461e-02  -8.2118779e-03
  -1.1186466e-02  -8.1531334e-03
  -1.1102290e-02  -8.0886332e-03
  -1.1018687e-02  -8.0270724e-03
  -1.0935573e-02  -7.9706963e-03
  -1.0853146e-02  -7.9136769e-03
  -1.0771515e-02  -7.8510710e-03
  -1.0690438e-02  -7.7913182e-03
  -1.0609835e-02  -7.7365980e-03
  -1.0529897e-02  -7.6812531e-03
  -1.0450732e-02  -7.6204862e-03
  -1.0372104e-02  -7.5624886e-03
  -1.0293934e-02  -7.5093760e-03
  -1.0216408e-02  -7.4556566e-03
  -1.0139633e-02  -7.3966752e-03
  -1.0063379e-02  -7.3403816e-03
  -9.9875665e-03  -7.2888296e-03
  -9.9123792e-03  -7.2366884e-03
  -9.8438251e-03  -7.1846167e-03
  -9.7757087e-03  -7.1344321e-03
  -9.7079882e-03  -7.0872171e-03
  -9.6407679e-03  -7.0398982e-03


==> data/xHatDataCBFSim1.dat <==
  -1.5000000e+00   1.0000000e+00
  -1.5008344e+00   1.0137771e+00
  -1.5017501e+00   1.0276888e+00
  -1.5027444e+00   1.0417277e+00
  -1.5038144e+00   1.0558858e+00
  -1.5101708e+00   1.1280711e+00
  -1.5178768e+00   1.2014551e+00
  -1.5262770e+00   1.2731544e+00
  -1.5344325e+00   1.3384882e+00
  -1.5395670e+00   1.3785504e+00
  -1.5432993e+00   1.4090396e+00
  -1.5450784e+00   1.4290380e+00
  -1.5445235e+00   1.4393790e+00
  -1.5426965e+00   1.4421386e+00
  -1.5397208e+00   1.4424438e+00
  -1.5356581e+00   1.4408955e+00
  -1.5305516e+00   1.4379226e+00
  -1.5244587e+00   1.4339158e+00
  -1.5174788e+00   1.4291947e+00
  -1.5096967e+00   1.4239276e+00
  -1.5011880e+00   1.4182502e+00
  -1.4886360e+00   1.4100952e+00
  -1.4750590e+00   1.4015069e+00
  -1.4606120e+00   1.3925647e+00
  -1.4454289e+00   1.3833633e+00
  -1.4236775e+00   1.3705117e+00
  -1.4010377e+00   1.3573500e+00
  -1.3777354e+00   1.3438939e+00
  -1.3539636e+00   1.3302665e+00
  -1.3185331e+00   1.3103398e+00
  -1.2828278e+00   1.2901538e+00
  -1.2471405e+00   1.2695089e+00
  -1.2117526e+00   1.2489524e+00
  -1.1816522e+00   1.2316691e+00
  -1.1519692e+00   1.2144535e+00
  -1.1227516e+00   1.1972780e+00
  -1.0940445e+00   1.1802538e+00
  -1.0658360e+00   1.1634531e+00
  -1.0381559e+00   1.1467906e+00
  -1.0109939e+00   1.1302319e+00
  -9.8434170e-01   1.1138155e+00
  -9.5560418e-01   1.0959722e+00
  -9.2742428e-01   1.0782448e+00
  -8.9976557e-01   1.0605809e+00
  -8.7260118e-01   1.0430128e+00
  -8.4357153e-01   1.0240532e+00
  -8.1505096e-01   1.0051368e+00
  -7.8700483e-01   9.8620247e-01
  -7.5941736e-01   9.6731003e-01
  -7.3165644e-01   9.4809987e-01
  -7.0434286e-01   9.2888866e-01
  -6.7746656e-01   9.0962711e-01
  -6.5103665e-01   8.9039180e-01
  -6.2555595e-01   8.7162794e-01
  -6.0051694e-01   8.5287739e-01
  -5.7592731e-01   8.3411237e-01
  -5.5180702e-01   8.1539290e-01
  -5.2876439e-01   7.9724831e-01
  -5.0619547e-01   7.7915506e-01
  -4.8411206e-01   7.6110133e-01
  -4.6253230e-01   7.4312593e-01
  -4.4239265e-01   7.2605597e-01
  -4.2273611e-01   7.0907321e-01
  -4.0357117e-01   6.9217633e-01
  -3.8490880e-01   6.7538748e-01
  -3.6950235e-01   6.6126962e-01
  -3.5446593e-01   6.4724171e-01
  -3.3980243e-01   6.3330685e-01
  -3.2551499e-01   6.1947370e-01
  -3.0781343e-01   6.0196548e-01
  -2.9073088e-01   5.8464404e-01
  -2.7426682e-01   5.6751546e-01
  -2.5842138e-01   5.5059641e-01
  -2.4066416e-01   5.3109004e-01
  -2.2374216e-01   5.1190397e-01
  -2.0764355e-01   4.9304893e-01
  -1.9235717e-01   4.7454453e-01
  -1.7495701e-01   4.5269079e-01
  -1.5868760e-01   4.3139632e-01
  -1.4351149e-01   4.1067660e-01
  -1.2939253e-01   3.9055154e-01
  -1.1451169e-01   3.6832186e-01
  -1.0089011e-01   3.4691085e-01
  -8.8458272e-02   3.2632842e-01
  -7.7149472e-02   3.0658378e-01
  -6.4029528e-02   2.8220574e-01
  -5.2534153e-02   2.5925205e-01
  -4.2512424e-02   2.3770506e-01
  -3.3825408e-02   2.1754183e-01
  -2.3590365e-02   1.9141677e-01
  -1.5387568e-02   1.6787191e-01
  -8.8966280e-03   1.4675564e-01
  -3.8391855e-03   1.2791966e-01
   1.3573389e-04   1.1071767e-01
   3.0779485e-03   9.5579831e-02
   5.1832826e-03   8.2309798e-02
   6.6235306e-03   7.0730952e-02
   7.4350531e-03   6.2064774e-02
   7.9371919e-03   5.4392300e-02
   8.1906585e-03   4.7613889e-02
   8.2489004e-03   4.1638669e-02
   8.1428083e-03   3.5946496e-02
   7.9022738e-03   3.1005087e-02
   7.5639421e-03   2.6723191e-02
   7.1596382e-03   2.3019645e-02
   6.6724694e-03   1.9548426e-02
   6.1592954e-03   1.6596741e-02
   5.6379491e-03   1.4090937e-02
   5.1236729e-03   1.1966717e-02
   4.5803419e-03   1.0007068e-02
   4.0663035e-03   8.3775110e-03
   3.5866132e-03   7.0243548e-03
   3.1454698e-03   5.9013555e-03
   2.7128785e-03   4.8979498e-03
   2.3263856e-03   4.0792787e-03
   1.9838438e-03   3.4116178e-03
   1.6833459e-03   2.8661224e-03
   1.4022598e-03   2.3855858e-03
   1.1622688e-03   1.9979185e-03
   9.5864918e-04   1.6844393e-03
   7.8739643e-04   1.4291641e-03
   6.4193574e-04   1.2154067e-03
   5.2167348e-04   1.0397580e-03
   4.2279852e-04   8.9453463e-04
   3.4207205e-04   7.7306996e-04
   2.7739558e-04   6.7143351e-04
   2.2502760e-04   5.8473668e-04
   1.8283008e-04   5.1031909e-04
   1.4897500e-04   4.4581170e-04
   1.2019766e-04   3.8561548e-04
   9.7634474e-05   3.3333439e-04
   8.0000364e-05   2.8782443e-04
   6.6202644e-05   2.4799326e-04
   5.3744873e-05   2.0748011e-04
   4.4317182e-05   1.7277652e-04
   3.7155675e-05   1.4318267e-04
   3.1590187e-05   1.1793825e-04
   2.6428226e-05   9.3146578e-05
   2.2370976e-05   7.2818961e-05
   1.9149089e-05   5.6341362e-05
   1.6451518e-05   4.3066947e-05
   1.3667339e-05   3.0912718e-05
   1.1306017e-05   2.1734412e-05
   9.3515047e-06   1.4926850e-05
   7.6682182e-06   9.9639180e-06
   5.8583739e-06   5.8432479e-06
   4.3910885e-06   3.2001667e-06
   3.2703530e-06   1.5682297e-06
   2.3916918e-06   6.1866556e-07
   1.5242963e-06   2.2147789e-08
   9.3015259e-07  -1.9439799e-07
   5.5005886e-07  -1.9859946e-07
   3.0604024e-07  -1.2785457e-07
   1.1821066e-07  -1.1722831e-07
   3.2372275e-08  -9.3541197e-08
  -9.1085670e-09   3.3333297e-08
  -2.2215254e-08   1.2649109e-07
  -2.0319529e-08   8.4298723e-08
  -1.5574818e-08   5.0497767e-08
  -2.3342090e-09   4.5906219e-08
   9.4481890e-09   3.9419206e-08
   1.5273445e-08   1.6987555e-08
   1.4671515e-08   6.3032723e-09
   4.6035390e-09  -2.7009191e-10
  -2.0216833e-09  -4.0878012e-09


==> data/xHatDataCBFSim2.dat <==
  -1.5000000e+00   1.5000000e+00
  -1.4739901e+00   1.4901792e+00
  -1.4484748e+00   1.4805195e+00
  -1.4234448e+00   1.4710184e+00
  -1.3988911e+00   1.4616728e+00
  -1.2829504e+00   1.4171765e+00
  -1.1776245e+00   1.3761273e+00
  -1.0819349e+00   1.3383247e+00
  -9.9497678e-01   1.3037965e+00
  -8.9897331e-01   1.2662867e+00
  -8.1347221e-01   1.2359346e+00
  -7.3706034e-01   1.2145239e+00
  -6.6811142e-01   1.2029387e+00
  -6.2145182e-01   1.2004265e+00
  -5.7736211e-01   1.2017126e+00
  -5.3540469e-01   1.2055557e+00
  -4.9517476e-01   1.2107153e+00
  -4.5637446e-01   1.2160485e+00
  -4.1887835e-01   1.2208004e+00
  -3.8259688e-01   1.2244705e+00
  -3.4748299e-01   1.2267684e+00
  -2.9433988e-01   1.2274052e+00
  -2.4416643e-01   1.2243704e+00
  -1.9701221e-01   1.2179434e+00
  -1.5300284e-01   1.2087486e+00
  -1.0637332e-01   1.1955667e+00
  -6.3928914e-02   1.1801732e+00
  -2.5547487e-02   1.1632363e+00
   8.8971021e-03   1.1453460e+00
   3.9605526e-02   1.1269666e+00
   6.6846822e-02   1.1084372e+00
   9.0902120e-02   1.0900230e+00
   1.1204224e-01   1.0719272e+00
   1.3378865e-01   1.0509893e+00
   1.5226342e-01   1.0308221e+00
   1.6789896e-01   1.0114971e+00
   1.8108029e-01   9.9305902e-01
   1.9555737e-01   9.6966147e-01
   2.0697572e-01   9.4776808e-01
   2.1595775e-01   9.2726074e-01
   2.2301890e-01   9.0806471e-01
   2.2817606e-01   8.9150138e-01
   2.3232683e-01   8.7584087e-01
   2.3567896e-01   8.6099492e-01
   2.3840428e-01   8.4688956e-01
   2.4063819e-01   8.3345625e-01
   2.4247959e-01   8.2062576e-01
   2.4400715e-01   8.0833970e-01
   2.4528421e-01   7.9654770e-01
   2.4652708e-01   7.8327386e-01
   2.4753887e-01   7.7055552e-01
   2.4835523e-01   7.5833797e-01
   2.4900257e-01   7.4657468e-01
   2.4958451e-01   7.3281718e-01
   2.4995346e-01   7.1961297e-01
   2.5011813e-01   7.0691018e-01
   2.5008166e-01   6.9466444e-01
   2.4977902e-01   6.8080614e-01
   2.4920190e-01   6.6746969e-01
   2.4835629e-01   6.5460207e-01
   2.4724033e-01   6.4215509e-01
   2.4585365e-01   6.3008240e-01
   2.4421072e-01   6.1833351e-01
   2.4232281e-01   6.0685783e-01
   2.4019691e-01   5.9560496e-01
   2.3736679e-01   5.8242128e-01
   2.3423533e-01   5.6938162e-01
   2.3082310e-01   5.5638439e-01
   2.2714813e-01   5.4332303e-01
   2.2303294e-01   5.2942512e-01
   2.1866726e-01   5.1519731e-01
   2.1406443e-01   5.0050486e-01
   2.0924772e-01   4.8520593e-01
   2.0424285e-01   4.6916010e-01
   1.9904678e-01   4.5226441e-01
   1.9366292e-01   4.3444510e-01
   1.8811575e-01   4.1565142e-01
   1.8275284e-01   3.9700965e-01
   1.7726129e-01   3.7759513e-01
   1.7164705e-01   3.5755575e-01
   1.6593701e-01   3.3707399e-01
   1.6035625e-01   3.1707300e-01
   1.5471815e-01   2.9715006e-01
   1.4903717e-01   2.7756578e-01
   1.4334437e-01   2.5853837e-01
   1.3772371e-01   2.4041444e-01
   1.3213056e-01   2.2319564e-01
   1.2657859e-01   2.0699761e-01
   1.2109380e-01   1.9185769e-01
   1.1573223e-01   1.7784519e-01
   1.1046163e-01   1.6488140e-01
   1.0528783e-01   1.5294136e-01
   1.0022541e-01   1.4194609e-01
   9.5136353e-02   1.3149809e-01
   9.0174072e-02   1.2191142e-01
   8.5338240e-02   1.1312469e-01
   8.0635534e-02   1.0503764e-01
   7.5748369e-02   9.7031162e-02
   7.1011862e-02   8.9675581e-02
   6.6421842e-02   8.2917300e-02
   6.1980684e-02   7.6664503e-02
   5.7305983e-02   7.0315432e-02
   5.2799458e-02   6.4450538e-02
   4.8454522e-02   5.9035984e-02
   4.4271119e-02   5.3994122e-02
   4.0196110e-02   4.9193524e-02
   3.6276055e-02   4.4710848e-02
   3.2504845e-02   4.0529575e-02
   2.8880525e-02   3.6602554e-02
   2.5312601e-02   3.2792623e-02
   2.1888509e-02   2.9214101e-02
   1.8602454e-02   2.5858800e-02
   1.5451674e-02   2.2694613e-02
   1.2400722e-02   1.9659380e-02
   9.4779941e-03   1.6798097e-02
   6.6782981e-03   1.4106158e-02
   3.9985642e-03   1.1561408e-02
   1.4709997e-03   9.1765039e-03
  -9.4856778e-04   6.9210811e-03
  -3.2644187e-03   4.7918934e-03
  -5.4795312e-03   2.7745233e-03
  -7.4828416e-03   9.5887037e-04
  -9.4026910e-03  -7.6571794e-04
  -1.1242176e-02  -2.4018358e-03
  -1.3003769e-02  -3.9575354e-03
  -1.4483782e-02  -5.2592237e-03
  -1.5908079e-02  -6.5043758e-03
  -1.7278455e-02  -7.6947952e-03
  -1.8596507e-02  -8.8339380e-03
  -2.0173205e-02  -1.0191968e-02
  -2.1673898e-02  -1.1476374e-02
  -2.3101764e-02  -1.2688997e-02
  -2.4459453e-02  -1.3836702e-02
  -2.5932174e-02  -1.5081265e-02
  -2.7320713e-02  -1.6247463e-02
  -2.8629213e-02  -1.7336544e-02
  -2.9860972e-02  -1.8358416e-02
  -3.1144469e-02  -1.9427906e-02
  -3.2342521e-02  -2.0420220e-02
  -3.3459923e-02  -2.1335704e-02
  -3.4500325e-02  -2.2187141e-02
  -3.5551810e-02  -2.3057542e-02
  -3.6521912e-02  -2.3855685e-02
  -3.7415746e-02  -2.4580746e-02
  -3.8236996e-02  -2.5248356e-02
  -3.9040323e-02  -2.5916493e-02
  -3.9770719e-02  -2.6519772e-02
  -4.0433262e-02  -2.7055791e-02
  -4.1031299e-02  -2.7543321e-02
  -4.1591330e-02  -2.8020308e-02
  -4.2090416e-02  -2.8441479e-02
  -4.2533218e-02  -2.8802375e-02
  -4.2922354e-02  -2.9125319e-02
  -4.3265118e-02  -2.9435345e-02
  -4.3560735e-02  -2.9699343e-02
  -4.3813113e-02  -2.9910841e-02
  -4.4023921e-02  -3.0095064e-02
  -4.4193311e-02  -3.0272445e-02
  -4.4328360e-02  -3.0413250e-02
  -4.4432096e-02  -3.0510138e-02
  -4.4505402e-02  -3.0588514e-02
  -4.4548835e-02  -3.0668538e-02
  -4.4567574e-02  -3.0719976e-02
  -4.4563895e-02  -3.0735859e-02
  -4.4538257e-02  -3.0739160e-02
  -4.4491153e-02  -3.0748934e-02
  -4.4425780e-02  -3.0735850e-02
  -4.4343925e-02  -3.0693345e-02
  -4.4245835e-02  -3.0642218e-02
  -4.4129430e-02  -3.0599373e-02
  -4.3999230e-02  -3.0537159e-02
  -4.3856742e-02  -3.0448560e-02
  -4.3702012e-02  -3.0354551e-02
  -4.3532172e-02  -3.0272272e-02
  -4.3352264e-02  -3.0172661e-02
  -4.3163589e-02  -3.0047540e-02
  -4.2965930e-02  -2.9920023e-02
  -4.2760179e-02  -2.9810847e-02
  -4.2547653e-02  -2.9686094e-02
  -4.2329425e-02  -2.9536901e-02
  -4.2105051e-02  -2.9387627e-02
  -4.1878987e-02  -2.9261161e-02
  -4.1648680e-02  -2.9121423e-02
  -4.1414952e-02  -2.8960261e-02
  -4.1177305e-02  -2.8800079e-02
  -4.0937946e-02  -2.8660485e-02
  -4.0696023e-02  -2.8510058e-02
  -4.0452168e-02  -2.8341796e-02
  -4.0205925e-02  -2.8174959e-02
  -3.9953415e-02  -2.8023420e-02
  -3.9699482e-02  -2.7862631e-02
  -3.9444662e-02  -2.7685915e-02
  -3.9188500e-02  -2.7511284e-02
  -3.8924403e-02  -2.7350689e-02
  -3.8659806e-02  -2.7181261e-02
  -3.8395209e-02  -2.6995638e-02
  -3.8130075e-02  -2.6813140e-02
  -3.7862182e-02  -2.6649790e-02
  -3.7594568e-02  -2.6477434e-02
  -3.7327699e-02  -2.6287879e-02
  -3.7060935e-02  -2.6102368e-02
  -3.6798374e-02  -2.5941695e-02
  -3.6536630e-02  -2.5772386e-02
  -3.6276104e-02  -2.5586540e-02
  -3.6016142e-02  -2.5404806e-02
  -3.5761211e-02  -2.5246939e-02
  -3.5507408e-02  -2.5081671e-02
  -3.5255049e-02  -2.4902332e-02
  -3.5003565e-02  -2.4726612e-02
  -3.4751508e-02  -2.4568258e-02
  -3.4500809e-02  -2.4403697e-02
  -3.4251732e-02  -2.4227041e-02
  -3.4003772e-02  -2.4053824e-02
  -3.3750335e-02  -2.3893424e-02
  -3.3498499e-02  -2.3727166e-02
  -3.3248519e-02  -2.3548926e-02
  -3.2999874e-02  -2.3374514e-02
  -3.2747685e-02  -2.3215200e-02
  -3.2497304e-02  -2.3049572e-02
  -3.2249000e-02  -2.2870682e-02
  -3.2002177e-02  -2.2696235e-02
  -3.1758553e-02  -2.2542978e-02
  -3.1516806e-02  -2.2383035e-02
  -3.1277204e-02  -2.2209227e-02
  -3.1039118e-02  -2.2039959e-02
  -3.0807624e-02  -2.1893800e-02
  -3.0577959e-02  -2.1741505e-02
  -3.0350344e-02  -2.1576829e-02
  -3.0124221e-02  -2.1416089e-02
  -2.9900977e-02  -2.1273529e-02
  -2.9679518e-02  -2.1125862e-02
  -2.9460025e-02  -2.0967873e-02
  -2.9242023e-02  -2.0813290e-02
  -2.9020838e-02  -2.0670799e-02
  -2.8801481e-02  -2.0523757e-02
  -2.8584126e-02  -2.0367128e-02
  -2.8368318e-02  -2.0213944e-02
  -2.8148023e-02  -2.0072072e-02
  -2.7929641e-02  -1.9925382e-02
  -2.7713361e-02  -1.9768216e-02
  -2.7498680e-02  -1.9614953e-02
  -2.7284548e-02  -1.9477947e-02
  -2.7072332e-02  -1.9335518e-02
  -2.6862239e-02  -1.9181416e-02
  -2.6653715e-02  -1.9031513e-02
  -2.6450943e-02  -1.8902050e-02
  -2.6249975e-02  -1.8767195e-02
  -2.6051003e-02  -1.8621149e-02
  -2.5853500e-02  -1.8478901e-02
  -2.5660873e-02  -1.8354885e-02
  -2.5469923e-02  -1.8226285e-02
  -2.5280804e-02  -1.8088358e-02
  -2.5093078e-02  -1.7953578e-02
  -2.4904684e-02  -1.7830972e-02
  -2.4717932e-02  -1.7704511e-02
  -2.4532954e-02  -1.7569980e-02
  -2.4349363e-02  -1.7438375e-02
  -2.4161426e-02  -1.7315683e-02
  -2.3975174e-02  -1.7189171e-02
  -2.3790752e-02  -1.7054312e-02
  -2.3607750e-02  -1.6922661e-02
  -2.3422848e-02  -1.6802668e-02
  -2.3239652e-02  -1.6678300e-02
  -2.3058331e-02  -1.6544325e-02
  -2.2878418e-02  -1.6413971e-02
  -2.2702209e-02  -1.6300370e-02
  -2.2527624e-02  -1.6182050e-02
  -2.2354833e-02  -1.6053723e-02
  -2.2183359e-02  -1.5928921e-02
  -2.2017443e-02  -1.5821552e-02
  -2.1853012e-02  -1.5709948e-02
  -2.1690206e-02  -1.5589690e-02
  -2.1528616e-02  -1.5472350e-02
  -2.1368728e-02  -1.5367676e-02
  -2.1210242e-02  -1.5259553e-02
  -2.1053272e-02  -1.5144333e-02
  -2.0897477e-02  -1.5031616e-02
  -2.0738536e-02  -1.4926809e-02
  -2.0581009e-02  -1.4818873e-02
  -2.0425010e-02  -1.4704180e-02
  -2.0270207e-02  -1.4592074e-02
  -2.0111983e-02  -1.4488075e-02
  -1.9955214e-02  -1.4380599e-02
  -1.9800034e-02  -1.4265423e-02
  -1.9646061e-02  -1.4153229e-02
  -1.9493307e-02  -1.4053729e-02
  -1.9341973e-02  -1.3950220e-02
  -1.9192210e-02  -1.3838036e-02
  -1.9043598e-02  -1.3729015e-02
  -1.8900027e-02  -1.3635687e-02
  -1.8757759e-02  -1.3538456e-02
  -1.8616927e-02  -1.3433159e-02
  -1.8477149e-02  -1.3330600e-02
  -1.8340868e-02  -1.3241117e-02
  -1.8205783e-02  -1.3148434e-02
  -1.8071997e-02  -1.3049257e-02
  -1.7939201e-02  -1.2952292e-02
  -1.7805115e-02  -1.2863280e-02
  -1.7672201e-02  -1.2771598e-02
  -1.7540555e-02  -1.2674277e-02
  -1.7409898e-02  -1.2579054e-02
  -1.7275456e-02  -1.2489706e-02
  -1.7142228e-02  -1.2397610e-02
  -1.7010320e-02  -1.2299437e-02
  -1.6879428e-02  -1.2203647e-02
  -1.6747462e-02  -1.2116719e-02
  -1.6616720e-02  -1.2026516e-02
  -1.6487328e-02  -1.1929100e-02
  -1.6358932e-02  -1.1834406e-02
  -1.6234109e-02  -1.1752815e-02
  -1.6110430e-02  -1.1667713e-02
  -1.5988022e-02  -1.1575218e-02
  -1.5866531e-02  -1.1485292e-02
  -1.5749462e-02  -1.1408338e-02
  -1.5633425e-02  -1.1328358e-02
  -1.5518521e-02  -1.1242259e-02
  -1.5404457e-02  -1.1158196e-02
  -1.5291119e-02  -1.1082704e-02
  -1.5178759e-02  -1.1004821e-02
  -1.5067457e-02  -1.0922023e-02
  -1.4956974e-02  -1.0840973e-02
  -1.4843395e-02  -1.0764841e-02
  -1.4730817e-02  -1.0686501e-02
  -1.4619323e-02  -1.0603342e-02
  -1.4508673e-02  -1.0522062e-02
  -1.4395351e-02  -1.0446558e-02
  -1.4283066e-02  -1.0368473e-02
  -1.4171921e-02  -1.0284633e-02
  -1.4061628e-02  -1.0203034e-02
  -1.3952896e-02  -1.0131420e-02
  -1.3845168e-02  -1.0056775e-02
  -1.3738558e-02  -9.9755981e-03
  -1.3632749e-02  -9.8967724e-03
  -1.3531296e-02  -9.8300317e-03
  -1.3430748e-02  -9.7604347e-03
  -1.3331203e-02  -9.6850075e-03
  -1.3232383e-02  -9.6115162e-03
  -1.3136008e-02  -9.5473042e-03
  -1.3040460e-02  -9.4808564e-03
  -1.2945812e-02  -9.4099108e-03
  -1.2851848e-02  -9.3404871e-03
  -1.2756206e-02  -9.2760299e-03
  -1.2661388e-02  -9.2097230e-03
  -1.2567460e-02  -9.1394867e-03
  -1.2474226e-02  -9.0707375e-03
  -1.2377686e-02  -9.0057430e-03
  -1.2282012e-02  -8.9387526e-03
  -1.2187282e-02  -8.8673040e-03
  -1.2093272e-02  -8.7976269e-03
  -1.1998776e-02  -8.7347798e-03
  -1.1905152e-02  -8.6694462e-03
  -1.1812498e-02  -8.5986327e-03
  -1.1720543e-02  -8.5298756e-03
  -1.1631968e-02  -8.4714756e-03
  -1.1544196e-02  -8.4104444e-03
  -1.1457321e-02  -8.3439286e-03
  -1.1371079e-02  -8.2792753e-03
  -1.1288361e-02  -8.2242739e-03
  -1.1206356e-02  -8.1671184e-03
  -1.1125136e-02  -8.1056689e-03
  -1.1044494e-02  -8.0456188e-03
  -1.0963900e-02  -7.9912018e-03
  -1.0883988e-02  -7.9351444e-03
  -1.0804812e-02  -7.8757171e-03
  -1.0726208e-02  -7.8174992e-03
  -1.0644632e-02  -7.7621286e-03
  -1.0563768e-02  -7.7052014e-03
  -1.0483677e-02  -7.6448382e-03
  -1.0404184e-02  -7.5858422e-03
  -1.0322614e-02  -7.5309927e-03
  -1.0241788e-02  -7.4742054e-03
  -1.0161787e-02  -7.4130708e-03
  -1.0082391e-02  -7.3536353e-03
  -1.0004766e-02  -7.3021852e-03
  -9.9278543e-03  -7.2484204e-03
  -9.8517429e-03  -7.1896957e-03
  -9.7761906e-03  -7.1327262e-03
  -9.7044070e-03  -7.0851261e-03
  -9.6332533e-03  -7.0354375e-03
  -9.5627992e-03  -6.9815529e-03
  -9.4928449e-03  -6.9290222e-03
  -9.4245451e-03  -6.8829893e-03
  -9.3568184e-03  -6.8354124e-03
  -9.2897147e-03  -6.7847600e-03
  -9.2230849e-03  -6.7351417e-03
  -9.1545610e-03  -6.6884011e-03
  -9.0866190e-03  -6.6403925e-03
  -9.0193056e-03  -6.5896645e-03
  -8.9524835e-03  -6.5399896e-03
  -8.8827828e-03  -6.4926217e-03
  -8.8137055e-03  -6.4437964e-03
  -8.7453116e-03  -6.3916753e-03
  -8.6774330e-03  -6.3408838e-03
  -8.6095127e-03  -6.2954703e-03
  -8.5422193e-03  -6.2481449e-03
  -8.4756294e-03  -6.1966034e-03
  -8.4095340e-03  -6.1466321e-03
  -8.3466063e-03  -6.1049501e-03
  -8.2842434e-03  -6.0612870e-03
  -8.2225154e-03  -6.0135485e-03
  -8.1612268e-03  -5.9671551e-03
  -8.1027351e-03  -5.9279261e-03
  -8.0447377e-03  -5.8871772e-03
  -7.9872826e-03  -5.8434508e-03
  -7.9302276e-03  -5.8006717e-03
  -7.8727451e-03  -5.7614254e-03
  -7.8157396e-03  -5.7210701e-03
  -7.7592492e-03  -5.6784345e-03
  -7.7031604e-03  -5.6366303e-03
  -7.6442691e-03  -5.5962661e-03
  -7.5858893e-03  -5.5548079e-03
  -7.5280653e-03  -5.5108956e-03
  -7.4706709e-03  -5.4679853e-03
  -7.4116908e-03  -5.4281039e-03
  -7.3532512e-03  -5.3867485e-03
  -7.2954137e-03  -5.3420618e-03
  -7.2380101e-03  -5.2986824e-03
  -7.1825025e-03  -5.2618087e-03
  -7.1275039e-03  -5.2231487e-03
  -7.0730820e-03  -5.1806885e-03
  -7.0190519e-03  -5.1395450e-03
  -6.9682728e-03  -5.1057046e-03
  -6.9179322e-03  -5.0703423e-03
  -6.8680793e-03  -5.0319827e-03
  -6.8185718e-03  -4.9945563e-03
  -6.7701100e-03  -4.9615826e-03
  -6.7220459e-03  -4.9275593e-03
  -6.6744130e-03  -4.8914678e-03
  -6.6271107e-03  -4.8560696e-03
  -6.5778116e-03  -4.8221089e-03
  -6.5289268e-03  -4.7872891e-03
  -6.4804892e-03  -4.7506004e-03
  -6.4324030e-03  -4.7146587e-03
  -6.3818279e-03  -4.6800623e-03
  -6.3317068e-03  -4.6443917e-03
  -6.2820856e-03  -4.6062560e-03
  -6.2328374e-03  -4.5691321e-03
  -6.1838917e-03  -4.5363560e-03
  -6.1354003e-03  -4.5020866e-03
  -6.0874240e-03  -4.4645235e-03
  -6.0397990e-03  -4.4281751e-03
  -5.9951132e-03  -4.3985391e-03
  -5.9508254e-03  -4.3674057e-03
  -5.9069874e-03  -4.3332440e-03
  -5.8634545e-03  -4.3000464e-03
  -5.8221154e-03  -4.2721333e-03
  -5.7811180e-03  -4.2431610e-03
  -5.7404947e-03  -4.2121567e-03
  -5.7001486e-03  -4.1817812e-03
  -5.6655555e-03  -4.1575515e-03
  -5.6311940e-03  -4.1329767e-03
  -5.5970696e-03  -4.1078601e-03
  -5.5631551e-03  -4.0829312e-03


==> data/xHatDataCohenWithCBF.dat <==
  -1.1000000e+00   1.1000000e+00
  -1.0485545e+00   1.0481198e+00
  -1.0030634e+00   1.0025065e+00
  -9.6319212e-01   9.6242139e-01
  -9.2847721e-01   9.2713191e-01
  -9.0859340e-01   9.0662227e-01
  -8.9044651e-01   8.8764057e-01
  -8.7388525e-01   8.7003994e-01
  -8.5876336e-01   8.5368659e-01
  -8.4494145e-01   8.3845463e-01
  -8.3229230e-01   8.2423063e-01
  -8.2069774e-01   8.1091638e-01
  -8.1004770e-01   7.9842300e-01
  -8.0964862e-01   7.9794957e-01
  -8.0925084e-01   7.9747727e-01
  -8.0885433e-01   7.9700610e-01
  -8.0845910e-01   7.9653605e-01
  -8.0806547e-01   7.9519591e-01
  -8.0767291e-01   7.9530297e-01
  -8.0727997e-01   7.9813463e-01
  -8.0688492e-01   8.0029451e-01
  -8.0650974e-01   7.9984365e-01
  -8.0613571e-01   7.9939381e-01
  -8.0576282e-01   7.9894499e-01
  -8.0539107e-01   7.9849718e-01
  -8.0474821e-01   7.9772194e-01
  -8.0410874e-01   7.9694971e-01
  -8.0347265e-01   7.9618049e-01
  -8.0283991e-01   7.9541426e-01
  -8.0221139e-01   7.9320896e-01
  -8.0158564e-01   7.9339966e-01
  -8.0095862e-01   7.9809917e-01
  -8.0032554e-01   8.0168316e-01
  -7.9978042e-01   8.0101379e-01
  -7.9923779e-01   8.0034666e-01
  -7.9869762e-01   7.9968176e-01
  -7.9815990e-01   7.9901906e-01
  -7.9697410e-01   7.9755480e-01
  -7.9580013e-01   7.9610126e-01
  -7.9463784e-01   7.9465831e-01
  -7.9348707e-01   7.9322582e-01
  -7.9327200e-01   7.9295767e-01
  -7.9305733e-01   7.9268989e-01
  -7.9284307e-01   7.9242247e-01
  -7.9262920e-01   7.9215542e-01
  -7.9241584e-01   7.9136909e-01
  -7.9220281e-01   7.9144555e-01
  -7.9198958e-01   7.9314657e-01
  -7.9177550e-01   7.9444627e-01
  -7.9160314e-01   7.9422696e-01
  -7.9143104e-01   7.9400788e-01
  -7.9125920e-01   7.9378905e-01
  -7.9108762e-01   7.9357045e-01
  -7.9074772e-01   7.9313712e-01
  -7.9040883e-01   7.9270472e-01
  -7.9007096e-01   7.9227323e-01
  -7.8973408e-01   7.9184258e-01
  -7.8939791e-01   7.9223853e-01
  -7.8906281e-01   7.9151896e-01
  -7.8872953e-01   7.8890698e-01
  -7.8839849e-01   7.8812575e-01
  -7.8809335e-01   7.8791912e-01
  -7.8778823e-01   7.8798497e-01
  -7.8748240e-01   7.9127383e-01
  -7.8717398e-01   7.9404823e-01
  -7.8689116e-01   7.9368335e-01
  -7.8660905e-01   7.9331912e-01
  -7.8632765e-01   7.9295556e-01
  -7.8604695e-01   7.9259266e-01
  -7.8554598e-01   7.9194434e-01
  -7.8504725e-01   7.9129813e-01
  -7.8455075e-01   7.9065401e-01
  -7.8405647e-01   7.9001196e-01
  -7.8356510e-01   7.8810781e-01
  -7.8307550e-01   7.8830368e-01
  -7.8258444e-01   7.9245197e-01
  -7.8208814e-01   7.9562238e-01
  -7.8164969e-01   7.9504578e-01
  -7.8121298e-01   7.9447082e-01
  -7.8077799e-01   7.9389750e-01
  -7.8034473e-01   7.9332581e-01
  -7.7893945e-01   7.9146719e-01
  -7.7755210e-01   7.8962566e-01
  -7.7618234e-01   7.8780095e-01
  -7.7482985e-01   7.8599280e-01
  -7.7385679e-01   7.8409241e-01
  -7.7289259e-01   7.8306485e-01
  -7.7193473e-01   7.8377358e-01
  -7.7097884e-01   7.8412456e-01
  -7.7022345e-01   7.8164294e-01
  -7.6947320e-01   7.8129018e-01
  -7.6872162e-01   7.8520163e-01
  -7.6796173e-01   7.8819548e-01
  -7.6719797e-01   7.8717661e-01
  -7.6643967e-01   7.8616299e-01
  -7.6568677e-01   7.8515456e-01
  -7.6493921e-01   7.8415130e-01
  -7.6442080e-01   7.8345439e-01
  -7.6390494e-01   7.8275996e-01
  -7.6339161e-01   7.8206798e-01
  -7.6288080e-01   7.8137844e-01
  -7.6261316e-01   7.8101679e-01
  -7.6234622e-01   7.8065581e-01
  -7.6207995e-01   7.8029550e-01
  -7.6181437e-01   7.7993585e-01
  -7.6154975e-01   7.7879759e-01
  -7.6128564e-01   7.7895356e-01
  -7.6102078e-01   7.8154652e-01
  -7.6075367e-01   7.8353869e-01
  -7.6049477e-01   7.8318607e-01
  -7.6023652e-01   7.8283407e-01
  -7.5997891e-01   7.8248271e-01
  -7.5972194e-01   7.8213198e-01
  -7.5895314e-01   7.8108118e-01
  -7.5819002e-01   7.8003598e-01
  -7.5743254e-01   7.7899632e-01
  -7.5668062e-01   7.7796216e-01
  -7.5610004e-01   7.7538875e-01
  -7.5552191e-01   7.7575801e-01
  -7.5493968e-01   7.8166421e-01
  -7.5434566e-01   7.8619608e-01
  -7.5374467e-01   7.8536243e-01
  -7.5314719e-01   7.8453230e-01
  -7.5255320e-01   7.8370567e-01
  -7.5196265e-01   7.8288252e-01
  -7.5019399e-01   7.8041095e-01
  -7.4845581e-01   7.7797407e-01
  -7.4674726e-01   7.7557053e-01
  -7.4506745e-01   7.7319722e-01
  -7.4452295e-01   7.7242529e-01
  -7.4398143e-01   7.7165639e-01
  -7.4344284e-01   7.7089051e-01
  -7.4290718e-01   7.7012762e-01
  -7.4254964e-01   7.6961778e-01
  -7.4219340e-01   7.6910926e-01
  -7.4183844e-01   7.6860207e-01
  -7.4148475e-01   7.6809620e-01
  -7.4113309e-01   7.6651571e-01
  -7.4078241e-01   7.6662860e-01
  -7.4042994e-01   7.7000337e-01
  -7.4007270e-01   7.7261202e-01
  -7.3974374e-01   7.7214096e-01
  -7.3941588e-01   7.7167102e-01
  -7.3908910e-01   7.7120221e-01
  -7.3876341e-01   7.7073452e-01
  -7.3779138e-01   7.6933612e-01
  -7.3682891e-01   7.6794765e-01
  -7.3587583e-01   7.6656898e-01
  -7.3493199e-01   7.6519998e-01
  -7.3459343e-01   7.6470804e-01
  -7.3425606e-01   7.6421733e-01
  -7.3391985e-01   7.6372786e-01
  -7.3358480e-01   7.6323961e-01
  -7.3345211e-01   7.6304612e-01
  -7.3331960e-01   7.6285283e-01
  -7.3318727e-01   7.6265972e-01
  -7.3305512e-01   7.6246681e-01
  -7.3300696e-01   7.6239648e-01
  -7.3295882e-01   7.6232618e-01
  -7.3291071e-01   7.6225590e-01
  -7.3286262e-01   7.6218565e-01
  -7.3284787e-01   7.6216410e-01
  -7.3283312e-01   7.6214255e-01
  -7.3281837e-01   7.6212101e-01
  -7.3280363e-01   7.6209947e-01
  -7.3279837e-01   7.6209178e-01
  -7.3279311e-01   7.6208410e-01
  -7.3278785e-01   7.6207642e-01
  -7.3278259e-01   7.6206873e-01
  -7.3277734e-01   7.6206105e-01
  -7.3277208e-01   7.6205337e-01
  -7.3276682e-01   7.6204569e-01
  -7.3276157e-01   7.6203801e-01
  -7.3273529e-01   7.6190375e-01
  -7.3270902e-01   7.6192420e-01
  -7.3268274e-01   7.6223967e-01
  -7.3265642e-01   7.6248467e-01
  -7.3261784e-01   7.6242829e-01
  -7.3257927e-01   7.6237193e-01
  -7.3254071e-01   7.6231558e-01
  -7.3250217e-01   7.6225925e-01
  -7.3240267e-01   7.6211378e-01
  -7.3230326e-01   7.6196843e-01
  -7.3220397e-01   7.6182318e-01
  -7.3210477e-01   7.6167804e-01
  -7.3200573e-01   7.6117785e-01
  -7.3190676e-01   7.6126733e-01
  -7.3180760e-01   7.6246743e-01
  -7.3170791e-01   7.6339388e-01
  -7.3162622e-01   7.6327296e-01
  -7.3154460e-01   7.6315212e-01
  -7.3146305e-01   7.6303135e-01
  -7.3138157e-01   7.6291066e-01
  -7.3097520e-01   7.6230829e-01
  -7.3057055e-01   7.6170777e-01
  -7.3016760e-01   7.6110909e-01
  -7.2976634e-01   7.6051222e-01
  -7.2960892e-01   7.6027788e-01
  -7.2945177e-01   7.6004381e-01
  -7.2929486e-01   7.5981002e-01
  -7.2913822e-01   7.5957651e-01
  -7.2898199e-01   7.5877057e-01
  -7.2882592e-01   7.5891552e-01
  -7.2866933e-01   7.6085112e-01
  -7.2851139e-01   7.6234477e-01
  -7.2838226e-01   7.6215002e-01
  -7.2825330e-01   7.6195545e-01
  -7.2812452e-01   7.6176108e-01
  -7.2799592e-01   7.6156690e-01
  -7.2735551e-01   7.6059884e-01
  -7.2671942e-01   7.5963549e-01
  -7.2608759e-01   7.5867680e-01
  -7.2545998e-01   7.5772274e-01
  -7.2368370e-01   7.7061423e-01
  -7.2176533e-01   7.8809912e-01
  -7.1972518e-01   7.9018066e-01
  -7.1769603e-01   7.8308720e-01
  -7.1576514e-01   7.8006088e-01
  -7.1387405e-01   7.7707828e-01
  -7.1202142e-01   7.7413827e-01
  -7.1020593e-01   7.7123984e-01
  -7.0407829e-01   7.6132985e-01
  -6.9834553e-01   7.5187879e-01
  -6.9296140e-01   7.4284605e-01
  -6.8788377e-01   7.3419596e-01
  -6.7939010e-01   7.1947982e-01
  -6.7159139e-01   7.0574771e-01
  -6.6434382e-01   6.9287046e-01
  -6.5752053e-01   6.8073530e-01
  -6.5102013e-01   6.6924888e-01
  -6.4477484e-01   6.5833940e-01
  -6.3872681e-01   6.4794480e-01
  -6.3282603e-01   6.3801115e-01
  -6.1954831e-01   6.1665099e-01
  -6.0662412e-01   5.9710144e-01
  -5.9399687e-01   5.7910098e-01
  -5.8143551e-01   5.6234963e-01
  -5.7817950e-01   5.5820285e-01
  -5.7492838e-01   5.5412603e-01
  -5.7168214e-01   5.5011678e-01
  -5.6844084e-01   5.4617296e-01
  -5.6520464e-01   5.4229208e-01
  -5.6197371e-01   5.3847116e-01
  -5.5874829e-01   5.3470828e-01
  -5.5552869e-01   5.3100245e-01
  -5.4748060e-01   5.2194807e-01
  -5.3947600e-01   5.1322408e-01
  -5.3151967e-01   5.0480883e-01
  -5.2361789e-01   4.9667211e-01
  -5.1568872e-01   4.8871480e-01
  -5.0782563e-01   4.8103108e-01
  -5.0003273e-01   4.7359955e-01
  -4.9231413e-01   4.6639379e-01
  -4.7965562e-01   4.5485922e-01
  -4.6722709e-01   4.4384704e-01
  -4.5503254e-01   4.3330560e-01
  -4.4309355e-01   4.2319702e-01
  -4.2257511e-01   4.0617811e-01
  -4.0282503e-01   3.9021246e-01
  -3.8370386e-01   3.7509185e-01
  -3.6548309e-01   3.6080884e-01
  -3.5400206e-01   3.5179832e-01
  -3.4284766e-01   3.4306008e-01
  -3.3201143e-01   3.3456736e-01
  -3.2151070e-01   3.2631187e-01
  -3.1135134e-01   3.1828400e-01
  -3.0151191e-01   3.1046242e-01
  -2.9198616e-01   3.0283441e-01
  -2.8276535e-01   2.9538635e-01
  -2.6160100e-01   2.7800213e-01
  -2.4206775e-01   2.6150230e-01
  -2.2406173e-01   2.4580218e-01
  -2.0741673e-01   2.3081689e-01
  -1.9725874e-01   2.2144391e-01
  -1.8762582e-01   2.1235345e-01
  -1.7851639e-01   2.0354780e-01
  -1.6984680e-01   1.9499918e-01
  -1.6153971e-01   1.8668294e-01
  -1.5366257e-01   1.7862976e-01
  -1.4622092e-01   1.7084679e-01
  -1.3913158e-01   1.6330717e-01
  -1.3143698e-01   1.5504436e-01
  -1.2420452e-01   1.4710892e-01
  -1.1746632e-01   1.3951847e-01
  -1.1107042e-01   1.3221889e-01
  -1.0515711e-01   1.2548217e-01
  -9.9608127e-02   1.1903579e-01
  -9.4470037e-02   1.1289954e-01
  -8.9573903e-02   1.0700873e-01
  -8.5374409e-02   1.0200479e-01
  -8.1405240e-02   9.7206751e-02
  -7.7684160e-02   9.2621109e-02
  -7.4127230e-02   8.8214180e-02
  -7.0821241e-02   8.4141007e-02
  -6.7678567e-02   8.0234320e-02
  -6.4702507e-02   7.6494018e-02
  -6.1857193e-02   7.2904355e-02
  -5.8827485e-02   6.9091363e-02
  -5.5957818e-02   6.5458058e-02
  -5.3249715e-02   6.2002245e-02
  -5.0673326e-02   5.8709089e-02
  -4.7880377e-02   5.5158312e-02
  -4.5257357e-02   5.1807831e-02
  -4.2810234e-02   4.8655227e-02
  -4.0495009e-02   4.5677978e-02
  -3.8248182e-02   4.2829240e-02
  -3.6148762e-02   4.0154000e-02
  -3.4211801e-02   3.7653225e-02
  -3.2375535e-02   3.5297006e-02
  -3.0789119e-02   3.3307857e-02
  -2.9299940e-02   3.1432217e-02
  -2.7918236e-02   2.9670881e-02
  -2.6601493e-02   2.8003401e-02
  -2.5447574e-02   2.6571690e-02
  -2.4354358e-02   2.5214261e-02
  -2.3323925e-02   2.3929767e-02
  -2.2339415e-02   2.2709238e-02
  -2.1348486e-02   2.1496864e-02
  -2.0408255e-02   2.0349844e-02
  -1.9518986e-02   1.9266101e-02
  -1.8670942e-02   1.8239561e-02
  -1.7735760e-02   1.7122291e-02
  -1.6854379e-02   1.6074784e-02
  -1.6027569e-02   1.5094536e-02
  -1.5243526e-02   1.4174039e-02
  -1.4429669e-02   1.3236933e-02
  -1.3668289e-02   1.2364687e-02
  -1.2963591e-02   1.1556134e-02
  -1.2295705e-02   1.0800430e-02
  -1.1695322e-02   1.0140813e-02
  -1.1133501e-02   9.5250726e-03
  -1.0616015e-02   8.9537831e-03
  -1.0122168e-02   8.4167886e-03
  -9.7045666e-03   7.9766830e-03
  -9.3097624e-03   7.5619411e-03
  -8.9396162e-03   7.1724234e-03
  -8.5849921e-03   6.8035316e-03
  -8.2521246e-03   6.4645254e-03
  -7.9350232e-03   6.1437709e-03
  -7.6339865e-03   5.8407395e-03
  -7.3453271e-03   5.5533000e-03
  -7.0295112e-03   5.2440608e-03
  -6.7295918e-03   4.9533021e-03
  -6.4457699e-03   4.6803491e-03
  -6.1747734e-03   4.4231432e-03
  -5.8748017e-03   4.1441629e-03
  -5.5922673e-03   3.8843767e-03
  -5.3282127e-03   3.6433267e-03
  -5.0769972e-03   3.4178678e-03
  -4.8338213e-03   3.2058403e-03
  -4.6059713e-03   3.0088545e-03
  -4.3961507e-03   2.8273716e-03
  -4.1953523e-03   2.6570840e-03
  -4.0249036e-03   2.5174864e-03
  -3.8642189e-03   2.3866389e-03
  -3.7149258e-03   2.2649040e-03
  -3.5712952e-03   2.1496384e-03
  -3.4456873e-03   2.0515184e-03
  -3.3258310e-03   1.9586143e-03
  -3.2120315e-03   1.8708862e-03
  -3.1023809e-03   1.7873927e-03
  -2.9883738e-03   1.7021244e-03
  -2.8793235e-03   1.6214402e-03
  -2.7753365e-03   1.5452251e-03
  -2.6753300e-03   1.4728834e-03
  -2.5605413e-03   1.3913342e-03
  -2.4514902e-03   1.3148786e-03
  -2.3484276e-03   1.2434163e-03
  -2.2498161e-03   1.1761246e-03
  -2.1455301e-03   1.1065884e-03
  -2.0473166e-03   1.0419047e-03
  -1.9561336e-03   9.8227525e-04
  -1.8687360e-03   9.2618610e-04
  -1.7908735e-03   8.7764500e-04
  -1.7176546e-03   8.3236868e-04
  -1.6502621e-03   7.9074271e-04
  -1.5851597e-03   7.5121724e-04
  -1.5307273e-03   7.1903189e-04
  -1.4789282e-03   6.8862557e-04
  -1.4300819e-03   6.6008555e-04
  -1.3828593e-03   6.3282311e-04
  -1.3378413e-03   6.0726177e-04
  -1.2946085e-03   5.8293619e-04
  -1.2532262e-03   5.5984185e-04
  -1.2132196e-03   5.3775378e-04
  -1.1676609e-03   5.1294197e-04
  -1.1240516e-03   4.8945610e-04
  -1.0824613e-03   4.6728607e-04
  -1.0424347e-03   4.4620818e-04
  -9.9679869e-04   4.2254605e-04
  -9.5351998e-04   4.0037636e-04
  -9.1285863e-04   3.7976017e-04
  -8.7384295e-04   3.6025480e-04
  -8.3601415e-04   3.4168309e-04
  -8.0042623e-04   3.2438070e-04
  -7.6770589e-04   3.0857468e-04
  -7.3605984e-04   2.9349800e-04
  -7.0883073e-04   2.8075357e-04
  -6.8313615e-04   2.6881437e-04
  -6.5938031e-04   2.5783310e-04
  -6.3632865e-04   2.4728859e-04
  -6.1548539e-04   2.3787582e-04
  -5.9558328e-04   2.2895139e-04
  -5.7673811e-04   2.2055551e-04
  -5.5847792e-04   2.1248680e-04
  -5.3894626e-04   2.0393786e-04
  -5.2024697e-04   1.9581769e-04
  -5.0246070e-04   1.8815227e-04
  -4.8526597e-04   1.8080246e-04
  -4.6525681e-04   1.7232855e-04
  -4.4626917e-04   1.6435810e-04
  -4.2848784e-04   1.5695847e-04
  -4.1133550e-04   1.4988389e-04
  -3.9289043e-04   1.4234074e-04
  -3.7572066e-04   1.3538163e-04
  -3.6038634e-04   1.2922995e-04
  -3.4540462e-04   1.2326833e-04
  -3.3120202e-04   1.1763598e-04
  -3.1819744e-04   1.1252361e-04
  -3.0705264e-04   1.0820035e-04
  -2.9602598e-04   1.0394575e-04
  -2.8583785e-04   1.0000470e-04
  -2.7636413e-04   9.6368475e-05
  -2.6782768e-04   9.3127406e-05
  -2.5950024e-04   8.9980225e-05
  -2.5098505e-04   8.6759031e-05
  -2.4290846e-04   8.3723807e-05
  -2.3535742e-04   8.0909358e-05
  -2.2802202e-04   7.8187116e-05
  -2.2680173e-04   7.7734054e-05
  -2.2558983e-04   7.7284520e-05
  -2.2438610e-04   7.6838407e-05
  -2.2319028e-04   7.6395616e-05


==> data/xHatDataCohenWithoutCBF.dat <==
  -1.1000000e+00   1.1000000e+00
  -1.0485545e+00   1.0481198e+00
  -1.0030634e+00   1.0025065e+00
  -9.6319212e-01   9.6242143e-01
  -9.2847721e-01   9.2713181e-01
  -8.8378774e-01   8.8061341e-01
  -8.4783765e-01   8.4170500e-01
  -8.1887320e-01   8.0879865e-01
  -7.9523891e-01   7.8050739e-01
  -7.7075191e-01   7.4969524e-01
  -7.5090993e-01   7.2330454e-01
  -7.3455542e-01   7.0040194e-01
  -7.2033264e-01   6.8002355e-01
  -7.0800534e-01   6.6252863e-01
  -6.9658131e-01   6.4648353e-01
  -6.8582016e-01   6.3165758e-01
  -6.7545626e-01   6.1782602e-01
  -6.6253387e-01   6.0137770e-01
  -6.4990151e-01   5.8609827e-01
  -6.3750138e-01   5.7183560e-01
  -6.2521246e-01   5.5842684e-01
  -6.0901243e-01   5.4178613e-01
  -5.9298548e-01   5.2629136e-01
  -5.7715604e-01   5.1179885e-01
  -5.6152553e-01   4.9817784e-01
  -5.3593712e-01   4.7699436e-01
  -5.1090784e-01   4.5755530e-01
  -4.8613724e-01   4.3939529e-01
  -4.6243639e-01   4.2257546e-01
  -4.4304738e-01   4.0895773e-01
  -4.2413154e-01   3.9595645e-01
  -4.0547811e-01   3.8339604e-01
  -3.8761680e-01   3.7141098e-01
  -3.7257827e-01   3.6122381e-01
  -3.5798782e-01   3.5134031e-01
  -3.4378527e-01   3.4170813e-01
  -3.3011865e-01   3.3236080e-01
  -3.1589875e-01   3.2248660e-01
  -3.0222623e-01   3.1287352e-01
  -2.8905218e-01   3.0348685e-01
  -2.7643870e-01   2.9433812e-01
  -2.6192314e-01   2.8355153e-01
  -2.4811410e-01   2.7304605e-01
  -2.3494011e-01   2.6278833e-01
  -2.2245685e-01   2.5279736e-01
  -2.0878826e-01   2.4146854e-01
  -1.9587462e-01   2.3044142e-01
  -1.8359638e-01   2.1968099e-01
  -1.7208620e-01   2.0925069e-01
  -1.6156386e-01   1.9927448e-01
  -1.5153554e-01   1.8955447e-01
  -1.4180584e-01   1.8003142e-01
  -1.3273227e-01   1.7085636e-01
  -1.2610042e-01   1.6379494e-01
  -1.1967873e-01   1.5689295e-01
  -1.1336617e-01   1.5011751e-01
  -1.0738846e-01   1.4356069e-01
  -1.0281092e-01   1.3835264e-01
  -9.8381588e-02   1.3326869e-01
  -9.4083377e-02   1.2830429e-01
  -8.9958037e-02   1.2347741e-01
  -8.5717177e-02   1.1842310e-01
  -8.1651660e-02   1.1352280e-01
  -7.7749472e-02   1.0877318e-01
  -7.4020885e-02   1.0417926e-01
  -6.9493243e-02   9.8509499e-02
  -6.5215730e-02   9.3084566e-02
  -6.1166646e-02   8.7896088e-02
  -5.7355643e-02   8.2947336e-02
  -5.3128922e-02   7.7339759e-02
  -4.9170125e-02   7.2042848e-02
  -4.5422068e-02   6.7030050e-02
  -4.1961494e-02   6.2326976e-02
  -3.9987201e-02   5.9573338e-02
  -3.8087924e-02   5.6921276e-02
  -3.6254728e-02   5.4365719e-02
  -3.4505264e-02   5.1912116e-02
  -3.2849616e-02   4.9562860e-02
  -3.1265939e-02   4.7307582e-02
  -2.9749569e-02   4.5142718e-02
  -2.8303365e-02   4.3067680e-02
  -2.6516462e-02   4.0482073e-02
  -2.4834766e-02   3.8037664e-02
  -2.3248764e-02   3.5726677e-02
  -2.1761231e-02   3.3546265e-02
  -2.0124720e-02   3.1114606e-02
  -1.8598333e-02   2.8844490e-02
  -1.7160178e-02   2.6720693e-02
  -1.5835393e-02   2.4747087e-02
  -1.5044169e-02   2.3544725e-02
  -1.4286511e-02   2.2395928e-02
  -1.3558417e-02   2.1297496e-02
  -1.2866378e-02   2.0250513e-02
  -1.2214025e-02   1.9254944e-02
  -1.1592330e-02   1.8305685e-02
  -1.0999096e-02   1.7400437e-02
  -1.0435370e-02   1.6538253e-02
  -9.7581708e-03   1.5496574e-02
  -9.1225696e-03   1.4517803e-02
  -8.5245702e-03   1.3597777e-02
  -7.9651721e-03   1.2734462e-02
  -7.3623627e-03   1.1794155e-02
  -6.8010158e-03   1.0920198e-02
  -6.2731951e-03   1.0106052e-02
  -5.7872108e-03   9.3519570e-03
  -5.4851646e-03   8.8751076e-03
  -5.1967836e-03   8.4213456e-03
  -4.9204273e-03   7.9891740e-03
  -4.6584445e-03   7.5787531e-03
  -4.4121302e-03   7.1898489e-03
  -4.1779464e-03   6.8202961e-03
  -3.9549708e-03   6.4690251e-03
  -3.7435952e-03   6.1355310e-03
  -3.4951467e-03   5.7415423e-03
  -3.2623094e-03   5.3722611e-03
  -3.0435428e-03   5.0259433e-03
  -2.8392065e-03   4.7016783e-03
  -2.6217789e-03   4.3531853e-03
  -2.4195071e-03   4.0297397e-03
  -2.2295981e-03   3.7288632e-03
  -2.0547840e-03   3.4504144e-03
  -1.9431323e-03   3.2696286e-03
  -1.8367654e-03   3.0979500e-03
  -1.7350526e-03   2.9347699e-03
  -1.6388173e-03   2.7800890e-03
  -1.5485075e-03   2.6337718e-03
  -1.4628039e-03   2.4949779e-03
  -1.3813448e-03   2.3632728e-03
  -1.3042705e-03   2.2384400e-03
  -1.2151182e-03   2.0932433e-03
  -1.1316783e-03   1.9572893e-03
  -1.0533816e-03   1.8299114e-03
  -9.8035083e-04   1.7107506e-03
  -9.0340177e-04   1.5838825e-03
  -8.3190097e-04   1.4661723e-03
  -7.6488388e-04   1.3567270e-03
  -7.0323331e-04   1.2554407e-03
  -6.5288782e-04   1.1707233e-03
  -6.0543465e-04   1.0914312e-03
  -5.5992285e-04   1.0168969e-03
  -5.1789617e-04   9.4748909e-04
  -4.8616473e-04   8.9333084e-04
  -4.5591327e-04   8.4208113e-04
  -4.2675213e-04   7.9345251e-04
  -3.9940530e-04   7.4761928e-04
  -3.7523926e-04   7.0622412e-04
  -3.5229014e-04   6.6702573e-04
  -3.3037732e-04   6.2985901e-04
  -3.0975412e-04   5.9474080e-04
  -2.8774198e-04   5.5667903e-04
  -2.6707391e-04   5.2097152e-04
  -2.4752867e-04   4.8741615e-04
  -2.2934406e-04   4.5600482e-04
  -2.1017814e-04   4.2201857e-04
  -1.9226522e-04   3.9043382e-04
  -1.7515014e-04   3.6092851e-04
  -1.5955178e-04   3.3366941e-04
  -1.4657889e-04   3.0921213e-04
  -1.3405196e-04   2.8630549e-04
  -1.2112316e-04   2.6450541e-04
  -1.0958252e-04   2.4445253e-04
  -1.0216716e-04   2.2941406e-04
  -9.4696516e-05   2.1507625e-04
  -8.6624962e-05   2.0117253e-04
  -7.9283810e-05   1.8820610e-04
  -7.4202560e-05   1.7789589e-04
  -6.9173608e-05   1.6804299e-04
  -6.4040359e-05   1.5856030e-04
  -5.9246325e-05   1.4960723e-04
  -5.4795651e-05   1.4066246e-04
  -5.0515799e-05   1.3219335e-04
  -4.6294417e-05   1.2413087e-04
  -4.2382888e-05   1.1655592e-04
  -3.8389978e-05   1.0816665e-04
  -3.4563936e-05   1.0030691e-04
  -3.0683294e-05   9.2854712e-05
  -2.7206971e-05   8.5968171e-05
  -2.4610246e-05   7.9360486e-05
  -2.1828487e-05   7.3089377e-05
  -1.8239283e-05   6.6869781e-05
  -1.5271002e-05   6.1257134e-05
  -1.4447165e-05   5.7296663e-05
  -1.3034748e-05   5.3335083e-05
  -1.0239077e-05   4.9031667e-05
  -8.0023358e-06   4.5165603e-05
  -7.6541961e-06   4.2740764e-05
  -6.9380501e-06   4.0290323e-05
  -5.5915758e-06   3.7700194e-05
  -4.4060113e-06   3.5287389e-05
  -3.9122639e-06   3.3318744e-05
  -3.3011607e-06   3.1395749e-05
  -2.4817818e-06   2.9476263e-05
  -1.7407251e-06   2.7672742e-05
  -1.2501024e-06   2.5799069e-05
  -6.9361316e-07   2.4002796e-05
   5.2549399e-08   2.2226790e-05
   6.8498811e-07   2.0588963e-05
   9.5292280e-07   1.9198459e-05
   1.2947629e-06   1.7856790e-05
   1.8207068e-06   1.6514016e-05
   2.2557539e-06   1.5277968e-05


==> data/xHatDataNoCBFSim1.dat <==
  -1.5000000e+00   1.0000000e+00
  -1.5012826e+00   1.0194604e+00
  -1.5026897e+00   1.0391686e+00
  -1.5042147e+00   1.0591164e+00
  -1.5058504e+00   1.0792951e+00
  -1.5154142e+00   1.1832990e+00
  -1.5264315e+00   1.2913254e+00
  -1.5376056e+00   1.4015404e+00
  -1.5474865e+00   1.5118150e+00
  -1.5530487e+00   1.5917623e+00
  -1.5565288e+00   1.6695993e+00
  -1.5574337e+00   1.7445113e+00
  -1.5553454e+00   1.8157785e+00
  -1.5502493e+00   1.8831891e+00
  -1.5411501e+00   1.9453074e+00
  -1.5282440e+00   2.0022068e+00
  -1.5144325e+00   2.0573717e+00
  -1.5009742e+00   2.1208396e+00
  -1.4885200e+00   2.1845888e+00
  -1.4766135e+00   2.2479607e+00
  -1.4648965e+00   2.3104335e+00
  -1.4394371e+00   2.4384981e+00
  -1.4119268e+00   2.5580803e+00
  -1.3813763e+00   2.6674684e+00
  -1.3473696e+00   2.7657225e+00
  -1.3047674e+00   2.8634419e+00
  -1.2588462e+00   2.9470046e+00
  -1.2110904e+00   3.0177339e+00
  -1.1634035e+00   3.0776686e+00
  -1.1021472e+00   3.1467417e+00
  -1.0492424e+00   3.2071701e+00
  -1.0067448e+00   3.2636379e+00
  -9.7430178e-01   3.3176835e+00
  -9.4783082e-01   3.3657417e+00
  -9.1844591e-01   3.3944603e+00
  -8.7243907e-01   3.3783045e+00
  -7.9031044e-01   3.2783624e+00
  -7.3012512e-01   3.1843803e+00
  -6.5318915e-01   3.0521969e+00
  -5.5687465e-01   2.8770104e+00
  -4.3897902e-01   2.6569238e+00
  -2.9722695e-01   2.3927302e+00
  -1.3565504e-01   2.1004655e+00
   3.2486245e-02   1.8035941e+00
   1.8639148e-01   1.5260040e+00
   3.0210888e-01   1.3012779e+00
   3.9907871e-01   1.1000056e+00
   4.7937572e-01   9.2041836e-01
   5.4495752e-01   7.6054386e-01
   6.0079043e-01   6.0921170e-01
   6.4393708e-01   4.7527701e-01
   6.7619991e-01   3.5633167e-01
   6.9925569e-01   2.5011928e-01
   7.1460256e-01   1.5460606e-01
   7.2341356e-01   6.8200433e-02
   7.2672202e-01  -1.0469434e-02
   7.2547917e-01  -8.2632062e-02
   7.1999563e-01  -1.5415276e-01
   7.1092129e-01  -2.2022086e-01
   6.9888979e-01  -2.8157243e-01
   6.8448813e-01  -3.3885333e-01
   6.6842932e-01  -3.9186925e-01
   6.5084648e-01  -4.4168031e-01
   6.3201694e-01  -4.8850456e-01
   6.1219351e-01  -5.3251516e-01
   5.8978497e-01  -5.7723374e-01
   5.6661788e-01  -6.1878248e-01
   5.4283609e-01  -6.5714452e-01
   5.1856518e-01  -6.9227479e-01
   4.8942866e-01  -7.2944929e-01
   4.5982545e-01  -7.6179734e-01
   4.2981936e-01  -7.8909334e-01
   3.9946071e-01  -8.1110906e-01
   3.5921359e-01  -8.3158668e-01
   3.1848540e-01  -8.4217418e-01
   2.7739847e-01  -8.4261979e-01
   2.3612973e-01  -8.3291006e-01
   1.9790733e-01  -8.1503883e-01
   1.6005429e-01  -7.8913287e-01
   1.2293294e-01  -7.5590430e-01
   8.6931152e-02  -7.1625449e-01
   5.2466976e-02  -6.7125052e-01
   1.9967437e-02  -6.2208894e-01
  -1.0193017e-02  -5.6996680e-01
  -3.7701292e-02  -5.1602715e-01
  -6.4107921e-02  -4.5704489e-01
  -8.6965148e-02  -3.9838518e-01
  -1.0621694e-01  -3.4103345e-01
  -1.2187419e-01  -2.8578265e-01
  -1.3413816e-01  -2.3273636e-01
  -1.4307236e-01  -1.8288107e-01
  -1.4894466e-01  -1.3650736e-01
  -1.5202357e-01  -9.3803964e-02
  -1.5261160e-01  -5.5551611e-02
  -1.5110498e-01  -2.0909978e-02
  -1.4779797e-01   1.0171612e-02
  -1.4296352e-01   3.7773355e-02
  -1.3561779e-01   6.6114826e-02
  -1.2690255e-01   8.9982443e-02
  -1.1718192e-01   1.0964886e-01
  -1.0677463e-01   1.2539383e-01
  -9.2932436e-02   1.4025688e-01
  -7.8915683e-02   1.4987616e-01
  -6.5122111e-02   1.5491293e-01
  -5.1866363e-02   1.5598511e-01
  -3.8997371e-02   1.5356271e-01
  -2.7143080e-02   1.4821340e-01
  -1.6431422e-02   1.4054439e-01
  -6.9385805e-03   1.3108941e-01
   1.1817363e-03   1.2050993e-01
   8.0974130e-03   1.0910082e-01
   1.3839845e-02   9.7236497e-02
   1.8460605e-02   8.5229098e-02
   2.2027917e-02   7.3342053e-02
   2.4624842e-02   6.1806765e-02
   2.6342116e-02   5.0807489e-02
   2.7272849e-02   4.0484283e-02
   2.7509985e-02   3.0698398e-02
   2.7126006e-02   2.1815192e-02
   2.6224777e-02   1.3882228e-02
   2.4902453e-02   6.9192829e-03
   2.3004639e-02   1.8568766e-04
   2.0807675e-02  -5.3430113e-03
   1.8424753e-02  -9.7318855e-03
   1.5950483e-02  -1.3061309e-02
   1.3591378e-02  -1.5326900e-02
   1.1284223e-02  -1.6817780e-02
   9.0779904e-03  -1.7630177e-02
   7.0099066e-03  -1.7856933e-02
   4.9220789e-03  -1.7536628e-02
   3.0619376e-03  -1.6739044e-02
   1.4438926e-03  -1.5578842e-02
   7.2579719e-05  -1.4155568e-02
  -1.1571305e-03  -1.2387387e-02
  -2.1061049e-03  -1.0516888e-02
  -2.7962829e-03  -8.6345351e-03
  -3.2528274e-03  -6.8090587e-03
  -3.4831877e-03  -5.2982673e-03
  -3.5778660e-03  -3.9006773e-03
  -3.5582114e-03  -2.6358272e-03
  -3.4441094e-03  -1.5159017e-03
  -3.2376327e-03  -4.8023902e-04
  -2.9672151e-03   3.8058514e-04
  -2.6536499e-03   1.0718887e-03
  -2.3143769e-03   1.6027022e-03
  -2.0042618e-03   1.9490083e-03
  -1.6952171e-03   2.1900435e-03
  -1.3948653e-03   2.3374814e-03
  -1.1091949e-03   2.4029066e-03
  -8.1452324e-04   2.3935405e-03
  -5.4832477e-04   2.3139808e-03
  -3.1349332e-04   2.1798641e-03
  -1.1145759e-04   2.0049727e-03
   7.2755963e-05   1.7801695e-03
   2.1843798e-04   1.5366057e-03
   3.2811765e-04   1.2872306e-03
   4.0485877e-04   1.0420640e-03
   4.5276187e-04   8.0561919e-04
   4.7502613e-04   5.8808620e-04
   4.7616861e-04   3.9376142e-04
   4.6027382e-04   2.2512716e-04
   4.2907518e-04   7.5465826e-05
   3.8770052e-04  -4.4549883e-05
   3.4014092e-04  -1.3652266e-04
   2.8954323e-04  -2.0264355e-04
   2.3701741e-04  -2.4660510e-04
   1.8645869e-04  -2.6995432e-04
   1.3960954e-04  -2.7651957e-04
   9.7597421e-05  -2.6970522e-04
   5.8907325e-05  -2.5130159e-04
   2.6810564e-05  -2.2527124e-04
   1.2097364e-06  -1.9489452e-04
  -1.8215846e-05  -1.6265124e-04
  -3.2090991e-05  -1.3021685e-04
  -4.1026725e-05  -9.9578906e-05
  -4.5869800e-05  -7.1845975e-05
  -4.7362076e-05  -4.7678999e-05


==> data/xHatDataNoCBFSim2.dat <==
  -1.5000000e+00   1.5000000e+00
  -1.4739934e+00   1.4904158e+00
  -1.4484879e+00   1.4810023e+00
  -1.4234744e+00   1.4717580e+00
  -1.3989438e+00   1.4626807e+00
  -1.2832164e+00   1.4197233e+00
  -1.1782456e+00   1.3805758e+00
  -1.0830099e+00   1.3449055e+00
  -9.9654667e-01   1.3123736e+00
  -8.6687534e-01   1.2632178e+00
  -7.5638134e-01   1.2207890e+00
  -6.6195162e-01   1.1838668e+00
  -5.8082787e-01   1.1513570e+00
  -5.1280259e-01   1.1232382e+00
  -4.5364564e-01   1.0978759e+00
  -4.0204844e-01   1.0747963e+00
  -3.5686514e-01   1.0536038e+00
  -3.0742838e-01   1.0290248e+00
  -2.6529907e-01   1.0065351e+00
  -2.2927699e-01   9.8578276e-01
  -1.9830005e-01   9.6646945e-01
  -1.6973649e-01   9.4711775e-01
  -1.4521124e-01   9.2895624e-01
  -1.2406570e-01   9.1181540e-01
  -1.0571104e-01   8.9554476e-01
  -8.8909835e-02   8.7925963e-01
  -7.4254591e-02   8.6369719e-01
  -6.1398848e-02   8.4876840e-01
  -5.0031465e-02   8.3439255e-01
  -3.9765062e-02   8.2031457e-01
  -3.0579993e-02   8.0668613e-01
  -2.2313422e-02   7.9346307e-01
  -1.4819193e-02   7.8060523e-01
  -8.0278255e-03   7.6817391e-01
  -1.7976370e-03   7.5604561e-01
   3.9431424e-03   7.4419924e-01
   9.2587499e-03   7.3261561e-01
   1.4024569e-02   7.2169500e-01
   1.8478449e-02   7.1099229e-01
   2.2650103e-02   7.0049772e-01
   2.6566063e-02   6.9020240e-01
   3.0092249e-02   6.8053584e-01
   3.3419223e-02   6.7103917e-01
   3.6559953e-02   6.6170743e-01
   3.9526079e-02   6.5253609e-01
   4.3246664e-02   6.4048304e-01
   4.6690045e-02   6.2870274e-01
   4.9872466e-02   6.1718762e-01
   5.2808898e-02   6.0593052e-01
   5.6270946e-02   5.9170789e-01
   5.9363711e-02   5.7789541e-01
   6.2108275e-02   5.6448094e-01
   6.4524500e-02   5.5145275e-01
   6.7676754e-02   5.3189499e-01
   7.0140713e-02   5.1320685e-01
   7.1979462e-02   4.9534768e-01
   7.3248955e-02   4.7827936e-01
   7.4091950e-02   4.5920023e-01
   7.4311672e-02   4.4109880e-01
   7.3981968e-02   4.2391888e-01
   7.3190052e-02   4.0760113e-01
   7.2133812e-02   3.9337830e-01
   7.0791876e-02   3.7979461e-01
   6.9200377e-02   3.6681518e-01
   6.7415099e-02   3.5439980e-01
   6.5755068e-02   3.4409113e-01
   6.3995568e-02   3.3415911e-01
   6.2152660e-02   3.2458507e-01
   6.0250327e-02   3.1534829e-01
   5.8283442e-02   3.0630386e-01
   5.6284464e-02   2.9757119e-01
   5.4263247e-02   2.8913474e-01
   5.2237351e-02   2.8097703e-01
   5.0177670e-02   2.7290422e-01
   4.8131416e-02   2.6509341e-01
   4.6103824e-02   2.5753172e-01
   4.4107633e-02   2.5020434e-01
   4.2106524e-02   2.4292201e-01
   4.0148415e-02   2.3586146e-01
   3.8235068e-02   2.2901222e-01
   3.6375343e-02   2.2236204e-01
   3.4528967e-02   2.1572421e-01
   3.2742905e-02   2.0927687e-01
   3.1016381e-02   2.0301170e-01
   2.9355219e-02   1.9691875e-01
   2.7719419e-02   1.9081801e-01
   2.6151919e-02   1.8488427e-01
   2.4650175e-02   1.7911119e-01
   2.3217674e-02   1.7349084e-01
   2.1816835e-02   1.6784973e-01
   2.0485395e-02   1.6235918e-01
   1.9219677e-02   1.5701447e-01
   1.8021424e-02   1.5180943e-01
   1.6856443e-02   1.4657538e-01
   1.5757149e-02   1.4148156e-01
   1.4719254e-02   1.3652452e-01
   1.3743262e-02   1.3169950e-01
   1.2798776e-02   1.2684101e-01
   1.1913207e-02   1.2211744e-01
   1.1082062e-02   1.1752625e-01
   1.0305037e-02   1.1306368e-01
   9.5556824e-03   1.0856678e-01
   8.8568328e-03   1.0420328e-01
   8.2041113e-03   9.9971132e-02
   7.5967546e-03   9.5867159e-02
   7.0122659e-03   9.1731814e-02
   6.4693450e-03   8.7730718e-02
   5.9639654e-03   8.3861926e-02
   5.4951862e-03   8.0122468e-02
   5.0443463e-03   7.6358784e-02
   4.6264487e-03   7.2731080e-02
   4.2379758e-03   6.9237151e-02
   3.8780210e-03   6.5873864e-02
   3.5315555e-03   6.2498136e-02
   3.2103075e-03   5.9259406e-02
   2.9113573e-03   5.6154917e-02
   2.6339798e-03   5.3181084e-02
   2.3614062e-03   5.0153045e-02
   2.1082891e-03   4.7266135e-02
   1.8721548e-03   4.4516669e-02
   1.6526076e-03   4.1900147e-02
   1.4381108e-03   3.9273974e-02
   1.2380889e-03   3.6787246e-02
   1.0505789e-03   3.4435304e-02
   8.7562250e-04   3.2212711e-02
   7.1740271e-04   3.0169728e-02
   5.6853913e-04   2.8240127e-02
   4.2793094e-04   2.6419517e-02
   2.9573154e-04   2.4703050e-02
   1.7692711e-04   2.3151222e-02
   6.4519407e-05   2.1687191e-02
  -4.2037185e-05   2.0307193e-02
  -1.4270634e-04   1.9007292e-02
  -2.4762689e-04   1.7652792e-02
  -3.4626314e-04   1.6387662e-02
  -4.3909611e-04   1.5207172e-02
  -5.2605212e-04   1.4106475e-02
  -6.1740685e-04   1.2949140e-02
  -7.0220003e-04   1.1882336e-02
  -7.8101140e-04   1.0900135e-02
  -8.5346198e-04   9.9964244e-03
  -9.2044644e-04   9.1477733e-03
  -9.8189301e-04   8.3699767e-03
  -1.0385378e-03   7.6579831e-03
  -1.0894209e-03   7.0062828e-03
  -1.1305926e-03   6.4521254e-03
  -1.1679592e-03   5.9424332e-03
  -1.2022066e-03   5.4741427e-03
  -1.2322155e-03   5.0436226e-03
  -1.2554949e-03   4.6752346e-03
  -1.2760497e-03   4.3349286e-03
  -1.2943412e-03   4.0208198e-03
  -1.3096220e-03   3.7306381e-03
  -1.3214172e-03   3.4606875e-03
  -1.3308768e-03   3.2116558e-03
  -1.3383734e-03   2.9820721e-03
  -1.3433971e-03   2.7701942e-03
  -1.3455780e-03   2.5597082e-03
  -1.3456216e-03   2.3668128e-03
  -1.3439816e-03   2.1901751e-03
  -1.3400617e-03   2.0281233e-03
  -1.3328238e-03   1.8715281e-03
  -1.3240053e-03   1.7286518e-03
  -1.3142513e-03   1.5984872e-03
  -1.3025304e-03   1.4794179e-03
  -1.2884038e-03   1.3735740e-03
  -1.2735489e-03   1.2766390e-03
  -1.2586832e-03   1.1881047e-03
  -1.2424378e-03   1.1066509e-03
  -1.2254167e-03   1.0373647e-03
  -1.2081721e-03   9.7334084e-04
  -1.1911784e-03   9.1434037e-04
  -1.1734431e-03   8.5954081e-04
  -1.1552798e-03   8.1081550e-04
  -1.1370233e-03   7.6548329e-04
  -1.1189242e-03   7.2338018e-04
  -1.1004666e-03   6.8403820e-04
  -1.0804906e-03   6.4562015e-04
  -1.0605012e-03   6.0986034e-04
  -1.0406907e-03   5.7662151e-04
  -1.0207087e-03   5.4555228e-04
  -9.9771097e-04   5.1288126e-04
  -9.7490046e-04   4.8264025e-04
  -9.5255158e-04   4.5472960e-04
  -9.3015072e-04   4.2873141e-04
  -9.0575001e-04   4.0282454e-04
  -8.8191323e-04   3.7893017e-04
  -8.5913270e-04   3.5708496e-04
  -8.3633908e-04   3.3667446e-04
  -8.1423210e-04   3.1848780e-04
  -7.9291969e-04   3.0165391e-04
  -7.7295228e-04   2.8631475e-04
  -7.5301182e-04   2.7182178e-04
  -7.3451576e-04   2.5925948e-04
  -7.1666177e-04   2.4751612e-04
  -6.9972998e-04   2.3666650e-04
  -6.8296119e-04   2.2634358e-04
  -6.6617281e-04   2.1648190e-04
  -6.4986980e-04   2.0719603e-04
  -6.3419478e-04   1.9851675e-04
  -6.1874793e-04   1.9024384e-04
  -6.0146223e-04   1.8132717e-04
  -5.8470666e-04   1.7295438e-04
  -5.6864437e-04   1.6516591e-04
  -5.5285930e-04   1.5775467e-04
  -5.3506571e-04   1.4968014e-04
  -5.1801128e-04   1.4218166e-04
  -5.0203185e-04   1.3537604e-04
  -4.8629595e-04   1.2887771e-04
  -4.7015571e-04   1.2237267e-04
  -4.5495814e-04   1.1642762e-04
  -4.4128359e-04   1.1127604e-04
  -4.2768537e-04   1.0627454e-04
  -4.1479150e-04   1.0155397e-04
  -4.0269867e-04   9.7249955e-05
  -3.9181503e-04   9.3531495e-05
  -3.8103542e-04   8.9911051e-05
  -3.7057419e-04   8.6378505e-05
  -3.6062478e-04   8.3101497e-05
  -3.5134901e-04   8.0145982e-05
  -3.4224305e-04   7.7288576e-05
  -3.3233901e-04   7.4176549e-05
  -3.2285172e-04   7.1264609e-05
  -3.1390304e-04   6.8602062e-05
  -3.0513971e-04   6.6031323e-05
  -2.9489341e-04   6.3009053e-05
  -2.8516229e-04   6.0217224e-05
  -2.7616675e-04   5.7748227e-05
  -2.6733480e-04   5.5348565e-05
  -2.5743094e-04   5.2557857e-05
  -2.4827459e-04   5.0084590e-05
  -2.4037473e-04   4.8148728e-05
  -2.3246021e-04   4.6191308e-05
  -2.2419696e-04   4.3923973e-05
  -2.1675011e-04   4.1998361e-05
  -2.1069782e-04   4.0666803e-05
  -2.0455698e-04   3.9278045e-05
  -1.9825288e-04   3.7630098e-05
  -1.9248482e-04   3.6202032e-05
  -1.8749712e-04   3.5100735e-05
  -1.8255907e-04   3.4005070e-05
  -1.7722988e-04   3.2708639e-05
  -1.7222536e-04   3.1538345e-05
  -1.6765953e-04   3.0544137e-05
  -1.6317799e-04   2.9570069e-05
  -1.5781360e-04   2.8328398e-05
  -1.5276869e-04   2.7204811e-05
  -1.4819163e-04   2.6264558e-05
  -1.4368638e-04   2.5333310e-05
  -1.3813923e-04   2.4052711e-05
  -1.3308571e-04   2.2960743e-05
  -1.2889124e-04   2.2218665e-05
  -1.2464472e-04   2.1425164e-05
  -1.1947014e-04   2.0161450e-05
  -1.1504324e-04   1.9201249e-05
  -1.1203467e-04   1.8840885e-05
  -1.0878124e-04   1.8346867e-05
  -1.0471184e-04   1.7335950e-05
  -1.0126598e-04   1.6582034e-05
  -9.8855209e-05   1.6267239e-05
  -9.6350449e-05   1.5893203e-05
  -9.3310450e-05   1.5200954e-05
  -9.0598151e-05   1.4639238e-05
  -8.8351643e-05   1.4269361e-05
  -8.6125734e-05   1.3894773e-05
  -8.3363351e-05   1.3321235e-05
  -8.0823796e-05   1.2830409e-05
  -7.8617859e-05   1.2471623e-05
  -7.6432525e-05   1.2106702e-05
  -7.3500959e-05   1.1497730e-05
  -7.0869399e-05   1.1001358e-05
  -6.8768542e-05   1.0720236e-05
  -6.6620472e-05   1.0398953e-05
  -6.3494291e-05   9.6591583e-06
  -6.0952337e-05   9.1577831e-06
  -5.9586956e-05   9.1579222e-06
  -5.7946511e-05   9.0168272e-06
  -5.5078149e-05   8.2473366e-06
  -5.2926551e-05   7.7812746e-06
  -5.2128677e-05   7.9015377e-06
  -5.1061231e-05   7.8886300e-06
  -4.9005910e-05   7.3587592e-06
  -4.7372500e-05   7.0065914e-06
  -4.6382519e-05   6.9306704e-06
  -4.5351598e-05   6.8275598e-06
  -4.3816159e-05   6.4913244e-06
  -4.2487446e-05   6.2382255e-06
  -4.1464284e-05   6.1123502e-06
  -4.0438780e-05   5.9772121e-06
  -3.8914657e-05   5.6655445e-06
  -3.7583126e-05   5.4286581e-06
  -3.6588946e-05   5.3311592e-06
  -3.5559393e-05   5.2077777e-06
  -3.3778960e-05   4.7864841e-06
  -3.2384218e-05   4.5240522e-06
  -3.1782066e-05   4.6017457e-06
  -3.0977496e-05   4.5777293e-06
  -2.8899046e-05   3.9612089e-06
  -2.7539773e-05   3.6544083e-06
  -2.7671397e-05   4.0008413e-06
  -2.7397866e-05   4.1577010e-06
  -2.5685070e-05   3.6210076e-06
  -2.4553994e-05   3.3368586e-06
  -2.4414481e-05   3.4877748e-06
  -2.4123483e-05   3.5654488e-06
  -2.3058351e-05   3.2741466e-06
  -2.2253475e-05   3.0940685e-06
  -2.1826139e-05   3.0775325e-06
  -2.1381706e-05   3.0490416e-06
  -2.0536112e-05   2.8561138e-06
  -1.9844321e-05   2.7265271e-06
  -1.9407830e-05   2.7056089e-06
  -1.8944731e-05   2.6680049e-06
  -1.7975755e-05   2.4324360e-06
  -1.7240233e-05   2.2942659e-06
  -1.6977868e-05   2.3604618e-06
  -1.6599147e-05   2.3687099e-06
  -1.5196060e-05   1.9236791e-06
  -1.4370762e-05   1.7296614e-06
  -1.4800106e-05   2.0884231e-06
  -1.4837240e-05   2.2665373e-06
  -1.3252321e-05   1.6951761e-06
  -1.2402506e-05   1.4472101e-06
  -1.2975985e-05   1.8294623e-06
  -1.3216588e-05   2.0594911e-06
  -1.2195820e-05   1.7045499e-06
  -1.1566573e-05   1.5215039e-06
  -1.1527453e-05   1.5989601e-06
  -1.1436018e-05   1.6506438e-06
  -1.0853427e-05   1.4818912e-06
  -1.0437613e-05   1.3851018e-06
  -1.0274771e-05   1.3987704e-06
  -1.0091703e-05   1.4011646e-06
  -9.5485596e-06   1.2568452e-06
  -9.1586119e-06   1.1777670e-06
  -9.0624856e-06   1.2267373e-06
  -8.9035956e-06   1.2448418e-06
  -8.0604199e-06   9.6800258e-07
  -7.5904890e-06   8.5404760e-07
  -7.9384404e-06   1.1014354e-06
  -8.0233647e-06   1.2281735e-06
  -6.6304820e-06   6.8739055e-07
  -6.0063536e-06   4.8680361e-07
  -7.0178544e-06   1.0132612e-06
  -7.5416453e-06   1.3195786e-06
  -6.3554649e-06   8.4770745e-07
  -5.7593963e-06   6.3751864e-07
  -6.1573601e-06   8.6930535e-07
  -6.3980287e-06   1.0293937e-06
  -5.8171047e-06   8.1647442e-07
  -5.4719484e-06   7.0758949e-07
  -5.4631799e-06   7.4767896e-07
  -5.4346172e-06   7.7782349e-07
  -5.0717584e-06   6.6324132e-07
  -4.8387222e-06   6.0524300e-07
  -4.8295441e-06   6.4584117e-07
  -4.7842966e-06   6.6906131e-07
  -4.3081961e-06   5.0774219e-07
  -4.0491900e-06   4.4155004e-07
  -4.2537536e-06   5.8057736e-07
  -4.3197794e-06   6.5610227e-07
  -3.2938676e-06   2.4473260e-07
  -2.8829133e-06   1.0621114e-07
  -3.8398600e-06   5.7677819e-07
  -4.3364091e-06   8.4020939e-07
  -2.9966111e-06   2.7610361e-07
  -2.4357283e-06   5.8728071e-08
  -3.3834976e-06   5.1397920e-07
  -3.9712119e-06   8.0746171e-07
  -3.1907338e-06   4.8388303e-07
  -2.7937975e-06   3.3092847e-07
  -2.9602472e-06   4.2893639e-07
  -3.0805774e-06   5.0573818e-07
  -2.7392883e-06   3.7623009e-07
  -2.5484219e-06   3.1329662e-07
  -2.5851012e-06   3.5140071e-07
  -2.6000716e-06   3.7923855e-07
  -2.3074738e-06   2.7361774e-07
  -2.1542029e-06   2.2942461e-07
  -2.2773582e-06   3.0792331e-07
  -2.3316528e-06   3.5491381e-07
  -1.7068882e-06   1.0135243e-07
  -1.4654494e-06   1.8075351e-08
  -2.0825320e-06   3.1739503e-07
  -2.4046380e-06   4.8406962e-07
  -1.1134625e-06  -7.2331921e-08
  -6.4948207e-07  -2.5989915e-07
  -1.9595291e-06   3.4439857e-07
  -2.7273418e-06   7.0579750e-07
  -1.6349595e-06   2.3202355e-07
  -1.1493969e-06   2.8957018e-08
  -1.6687948e-06   2.7449937e-07
  -2.0357248e-06   4.5154707e-07
  -1.5776552e-06   2.5838165e-07
  -1.3440894e-06   1.6523329e-07
  -1.4240185e-06   2.1187425e-07
  -1.4876173e-06   2.5094448e-07
  -1.2509304e-06   1.5712620e-07
  -1.1337365e-06   1.1635576e-07
  -1.2248163e-06   1.6831491e-07
  -1.2790001e-06   2.0346315e-07
  -9.2697397e-07   5.9199115e-08
  -7.8827121e-07   9.7992209e-09
  -1.1137911e-06   1.6740035e-07
  -1.2922686e-06   2.5886370e-07
  -3.2215591e-07  -1.6284065e-07
  -4.9601248e-09  -2.9319998e-07
  -1.1531910e-06   2.3091623e-07
  -1.7949787e-06   5.2829739e-07
  -4.6605882e-07  -5.7099233e-08
   4.4172247e-08  -2.7687801e-07
  -1.0257676e-06   2.0930035e-07
  -1.7201428e-06   5.2738219e-07
  -9.9159152e-07   2.0793577e-07
  -6.4485113e-07   5.8973649e-08
  -8.4676472e-07   1.5507269e-07
  -1.0097786e-06   2.3363602e-07
  -7.3367002e-07   1.1593511e-07
  -5.9997403e-07   6.1735519e-08
  -6.7989827e-07   1.0286937e-07
  -7.3949337e-07   1.3477511e-07
  -6.8434564e-07   1.1323970e-07
  -6.4532060e-07   9.8860938e-08
  -6.1936308e-07   9.0274134e-08
  -5.9964534e-07   8.4428333e-08


==> data/xHatDataRCBFSim1.dat <==
  -1.5000000e+00   1.0000000e+00
  -1.5035300e+00   1.0502165e+00
  -1.5077417e+00   1.1004848e+00
  -1.5123455e+00   1.1495712e+00
  -1.5169654e+00   1.1957661e+00
  -1.5198527e+00   1.2241414e+00
  -1.5223665e+00   1.2494801e+00
  -1.5243279e+00   1.2711451e+00
  -1.5255615e+00   1.2886925e+00
  -1.5258933e+00   1.3019440e+00
  -1.5252112e+00   1.3112086e+00
  -1.5234497e+00   1.3169591e+00
  -1.5205623e+00   1.3197229e+00
  -1.5158732e+00   1.3200344e+00
  -1.5097995e+00   1.3181404e+00
  -1.5024579e+00   1.3146233e+00
  -1.4939397e+00   1.3098324e+00
  -1.4844750e+00   1.3041548e+00
  -1.4740925e+00   1.2978333e+00
  -1.4629040e+00   1.2910119e+00
  -1.4510092e+00   1.2838042e+00
  -1.4331976e+00   1.2731524e+00
  -1.4144005e+00   1.2620480e+00
  -1.3948247e+00   1.2505790e+00
  -1.3746464e+00   1.2388522e+00
  -1.3458732e+00   1.2223270e+00
  -1.3165662e+00   1.2055428e+00
  -1.2869985e+00   1.1885238e+00
  -1.2574039e+00   1.1714601e+00
  -1.2205433e+00   1.1503435e+00
  -1.1841679e+00   1.1293238e+00
  -1.1484442e+00   1.1083133e+00
  -1.1135378e+00   1.0876338e+00
  -1.0856243e+00   1.0711307e+00
  -1.0583226e+00   1.0548492e+00
  -1.0316345e+00   1.0387672e+00
  -1.0055595e+00   1.0229152e+00
  -9.7739208e-01   1.0056640e+00
  -9.4992092e-01   9.8864025e-01
  -9.2310408e-01   9.7179048e-01
  -8.9690504e-01   9.5512048e-01
  -8.6842658e-01   9.3679246e-01
  -8.4059697e-01   9.1858780e-01
  -8.1335767e-01   9.0043675e-01
  -7.8666758e-01   8.8235523e-01
  -7.5848236e-01   8.6298530e-01
  -7.3084339e-01   8.4361721e-01
  -7.0371530e-01   8.2419069e-01
  -6.7708849e-01   8.0475841e-01
  -6.5046919e-01   7.8501825e-01
  -6.2435698e-01   7.6525268e-01
  -5.9875218e-01   7.4543130e-01
  -5.7367548e-01   7.2561571e-01
  -5.4893233e-01   7.0569695e-01
  -5.2476155e-01   6.8580697e-01
  -5.0117929e-01   6.6593868e-01
  -4.7821343e-01   6.4614109e-01
  -4.5551919e-01   6.2613626e-01
  -4.3350371e-01   6.0624607e-01
  -4.1218173e-01   5.8647745e-01
  -3.9157346e-01   5.6686596e-01
  -3.7130728e-01   5.4706516e-01
  -3.5180714e-01   5.2747480e-01
  -3.3307756e-01   5.0810940e-01
  -3.1512483e-01   4.8899535e-01
  -2.9768027e-01   4.6985830e-01
  -2.8103456e-01   4.5102540e-01
  -2.6517956e-01   4.3251319e-01
  -2.5010718e-01   4.1434190e-01
  -2.3507724e-01   3.9560799e-01
  -2.2088236e-01   3.7729223e-01
  -2.0750095e-01   3.5941046e-01
  -1.9491122e-01   3.4197887e-01
  -1.7930542e-01   3.1944847e-01
  -1.6499943e-01   2.9777633e-01
  -1.5192277e-01   2.7698347e-01
  -1.4000745e-01   2.5708472e-01
  -1.2579843e-01   2.3194828e-01
  -1.1335480e-01   2.0844324e-01
  -1.0250262e-01   1.8656216e-01
  -9.3082703e-02   1.6627956e-01
  -8.1503489e-02   1.3926686e-01
  -7.2230411e-02   1.1550433e-01
  -6.4847709e-02   9.4780959e-02
  -5.9002624e-02   7.6865071e-02
  -5.4643686e-02   6.2391049e-02
  -5.1157034e-02   4.9970541e-02
  -4.8363425e-02   3.9388210e-02
  -4.6107634e-02   3.0449452e-02
  -4.4265140e-02   2.2984850e-02
  -4.2734328e-02   1.6784752e-02
  -4.1435415e-02   1.1682859e-02
  -4.0300300e-02   7.5336061e-03
  -3.9198642e-02   3.9779624e-03
  -3.8179652e-02   1.2232261e-03
  -3.7207901e-02  -8.6330984e-04
  -3.6254373e-02  -2.3950799e-03
  -3.5212121e-02  -3.5478445e-03
  -3.4155116e-02  -4.2703081e-03
  -3.3075699e-02  -4.6566374e-03
  -3.1968982e-02  -4.7857065e-03
  -3.0707783e-02  -4.7070638e-03
  -2.9418795e-02  -4.4643823e-03
  -2.8109494e-02  -4.1155040e-03
  -2.6787721e-02  -3.7071697e-03
  -2.5422337e-02  -3.2617995e-03
  -2.4064201e-02  -2.8171219e-03
  -2.2722784e-02  -2.3920793e-03
  -2.1407102e-02  -2.0009283e-03
  -2.0158035e-02  -1.6605171e-03
  -1.8947023e-02  -1.3620778e-03
  -1.7778604e-02  -1.1057510e-03
  -1.6657158e-02  -8.9070223e-04
  -1.5508607e-02  -7.0267325e-04
  -1.4419765e-02  -5.5377981e-04
  -1.3391032e-02  -4.3869042e-04
  -1.2423370e-02  -3.5252334e-04
  -1.1446549e-02  -2.8589579e-04
  -1.0538324e-02  -2.4062905e-04
  -9.6952207e-03  -2.1166229e-04
  -8.9153615e-03  -1.9460591e-04
  -8.3094664e-03  -1.8653205e-04
  -7.7434494e-03  -1.8225515e-04
  -7.2148750e-03  -1.8054391e-04
  -6.7218993e-03  -1.8016160e-04
  -6.2753197e-03  -1.8001590e-04
  -5.8583754e-03  -1.7974538e-04
  -5.4690232e-03  -1.7911534e-04
  -5.1056756e-03  -1.7775599e-04
  -4.7570301e-03  -1.7521941e-04
  -4.4323755e-03  -1.7170874e-04
  -4.1298897e-03  -1.6739518e-04
  -3.8481849e-03  -1.6223152e-04
  -3.5739731e-03  -1.5579772e-04
  -3.3193865e-03  -1.4869153e-04
  -3.0828308e-03  -1.4121673e-04
  -2.8631317e-03  -1.3341048e-04
  -2.6479420e-03  -1.2472613e-04
  -2.4488626e-03  -1.1598642e-04
  -2.2645121e-03  -1.0747448e-04
  -2.0939182e-03  -9.9188473e-05
  -1.9266372e-03  -9.0495018e-05
  -1.7725669e-03  -8.2231733e-05
  -1.6305093e-03  -7.4601160e-05
  -1.4996674e-03  -6.7523352e-05
  -1.3717122e-03  -6.0368149e-05
  -1.2545077e-03  -5.3842112e-05
  -1.1470088e-03  -4.8072978e-05
  -1.0485662e-03  -4.2918127e-05
  -9.5278299e-04  -3.7813672e-05
  -8.6561728e-04  -3.3296707e-05
  -7.8615460e-04  -2.9456323e-05
  -7.1387215e-04  -2.6123292e-05
  -6.4395590e-04  -2.2821215e-05
  -5.8080136e-04  -1.9953065e-05
  -5.2361199e-04  -1.7603881e-05
  -4.7197822e-04  -1.5607706e-05
  -4.2232093e-04  -1.3568713e-05
  -3.7783726e-04  -1.1807868e-05
  -3.3784101e-04  -1.0423607e-05
  -3.0202708e-04  -9.2664396e-06
  -2.6778064e-04  -8.0023315e-06
  -2.3738544e-04  -6.9068139e-06
  -2.1025808e-04  -6.0933458e-06
  -1.8618993e-04  -5.4289993e-06
  -1.6333297e-04  -4.6222037e-06
  -1.4325810e-04  -3.9202545e-06
  -1.2547469e-04  -3.4462068e-06
  -1.0986147e-04  -3.0789802e-06
  -9.5182181e-05  -2.5551112e-06
  -8.2443918e-05  -2.0995808e-06
  -7.1236901e-05  -1.8398864e-06
  -6.1516798e-05  -1.6630028e-06
  -5.4352610e-05  -1.4444264e-06
  -4.8017891e-05  -1.2461989e-06
  -4.2380988e-05  -1.1035904e-06
  -3.7397120e-05  -9.8539303e-07


==> data/xHatDataRCBFSim2.dat <==
  -1.5000000e+00   1.5000000e+00
  -1.4739878e+00   1.4900120e+00
  -1.4484657e+00   1.4801989e+00
  -1.4234252e+00   1.4705639e+00
  -1.3988581e+00   1.4611122e+00
  -1.2826859e+00   1.4134790e+00
  -1.1775112e+00   1.3816066e+00
  -1.0830776e+00   1.3770458e+00
  -9.9876452e-01   1.3918454e+00
  -9.2854651e-01   1.4109431e+00
  -8.6408743e-01   1.4365251e+00
  -8.0409600e-01   1.4680135e+00
  -7.4733637e-01   1.5047892e+00
  -7.1131687e-01   1.5316062e+00
  -6.7597159e-01   1.5587181e+00
  -6.4114111e-01   1.5835863e+00
  -6.0678554e-01   1.6040857e+00
  -5.7298310e-01   1.6200928e+00
  -5.3976865e-01   1.6311920e+00
  -5.0717963e-01   1.6374803e+00
  -4.7532370e-01   1.6421883e+00
  -4.4875054e-01   1.6463454e+00
  -4.2266789e-01   1.6489493e+00
  -3.9708431e-01   1.6501603e+00
  -3.7202631e-01   1.6503691e+00
  -3.4387442e-01   1.6497057e+00
  -3.1642872e-01   1.6479266e+00
  -2.8968908e-01   1.6451069e+00
  -2.6367340e-01   1.6414811e+00
  -2.3338557e-01   1.6363089e+00
  -2.0414188e-01   1.6301475e+00
  -1.7593242e-01   1.6230585e+00
  -1.4877000e-01   1.6152765e+00
  -1.1828172e-01   1.6055199e+00
  -8.9198196e-02   1.5949930e+00
  -6.1489623e-02   1.5837700e+00
  -3.5149091e-02   1.5720723e+00
  -5.9295262e-03   1.5579554e+00
   2.1503598e-02   1.5433924e+00
   4.7220212e-02   1.5284695e+00
   7.1267335e-02   1.5133860e+00
   9.5011467e-02   1.4973831e+00
   1.1704740e-01   1.4813641e+00
   1.3747043e-01   1.4653922e+00
   1.5636036e-01   1.4495748e+00
   1.7841375e-01   1.4297079e+00
   1.9830016e-01   1.4102414e+00
   2.1621356e-01   1.3912130e+00
   2.3231206e-01   1.3727354e+00
   2.4823779e-01   1.3529674e+00
   2.6235489e-01   1.3339049e+00
   2.7487056e-01   1.3155326e+00
   2.8595271e-01   1.2978919e+00
   2.9631992e-01   1.2799862e+00
   3.0543854e-01   1.2628433e+00
   3.1347218e-01   1.2464163e+00
   3.2055188e-01   1.2306942e+00
   3.2692833e-01   1.2153156e+00
   3.3254887e-01   1.2005822e+00
   3.3751485e-01   1.1864429e+00
   3.4190695e-01   1.1728655e+00
   3.4573401e-01   1.1600260e+00
   3.4913425e-01   1.1476500e+00
   3.5215863e-01   1.1356991e+00
   3.5484796e-01   1.1241439e+00
   3.5721176e-01   1.1130770e+00
   3.5931152e-01   1.1023399e+00
   3.6117231e-01   1.0919070e+00
   3.6281435e-01   1.0817574e+00
   3.6473259e-01   1.0683247e+00
   3.6631200e-01   1.0553390e+00
   3.6758360e-01   1.0427612e+00
   3.6857018e-01   1.0305615e+00
   3.6945566e-01   1.0152154e+00
   3.6992865e-01   1.0004185e+00
   3.7002230e-01   9.8613348e-01
   3.6975996e-01   9.7232705e-01
   3.6893328e-01   9.5529206e-01
   3.6760650e-01   9.3896381e-01
   3.6582713e-01   9.2331415e-01
   3.6362850e-01   9.0829452e-01
   3.6058882e-01   8.9157868e-01
   3.5709274e-01   8.7562716e-01
   3.5319939e-01   8.6039684e-01
   3.4895428e-01   8.4581025e-01
   3.4350994e-01   8.2918609e-01
   3.3771364e-01   8.1325149e-01
   3.3163550e-01   7.9784723e-01
   3.2534218e-01   7.8275231e-01
   3.1945386e-01   7.6898085e-01
   3.1347568e-01   7.5498023e-01
   3.0744107e-01   7.4036772e-01
   3.0139390e-01   7.2460705e-01
   2.9538195e-01   7.0690376e-01
   2.8941925e-01   6.8620050e-01
   2.8352970e-01   6.6066041e-01
   2.7776768e-01   6.2739182e-01
   2.7438906e-01   6.0206034e-01
   2.7108468e-01   5.7124242e-01
   2.6786617e-01   5.3395676e-01
   2.6474072e-01   4.8982086e-01
   2.6170873e-01   4.3932741e-01
   2.5874898e-01   3.8514465e-01
   2.5582061e-01   3.3049071e-01
   2.5286634e-01   2.7843469e-01
   2.5030192e-01   2.3833656e-01
   2.4763783e-01   2.0224993e-01
   2.4484960e-01   1.7026225e-01
   2.4191667e-01   1.4217715e-01
   2.3882624e-01   1.1759426e-01
   2.3558109e-01   9.6114858e-02
   2.3218708e-01   7.7350342e-02
   2.2865015e-01   6.0936366e-02
   2.2475516e-01   4.5736478e-02
   2.2072880e-01   3.2492987e-02
   2.1658857e-01   2.0930672e-02
   2.1235070e-01   1.0803493e-02
   2.0706630e-01   7.6091386e-05
   2.0169061e-01  -9.1087731e-03
   1.9625008e-01  -1.6993957e-02
   1.9076899e-01  -2.3805159e-02
   1.8611636e-01  -2.8868056e-02
   1.8146117e-01  -3.3371772e-02
   1.7681308e-01  -3.7389648e-02
   1.7218114e-01  -4.0989895e-02
   1.6624595e-01  -4.5112296e-02
   1.6036318e-01  -4.8729968e-02
   1.5454291e-01  -5.1919930e-02
   1.4879529e-01  -5.4759468e-02
   1.4224013e-01  -5.7696249e-02
   1.3579920e-01  -6.0304748e-02
   1.2947712e-01  -6.2634354e-02
   1.2327991e-01  -6.4740749e-02
   1.1615518e-01  -6.6995143e-02
   1.0920826e-01  -6.9030023e-02
   1.0243836e-01  -7.0872565e-02
   9.5847440e-02  -7.2560900e-02
   8.8093671e-02  -7.4443759e-02
   8.0596544e-02  -7.6151261e-02
   7.3350091e-02  -7.7698664e-02
   6.6352135e-02  -7.9110691e-02
   5.8466782e-02  -8.0608419e-02
   5.0905216e-02  -8.1952023e-02
   4.3657724e-02  -8.3162135e-02
   3.6716353e-02  -8.4237845e-02
   2.8431604e-02  -8.5341508e-02
   2.0597407e-02  -8.6303897e-02
   1.3199717e-02  -8.7214177e-02
   6.2124528e-03  -8.7949573e-02
   7.2287873e-04  -8.8339716e-02
  -4.5027010e-03  -8.8674493e-02
  -9.4708471e-03  -8.8994664e-02
  -1.4198067e-02  -8.9232958e-02
  -1.8408729e-02  -8.9326516e-02
  -2.2421730e-02  -8.9383640e-02
  -2.6242357e-02  -8.9431288e-02
  -2.9881944e-02  -8.9426867e-02
  -3.3339526e-02  -8.9327936e-02
  -3.6628682e-02  -8.9204348e-02
  -3.9754087e-02  -8.9081534e-02
  -4.2725663e-02  -8.8919726e-02
  -4.5546348e-02  -8.8678922e-02
  -4.8223993e-02  -8.8424136e-02
  -5.0762667e-02  -8.8179121e-02
  -5.3171135e-02  -8.7905468e-02
  -5.5438799e-02  -8.7567855e-02
  -5.7587117e-02  -8.7224041e-02
  -5.9619579e-02  -8.6894904e-02
  -6.1543605e-02  -8.6545605e-02
  -6.3364013e-02  -8.6141725e-02
  -6.5083778e-02  -8.5736947e-02
  -6.6705923e-02  -8.5350074e-02
  -6.8236802e-02  -8.4949002e-02
  -6.9695041e-02  -8.4496961e-02
  -7.1067007e-02  -8.4048102e-02
  -7.2355349e-02  -8.3620239e-02
  -7.3565688e-02  -8.3182266e-02
  -7.4754724e-02  -8.2677324e-02
  -7.5864617e-02  -8.2180660e-02
  -7.6897782e-02  -8.1713365e-02
  -7.7860003e-02  -8.1237487e-02
  -7.8792668e-02  -8.0690257e-02
  -7.9654148e-02  -8.0157115e-02
  -8.0446548e-02  -7.9662416e-02
  -8.1175765e-02  -7.9160293e-02
  -8.1850496e-02  -7.8603340e-02
  -8.2466198e-02  -7.8063172e-02
  -8.3024611e-02  -7.7562130e-02
  -8.3530864e-02  -7.7056250e-02
  -8.3994386e-02  -7.6497310e-02
  -8.4408667e-02  -7.5956092e-02
  -8.4775163e-02  -7.5453366e-02
  -8.5098332e-02  -7.4947503e-02
  -8.5387149e-02  -7.4388162e-02
  -8.5634506e-02  -7.3847421e-02
  -8.5841611e-02  -7.3345428e-02
  -8.6012453e-02  -7.2841257e-02
  -8.6153021e-02  -7.2285322e-02
  -8.6258888e-02  -7.1748774e-02
  -8.6331044e-02  -7.1251233e-02
  -8.6373075e-02  -7.0752171e-02
  -8.6388361e-02  -7.0203542e-02
  -8.6374895e-02  -6.9674774e-02
  -8.6333466e-02  -6.9184840e-02
  -8.6267294e-02  -6.8693863e-02
  -8.6177672e-02  -6.8154989e-02
  -8.6064439e-02  -6.7636190e-02
  -8.5928207e-02  -6.7155784e-02
  -8.5771870e-02  -6.6674638e-02
  -8.5594926e-02  -6.6146950e-02
  -8.5398779e-02  -6.5639398e-02
  -8.5183884e-02  -6.5169703e-02
  -8.4952857e-02  -6.4699419e-02
  -8.4703740e-02  -6.4183916e-02
  -8.4439197e-02  -6.3688502e-02
  -8.4159548e-02  -6.3230352e-02
  -8.3867165e-02  -6.2771651e-02
  -8.3558996e-02  -6.2269053e-02
  -8.3238633e-02  -6.1786409e-02
  -8.2906280e-02  -6.1340366e-02
  -8.2564095e-02  -6.0893733e-02
  -8.2208224e-02  -6.0404474e-02
  -8.1842915e-02  -5.9934959e-02
  -8.1468266e-02  -5.9501327e-02
  -8.1086256e-02  -5.9067008e-02
  -8.0692464e-02  -5.8591275e-02
  -8.0291570e-02  -5.8135019e-02
  -7.9883585e-02  -5.7713891e-02
  -7.9470325e-02  -5.7291943e-02
  -7.9047032e-02  -5.6829751e-02
  -7.8618605e-02  -5.6386728e-02
  -7.8184981e-02  -5.5978063e-02
  -7.7747839e-02  -5.5568417e-02
  -7.7302284e-02  -5.5119675e-02
  -7.6853245e-02  -5.4689763e-02
  -7.6400597e-02  -5.4293429e-02
  -7.5945898e-02  -5.3895940e-02
  -7.5484289e-02  -5.3460483e-02
  -7.5020570e-02  -5.3043492e-02
  -7.4554563e-02  -5.2659293e-02
  -7.4087722e-02  -5.2273762e-02
  -7.3615353e-02  -5.1851367e-02
  -7.3142009e-02  -5.1447057e-02
  -7.2667468e-02  -5.1074748e-02
  -7.2193092e-02  -5.0700934e-02
  -7.1714449e-02  -5.0291336e-02
  -7.1235759e-02  -4.9899427e-02
  -7.0756764e-02  -4.9538729e-02
  -7.0278747e-02  -4.9176362e-02
  -6.9797605e-02  -4.8779266e-02
  -6.9317164e-02  -4.8399451e-02
  -6.8837141e-02  -4.8050061e-02
  -6.8358748e-02  -4.7698853e-02
  -6.7878253e-02  -4.7313946e-02
  -6.7399058e-02  -4.6945907e-02
  -6.6920858e-02  -4.6607510e-02
  -6.6444804e-02  -4.6267161e-02
  -6.5967551e-02  -4.5894118e-02
  -6.5492071e-02  -4.5537525e-02
  -6.5018039e-02  -4.5209796e-02
  -6.4546555e-02  -4.4880001e-02
  -6.4074657e-02  -4.4518489e-02
  -6.3604895e-02  -4.4173005e-02
  -6.3136934e-02  -4.3855614e-02
  -6.2671824e-02  -4.3536062e-02
  -6.2206971e-02  -4.3185741e-02
  -6.1744528e-02  -4.2851026e-02
  -6.1284152e-02  -4.2543641e-02
  -6.0826848e-02  -4.2234018e-02
  -6.0370368e-02  -4.1894545e-02
  -5.9916495e-02  -4.1570257e-02
  -5.9464884e-02  -4.1272546e-02
  -5.9016503e-02  -4.0972539e-02
  -5.8569411e-02  -4.0643571e-02
  -5.8125067e-02  -4.0329371e-02
  -5.7683120e-02  -4.0041008e-02
  -5.7244504e-02  -3.9750306e-02
  -5.6807560e-02  -3.9431506e-02
  -5.6373451e-02  -3.9127060e-02
  -5.5941830e-02  -3.8847724e-02
  -5.5513596e-02  -3.8566023e-02
  -5.5087338e-02  -3.8257059e-02
  -5.4663965e-02  -3.7962042e-02
  -5.4243132e-02  -3.7691421e-02
  -5.3825707e-02  -3.7418421e-02
  -5.3410495e-02  -3.7118968e-02
  -5.2998185e-02  -3.6833062e-02
  -5.2588436e-02  -3.6570852e-02
  -5.2182088e-02  -3.6306263e-02
  -5.1778131e-02  -3.6016003e-02
  -5.1377070e-02  -3.5738899e-02
  -5.0978566e-02  -3.5484808e-02
  -5.0583435e-02  -3.5228345e-02
  -5.0190825e-02  -3.4946971e-02
  -4.9801083e-02  -3.4678369e-02
  -4.9413878e-02  -3.4432113e-02
  -4.9029999e-02  -3.4183504e-02
  -4.8648732e-02  -3.3910718e-02
  -4.8270291e-02  -3.3650331e-02
  -4.7894351e-02  -3.3411640e-02
  -4.7521678e-02  -3.3170619e-02
  -4.7151674e-02  -3.2906136e-02
  -4.6784444e-02  -3.2653688e-02
  -4.6419667e-02  -3.2422300e-02
  -4.6058089e-02  -3.2188615e-02
  -4.5699211e-02  -3.1932159e-02
  -4.5343045e-02  -3.1687383e-02
  -4.4989278e-02  -3.1463051e-02
  -4.4638633e-02  -3.1236457e-02
  -4.4290697e-02  -3.0987763e-02
  -4.3945405e-02  -3.0750403e-02
  -4.3602452e-02  -3.0532888e-02
  -4.3262539e-02  -3.0313149e-02
  -4.2925326e-02  -3.0071962e-02
  -4.2590685e-02  -2.9841773e-02
  -4.2258319e-02  -2.9630845e-02
  -4.1928910e-02  -2.9417737e-02
  -4.1602176e-02  -2.9183811e-02
  -4.1277941e-02  -2.8960557e-02
  -4.0955913e-02  -2.8755998e-02
  -4.0636757e-02  -2.8549303e-02
  -4.0320244e-02  -2.8322403e-02
  -4.0006153e-02  -2.8105859e-02
  -3.9694202e-02  -2.7907460e-02
  -3.9385036e-02  -2.7706970e-02
  -3.9078471e-02  -2.7486871e-02
  -3.8774252e-02  -2.7276821e-02
  -3.8472105e-02  -2.7084381e-02
  -3.8172657e-02  -2.6889897e-02
  -3.7875761e-02  -2.6676383e-02
  -3.7581137e-02  -2.6472618e-02
  -3.7288515e-02  -2.6285944e-02
  -3.6998507e-02  -2.6097276e-02
  -3.6710998e-02  -2.5890137e-02
  -3.6425686e-02  -2.5692457e-02
  -3.6142308e-02  -2.5511365e-02
  -3.5861460e-02  -2.5328327e-02
  -3.5583055e-02  -2.5127361e-02
  -3.5306772e-02  -2.4935574e-02
  -3.5032358e-02  -2.4759886e-02
  -3.4760390e-02  -2.4582300e-02
  -3.4490808e-02  -2.4387315e-02
  -3.4223276e-02  -2.4201236e-02
  -3.3957548e-02  -2.4030782e-02
  -3.3694184e-02  -2.3858479e-02
  -3.3433149e-02  -2.3669288e-02
  -3.3174093e-02  -2.3488740e-02
  -3.2916777e-02  -2.3323357e-02
  -3.2661747e-02  -2.3156171e-02
  -3.2408985e-02  -2.2972597e-02
  -3.2158135e-02  -2.2797408e-02
  -3.1908963e-02  -2.2636938e-02
  -3.1662001e-02  -2.2474713e-02
  -3.1417246e-02  -2.2296581e-02
  -3.1174337e-02  -2.2126586e-02
  -3.0933046e-02  -2.1970877e-02
  -3.0693890e-02  -2.1813459e-02
  -3.0456882e-02  -2.1640604e-02
  -3.0221654e-02  -2.1475643e-02
  -2.9987987e-02  -2.1324548e-02
  -2.9756383e-02  -2.1171790e-02
  -2.9526868e-02  -2.1004049e-02
  -2.9299071e-02  -2.0843970e-02
  -2.9072779e-02  -2.0697347e-02
  -2.8848480e-02  -2.0549107e-02
  -2.8626212e-02  -2.0386325e-02
  -2.8405603e-02  -2.0230978e-02
  -2.8186443e-02  -2.0088693e-02
  -2.7969210e-02  -1.9944834e-02
  -2.7753952e-02  -1.9786862e-02
  -2.7540293e-02  -1.9636104e-02
  -2.7328033e-02  -1.9498024e-02
  -2.7117634e-02  -1.9358414e-02
  -2.6909154e-02  -1.9205107e-02
  -2.6702218e-02  -1.9058801e-02
  -2.6496630e-02  -1.8924799e-02
  -2.6292840e-02  -1.8789309e-02
  -2.6090914e-02  -1.8640526e-02
  -2.5890478e-02  -1.8498537e-02
  -2.5691342e-02  -1.8368490e-02
  -2.5493943e-02  -1.8236997e-02
  -2.5298354e-02  -1.8092601e-02
  -2.5104203e-02  -1.7954799e-02
  -2.4911305e-02  -1.7828588e-02
  -2.4720087e-02  -1.7700971e-02
  -2.4530625e-02  -1.7560832e-02
  -2.4342553e-02  -1.7427091e-02
  -2.4155688e-02  -1.7304601e-02
  -2.3970447e-02  -1.7180745e-02
  -2.3786913e-02  -1.7044735e-02
  -2.3604719e-02  -1.6914935e-02
  -2.3423691e-02  -1.6796055e-02
  -2.3244231e-02  -1.6675847e-02
  -2.3066429e-02  -1.6543845e-02
  -2.2889921e-02  -1.6417868e-02
  -2.2714537e-02  -1.6302491e-02
  -2.2540669e-02  -1.6185823e-02
  -2.2368411e-02  -1.6057708e-02
  -2.2197403e-02  -1.5935441e-02
  -2.2027478e-02  -1.5823462e-02
  -2.1859019e-02  -1.5710228e-02
  -2.1692123e-02  -1.5585884e-02
  -2.1526433e-02  -1.5467216e-02
  -2.1361788e-02  -1.5358533e-02
  -2.1198560e-02  -1.5248631e-02
  -2.1036850e-02  -1.5127947e-02
  -2.0876304e-02  -1.5012770e-02
  -2.0716768e-02  -1.4907286e-02
  -2.0558601e-02  -1.4800618e-02
  -2.0401907e-02  -1.4683484e-02
  -2.0246339e-02  -1.4571696e-02
  -2.0091745e-02  -1.4469316e-02
  -1.9938474e-02  -1.4365785e-02
  -1.9786636e-02  -1.4252097e-02
  -1.9635883e-02  -1.4143598e-02
  -1.9486071e-02  -1.4044230e-02
  -1.9337539e-02  -1.3943744e-02
  -1.9190397e-02  -1.3833401e-02
  -1.9044305e-02  -1.3728093e-02
  -1.8899120e-02  -1.3631648e-02
  -1.8755173e-02  -1.3534118e-02
  -1.8612575e-02  -1.3427020e-02
  -1.8470992e-02  -1.3324808e-02
  -1.8330284e-02  -1.3231200e-02
  -1.8190773e-02  -1.3136536e-02
  -1.8052572e-02  -1.3032587e-02
  -1.7915351e-02  -1.2933380e-02
  -1.7778976e-02  -1.2842524e-02
  -1.7643758e-02  -1.2750643e-02
  -1.7509813e-02  -1.2649750e-02
  -1.7376814e-02  -1.2553459e-02
  -1.7244632e-02  -1.2465274e-02
  -1.7113570e-02  -1.2376093e-02
  -1.6983744e-02  -1.2278166e-02
  -1.6854833e-02  -1.2184706e-02
  -1.6726710e-02  -1.2099114e-02
  -1.6599671e-02  -1.2012554e-02
  -1.6473832e-02  -1.1917506e-02
  -1.6348878e-02  -1.1826794e-02
  -1.6224684e-02  -1.1743718e-02
  -1.6101540e-02  -1.1659702e-02
  -1.5979561e-02  -1.1567448e-02
  -1.5858436e-02  -1.1479402e-02
  -1.5738047e-02  -1.1398768e-02
  -1.5618673e-02  -1.1317221e-02
  -1.5500430e-02  -1.1227678e-02
  -1.5383013e-02  -1.1142219e-02
  -1.5266306e-02  -1.1063954e-02
  -1.5150581e-02  -1.0984803e-02
  -1.5035954e-02  -1.0897892e-02
  -1.4922126e-02  -1.0814943e-02
  -1.4808984e-02  -1.0738978e-02
  -1.4696793e-02  -1.0662153e-02
  -1.4585668e-02  -1.0577795e-02
  -1.4475316e-02  -1.0497284e-02
  -1.4365627e-02  -1.0423551e-02
  -1.4256858e-02  -1.0348983e-02
  -1.4149125e-02  -1.0267104e-02
  -1.4042140e-02  -1.0188959e-02
  -1.3935795e-02  -1.0117393e-02
  -1.3830340e-02  -1.0045016e-02
  -1.3725892e-02  -9.9655434e-03
  -1.3622166e-02  -9.8896945e-03
  -1.3519059e-02  -9.8202323e-03
  -1.3416815e-02  -9.7499810e-03
  -1.3315546e-02  -9.6728439e-03
  -1.3214977e-02  -9.5992233e-03
  -1.3115006e-02  -9.5318020e-03
  -1.3015870e-02  -9.4636142e-03
  -1.2917681e-02  -9.3887430e-03
  -1.2820169e-02  -9.3172850e-03
  -1.2723235e-02  -9.2518442e-03
  -1.2627109e-02  -9.1856590e-03
  -1.2531904e-02  -9.1129873e-03
  -1.2437352e-02  -9.0436282e-03
  -1.2343360e-02  -8.9801101e-03
  -1.2250150e-02  -8.9158688e-03
  -1.2157835e-02  -8.8453323e-03
  -1.2066152e-02  -8.7780109e-03
  -1.1975011e-02  -8.7163592e-03
  -1.1884626e-02  -8.6540052e-03
  -1.1795111e-02  -8.5855414e-03
  -1.1706208e-02  -8.5201981e-03
  -1.1617827e-02  -8.4603580e-03
  -1.1530181e-02  -8.3998358e-03
  -1.1443377e-02  -8.3333836e-03
  -1.1357166e-02  -8.2699600e-03
  -1.1271461e-02  -8.2118779e-03
  -1.1186466e-02  -8.1531334e-03
  -1.1102290e-02  -8.0886332e-03
  -1.1018687e-02  -8.0270724e-03
  -1.0935573e-02  -7.9706963e-03
  -1.0853146e-02  -7.9136769e-03
  -1.0771515e-02  -7.8510710e-03
  -1.0690438e-02  -7.7913182e-03
  -1.0609835e-02  -7.7365980e-03
  -1.0529897e-02  -7.6812531e-03
  -1.0450732e-02  -7.6204862e-03
  -1.0372104e-02  -7.5624886e-03
  -1.0293934e-02  -7.5093760e-03
  -1.0216408e-02  -7.4556566e-03
  -1.0139633e-02  -7.3966752e-03
  -1.0063379e-02  -7.3403816e-03
  -9.9875664e-03  -7.2888296e-03
  -9.9123792e-03  -7.2366884e-03
  -9.8438250e-03  -7.1846167e-03
  -9.7757087e-03  -7.1344321e-03
  -9.7079882e-03  -7.0872171e-03
  -9.6407679e-03  -7.0398982e-03


==> data/xTildeDataSim1.dat <==
   0.0000000e+00  -1.5000000e+00   5.0000000e-01
   1.0268811e-02  -1.4501178e+00   5.2345702e-01
   2.0537623e-02  -1.3992928e+00   5.4269568e-01
   3.0806434e-02  -1.3478751e+00   5.5609782e-01
   4.1075245e-02  -1.2963337e+00   5.6167704e-01
   4.7981550e-02  -1.2618916e+00   5.5991264e-01
   5.4887855e-02  -1.2278853e+00   5.5299271e-01
   6.1794159e-02  -1.1945528e+00   5.4062608e-01
   6.8700464e-02  -1.1621320e+00   5.2292923e-01
   7.5606769e-02  -1.1308630e+00   5.0051312e-01
   8.2513073e-02  -1.1009102e+00   4.7458667e-01
   8.9419378e-02  -1.0723790e+00   4.4641858e-01
   9.6325682e-02  -1.0453507e+00   4.1721036e-01
   1.0421028e-01  -1.0163804e+00   3.8406560e-01
   1.1209489e-01  -9.8931948e-01   3.5222732e-01
   1.1997949e-01  -9.6404322e-01   3.2232146e-01
   1.2786409e-01  -9.4045847e-01   2.9462178e-01
   1.3564672e-01  -9.1873343e-01   2.6956372e-01
   1.4342935e-01  -8.9839966e-01   2.4681919e-01
   1.5121198e-01  -8.7932740e-01   2.2626904e-01
   1.5899461e-01  -8.6140172e-01   2.0777362e-01
   1.6997756e-01  -8.3785066e-01   1.8486827e-01
   1.8096052e-01  -8.1608720e-01   1.6528122e-01
   1.9194347e-01  -7.9586440e-01   1.4857999e-01
   2.0292642e-01  -7.7697347e-01   1.3439378e-01
   2.1819812e-01  -7.5258046e-01   1.1823439e-01
   2.3346981e-01  -7.2999692e-01   1.0555569e-01
   2.4874151e-01  -7.0888200e-01   9.5731734e-02
   2.6401320e-01  -6.8895017e-01   8.8213697e-02
   2.8316606e-01  -6.6526536e-01   8.1308793e-02
   3.0231891e-01  -6.4275213e-01   7.6648723e-02
   3.2147176e-01  -6.2116741e-01   7.3698380e-02
   3.4062462e-01  -6.0029144e-01   7.1851737e-02
   3.5631595e-01  -5.8360894e-01   7.0807013e-02
   3.7200727e-01  -5.6727785e-01   7.0059062e-02
   3.8769860e-01  -5.5127377e-01   6.9465306e-02
   4.0338993e-01  -5.3557875e-01   6.8883853e-02
   4.2076275e-01  -5.1855592e-01   6.8115392e-02
   4.3813556e-01  -5.0192505e-01   6.7151157e-02
   4.5550838e-01  -4.8570891e-01   6.5935546e-02
   4.7288120e-01  -4.6992803e-01   6.4413019e-02
   4.9221646e-01  -4.5290527e-01   6.2319170e-02
   5.1155173e-01  -4.3649844e-01   5.9846755e-02
   5.3088699e-01  -4.2074566e-01   5.7040297e-02
   5.5022225e-01  -4.0567027e-01   5.3928995e-02
   5.7105877e-01  -3.9020051e-01   5.0280778e-02
   5.9189529e-01  -3.7556122e-01   4.6442656e-02
   6.1273181e-01  -3.6176076e-01   4.2512956e-02
   6.3356833e-01  -3.4878472e-01   3.8551133e-02
   6.5480375e-01  -3.3638176e-01   3.4535353e-02
   6.7603917e-01  -3.2478963e-01   3.0638751e-02
   6.9727459e-01  -3.1397572e-01   2.6928870e-02
   7.1851001e-01  -3.0389066e-01   2.3436800e-02
   7.3993914e-01  -2.9439634e-01   2.0153163e-02
   7.6136827e-01  -2.8554393e-01   1.7151971e-02
   7.8279740e-01  -2.7728289e-01   1.4453419e-02
   8.0422653e-01  -2.6955475e-01   1.2056233e-02
   8.2601962e-01  -2.6218146e-01   9.9176996e-03
   8.4781271e-01  -2.5525024e-01   8.0817796e-03
   8.6960581e-01  -2.4871173e-01   6.5391887e-03
   8.9139890e-01  -2.4251459e-01   5.2710890e-03
   9.1362781e-01  -2.3649498e-01   4.2371938e-03
   9.3585672e-01  -2.3074004e-01   3.4472997e-03
   9.5808563e-01  -2.2521162e-01   2.8800183e-03
   9.8031455e-01  -2.1987267e-01   2.5111002e-03
   1.0029041e+00  -2.1460698e-01   2.3139092e-03
   1.0254937e+00  -2.0947628e-01   2.2734103e-03
   1.0480833e+00  -2.0445694e-01   2.3672026e-03
   1.0706729e+00  -1.9952742e-01   2.5730867e-03
   1.0944484e+00  -1.9441632e-01   2.8876400e-03
   1.1182239e+00  -1.8937019e-01   3.2813599e-03
   1.1419994e+00  -1.8437727e-01   3.7343380e-03
   1.1657749e+00  -1.7942798e-01   4.2282189e-03
   1.1974981e+00  -1.7288060e-01   4.9226150e-03
   1.2292213e+00  -1.6639309e-01   5.6284368e-03
   1.2609444e+00  -1.5996494e-01   6.3192500e-03
   1.2926676e+00  -1.5359846e-01   6.9736382e-03
   1.3349962e+00  -1.4521094e-01   7.7624991e-03
   1.3773248e+00  -1.3697142e-01   8.4334938e-03
   1.4196534e+00  -1.2890868e-01   8.9730570e-03
   1.4619820e+00  -1.2105090e-01   9.3766880e-03
   1.5242990e+00  -1.0991971e-01   9.7338087e-03
   1.5866161e+00  -9.9370777e-02   9.8327879e-03
   1.6489332e+00  -8.9456376e-02   9.7098343e-03
   1.7112502e+00  -8.0224955e-02   9.4129975e-03
   1.7697490e+00  -7.2208473e-02   9.0209961e-03
   1.8282477e+00  -6.4810043e-02   8.5470481e-03
   1.8867464e+00  -5.8014890e-02   8.0171124e-03
   1.9452451e+00  -5.1810333e-02   7.4574448e-03
   2.0036066e+00  -4.6189138e-02   6.8914022e-03
   2.0619680e+00  -4.1097817e-02   6.3287432e-03
   2.1203295e+00  -3.6500452e-02   5.7792821e-03
   2.1786910e+00  -3.2365064e-02   5.2525016e-03
   2.2415891e+00  -2.8387825e-02   4.7181195e-03
   2.3044872e+00  -2.4860685e-02   4.2200389e-03
   2.3673854e+00  -2.1739601e-02   3.7595375e-03
   2.4302835e+00  -1.8985998e-02   3.3382270e-03
   2.4988368e+00  -1.6360692e-02   2.9240666e-03
   2.5673900e+00  -1.4080822e-02   2.5534334e-03
   2.6359432e+00  -1.2104295e-02   2.2232088e-03
   2.7044964e+00  -1.0394552e-02   1.9310455e-03
   2.7806060e+00  -8.7688848e-03   1.6480310e-03
   2.8567156e+00  -7.3899064e-03   1.4032469e-03
   2.9328253e+00  -6.2219703e-03   1.1920872e-03
   3.0089349e+00  -5.2342597e-03   1.0108609e-03
   3.0873665e+00  -4.3766462e-03   8.5174741e-04
   3.1657981e+00  -3.6569378e-03   7.1660093e-04
   3.2442297e+00  -3.0538496e-03   6.0202426e-04
   3.3226614e+00  -2.5487475e-03   5.0515865e-04
   3.3990790e+00  -2.1356980e-03   4.2540396e-04
   3.4754966e+00  -1.7887716e-03   3.5791563e-04
   3.5519142e+00  -1.4977652e-03   3.0089161e-04
   3.6283318e+00  -1.2536379e-03   2.5276509e-04
   3.7104552e+00  -1.0347728e-03   2.0941619e-04
   3.7925787e+00  -8.5381224e-04   1.7338069e-04
   3.8747021e+00  -7.0444832e-04   1.4347456e-04
   3.9568256e+00  -5.8106170e-04   1.1866121e-04
   4.0456135e+00  -4.7146636e-04   9.6552053e-05
   4.1344014e+00  -3.8243667e-04   7.8520048e-05
   4.2231893e+00  -3.1029411e-04   6.3846913e-05
   4.3119772e+00  -2.5172685e-04   5.1896392e-05
   4.3863318e+00  -2.1114138e-04   4.3599523e-05
   4.4606864e+00  -1.7707590e-04   3.6619724e-05
   4.5350410e+00  -1.4851521e-04   3.0754651e-05
   4.6093956e+00  -1.2454904e-04   2.5823642e-05
   4.6816475e+00  -1.0493321e-04   2.1781617e-05
   4.7538994e+00  -8.8399037e-05   1.8369113e-05
   4.8261514e+00  -7.4476083e-05   1.5490975e-05
   4.8984033e+00  -6.2742089e-05   1.3062007e-05
   4.9728379e+00  -5.2565356e-05   1.0953022e-05
   5.0472726e+00  -4.4036591e-05   9.1833863e-06
   5.1217073e+00  -3.6896976e-05   7.7001786e-06
   5.1961419e+00  -3.0913886e-05   6.4559348e-06
   5.2741364e+00  -2.5672177e-05   5.3649503e-06
   5.3521309e+00  -2.1318411e-05   4.4579207e-06
   5.4301254e+00  -1.7707288e-05   3.7048896e-06
   5.5081199e+00  -1.4707867e-05   3.0789171e-06
   5.5906310e+00  -1.2079455e-05   2.5300338e-06
   5.6731420e+00  -9.9205820e-06   2.0788738e-06
   5.7556530e+00  -8.1507108e-06   1.7087294e-06
   5.8381641e+00  -6.6969062e-06   1.4045000e-06
   5.9259339e+00  -5.4299016e-06   1.1392446e-06
   6.0137037e+00  -4.4026169e-06   9.2405587e-07
   6.1014735e+00  -3.5718662e-06   7.4993286e-07
   6.1892432e+00  -2.8982104e-06   6.0867102e-07
   6.2828772e+00  -2.3164921e-06   4.8665188e-07
   6.3765112e+00  -1.8515771e-06   3.8909184e-07
   6.4701451e+00  -1.4813798e-06   3.1137167e-07
   6.5637791e+00  -1.1854660e-06   2.4922522e-07
   6.6638483e+00  -9.3273544e-07   1.9613832e-07
   6.7639176e+00  -7.3391502e-07   1.5436231e-07
   6.8639868e+00  -5.7833043e-07   1.2165902e-07
   6.9640561e+00  -4.5591348e-07   9.5920867e-08
   7.0712420e+00  -3.5250828e-07   7.4177945e-08
   7.1784279e+00  -2.7257048e-07   5.7365625e-08
   7.2856138e+00  -2.1124967e-07   4.4465053e-08
   7.3927997e+00  -1.6384099e-07   3.4489440e-08
   7.5080359e+00  -1.2418626e-07   2.6145209e-08
   7.6232720e+00  -9.4133318e-08   1.9820350e-08
   7.7385082e+00  -7.1619177e-08   1.5080985e-08
   7.8537444e+00  -5.4558784e-08   1.1489187e-08
   7.9783112e+00  -4.0400557e-08   8.5084904e-09
   8.1028781e+00  -2.9915935e-08   6.3009224e-09
   8.2274449e+00  -2.2290033e-08   4.6949560e-09
   8.3520118e+00  -1.6646769e-08   3.5064060e-09
   8.4875860e+00  -1.1985654e-08   2.5247859e-09
   8.6231603e+00  -8.6277778e-09   1.8175626e-09
   8.7587345e+00  -6.2785527e-09   1.3226932e-09
   8.8943088e+00  -4.5896569e-09   9.6689825e-10
   9.0430088e+00  -3.1920127e-09   6.7249603e-10
   9.1917088e+00  -2.2181858e-09   4.6735371e-10
   9.3404088e+00  -1.5730745e-09   3.3143452e-10
   9.4891088e+00  -1.1260062e-09   2.3723584e-10
   9.6168316e+00  -8.2711313e-10   1.7426784e-10
   9.7445544e+00  -6.0753032e-10   1.2800643e-10
   9.8722772e+00  -4.4953514e-10   9.4718106e-11
   1.0000000e+01  -3.3357706e-10   7.0285917e-11


==> data/xTildeDataSim2.dat <==
   0.0000000e+00   5.0000000e-01  -5.0000000e-01
   5.7066839e-04   4.7512870e-01  -4.9034650e-01
   1.1413368e-03   4.5074670e-01  -4.8086149e-01
   1.7120052e-03   4.2684548e-01  -4.7154011e-01
   2.2826736e-03   4.0341680e-01  -4.6237646e-01
   5.1360155e-03   2.9291627e-01  -4.1933024e-01
   7.9893575e-03   1.9340950e-01  -3.7725835e-01
   1.0842699e-02   1.0469336e-01  -3.3477845e-01
   1.3696041e-02   2.6206190e-02  -2.9627184e-01
   1.6333856e-02  -3.8501838e-02  -2.6838382e-01
   1.8971671e-02  -9.7341064e-02  -2.4651944e-01
   2.1609485e-02  -1.5160188e-01  -2.3011365e-01
   2.4247300e-02  -2.0251926e-01  -2.1856554e-01
   2.5977905e-02  -2.3464470e-01  -2.1337591e-01
   2.7708510e-02  -2.6604806e-01  -2.0957845e-01
   2.9439115e-02  -2.9689212e-01  -2.0646877e-01
   3.1169720e-02  -3.2722322e-01  -2.0334130e-01
   3.2900326e-02  -3.5697203e-01  -1.9997171e-01
   3.4630931e-02  -3.8611026e-01  -1.9597402e-01
   3.6361536e-02  -4.1460615e-01  -1.9119154e-01
   3.8092141e-02  -4.4235811e-01  -1.8652364e-01
   3.9568631e-02  -4.6542394e-01  -1.8300775e-01
   4.1045122e-02  -4.8799415e-01  -1.7932379e-01
   4.2521612e-02  -5.1006187e-01  -1.7548106e-01
   4.3998102e-02  -5.3160242e-01  -1.7158413e-01
   4.5696684e-02  -5.5570776e-01  -1.6712001e-01
   4.7395265e-02  -5.7910823e-01  -1.6258277e-01
   4.9093846e-02  -6.0180544e-01  -1.5796616e-01
   5.0792428e-02  -6.2378314e-01  -1.5333261e-01
   5.2833842e-02  -6.4922595e-01  -1.4780702e-01
   5.4875256e-02  -6.7363475e-01  -1.4225466e-01
   5.6916670e-02  -6.9702111e-01  -1.3666837e-01
   5.8958084e-02  -7.1937403e-01  -1.3111587e-01
   6.1350406e-02  -7.4424557e-01  -1.2472092e-01
   6.3742728e-02  -7.6773480e-01  -1.1838387e-01
   6.6135050e-02  -7.8987312e-01  -1.1210753e-01
   6.8527372e-02  -8.1066922e-01  -1.0595770e-01
   7.1338298e-02  -8.3340924e-01  -9.8960602e-02
   7.4149224e-02  -8.5440190e-01  -9.2166023e-02
   7.6960150e-02  -8.7371849e-01  -8.5582172e-02
   7.9771076e-02  -8.9140754e-01  -7.9264012e-02
   8.2752862e-02  -9.0845432e-01  -7.2896049e-02
   8.5734648e-02  -9.2384203e-01  -6.6843082e-02
   8.8716434e-02  -9.3766655e-01  -6.1106305e-02
   9.1698220e-02  -9.5000833e-01  -5.5704473e-02
   9.5512196e-02  -9.6376027e-01  -4.9302352e-02
   9.9326171e-02  -9.7542833e-01  -4.3426766e-02
   1.0314015e-01  -9.8520620e-01  -3.8050259e-02
   1.0695412e-01  -9.9325197e-01  -3.3173662e-02
   1.1118722e-01  -1.0003367e+00  -2.8334649e-02
   1.1542033e-01  -1.0057128e+00  -2.4026867e-02
   1.1965343e-01  -1.0095859e+00  -2.0200082e-02
   1.2388653e-01  -1.0121229e+00  -1.6826239e-02
   1.2838092e-01  -1.0135225e+00  -1.3704872e-02
   1.3287531e-01  -1.0137792e+00  -1.0989997e-02
   1.3736970e-01  -1.0130543e+00  -8.6300346e-03
   1.4186409e-01  -1.0114769e+00  -6.5889159e-03
   1.4646351e-01  -1.0090970e+00  -4.7946426e-03
   1.5106292e-01  -1.0060628e+00  -3.2503009e-03
   1.5566234e-01  -1.0024732e+00  -1.9184320e-03
   1.6026175e-01  -9.9840692e-01  -7.7068781e-04
   1.6478662e-01  -9.9400550e-01   2.0298200e-04
   1.6931150e-01  -9.8926719e-01   1.0487931e-03
   1.7383637e-01  -9.8424102e-01   1.7875028e-03
   1.7836125e-01  -9.7896607e-01   2.4354270e-03
   1.8283701e-01  -9.7353526e-01   3.0005093e-03
   1.8731278e-01  -9.6792151e-01   3.5033196e-03
   1.9178855e-01  -9.6214833e-01   3.9543698e-03
   1.9626432e-01  -9.5623451e-01   4.3619630e-03
   2.0237500e-01  -9.4796061e-01   4.8603038e-03
   2.0848569e-01  -9.3948754e-01   5.3053382e-03
   2.1459638e-01  -9.3084307e-01   5.7087687e-03
   2.2070707e-01  -9.2204709e-01   6.0785175e-03
   2.2865630e-01  -9.1040199e-01   6.5180303e-03
   2.3660553e-01  -8.9855957e-01   6.9205681e-03
   2.4455475e-01  -8.8654725e-01   7.2933380e-03
   2.5250398e-01  -8.7438310e-01   7.6399807e-03
   2.6268710e-01  -8.5860035e-01   8.0481861e-03
   2.7287022e-01  -8.4263403e-01   8.4211372e-03
   2.8305333e-01  -8.2652175e-01   8.7621102e-03
   2.9323645e-01  -8.1028746e-01   9.0711459e-03
   3.0506390e-01  -7.9130719e-01   9.3888639e-03
   3.1689136e-01  -7.7224641e-01   9.6663374e-03
   3.2871881e-01  -7.5315161e-01   9.9062476e-03
   3.4054627e-01  -7.3405644e-01   1.0108343e-02
   3.5461314e-01  -7.1139300e-01   1.0300063e-02
   3.6868002e-01  -6.8884288e-01   1.0442765e-02
   3.8274689e-01  -6.6646185e-01   1.0538268e-02
   3.9681377e-01  -6.4430517e-01   1.0588116e-02
   4.0967952e-01  -6.2428616e-01   1.0595664e-02
   4.2254527e-01  -6.0453495e-01   1.0564533e-02
   4.3541102e-01  -5.8508633e-01   1.0490834e-02
   4.4827677e-01  -5.6599160e-01   1.0372555e-02
   4.6114252e-01  -5.4731409e-01   1.0205879e-02
   4.7400827e-01  -5.2909253e-01   9.9725030e-03
   4.8687402e-01  -5.1139818e-01   9.6449006e-03
   4.9973977e-01  -4.9436165e-01   9.1886183e-03
   5.0747559e-01  -4.8450399e-01   8.8324056e-03
   5.1521141e-01  -4.7498983e-01   8.3926430e-03
   5.2294724e-01  -4.6587532e-01   7.8603014e-03
   5.3068306e-01  -4.5721676e-01   7.2404914e-03
   5.3841888e-01  -4.4906491e-01   6.5576394e-03
   5.4615470e-01  -4.4143537e-01   5.8786613e-03
   5.5389053e-01  -4.3430016e-01   5.2718136e-03
   5.6162635e-01  -4.2758905e-01   4.7904286e-03
   5.6815489e-01  -4.2217846e-01   4.5032816e-03
   5.7468342e-01  -4.1693596e-01   4.3190788e-03
   5.8121196e-01  -4.1180847e-01   4.2248581e-03
   5.8774050e-01  -4.0674743e-01   4.2017475e-03
   5.9426904e-01  -4.0171341e-01   4.2286897e-03
   6.0079758e-01  -3.9668676e-01   4.2909875e-03
   6.0732611e-01  -3.9165344e-01   4.3757741e-03
   6.1385465e-01  -3.8660157e-01   4.4713798e-03
   6.2077566e-01  -3.8121914e-01   4.5746270e-03
   6.2769667e-01  -3.7581290e-01   4.6745033e-03
   6.3461768e-01  -3.7038736e-01   4.7667435e-03
   6.4153869e-01  -3.6494712e-01   4.8480009e-03
   6.4999183e-01  -3.5829211e-01   4.9297539e-03
   6.5844497e-01  -3.5164048e-01   4.9920314e-03
   6.6689811e-01  -3.4500658e-01   5.0351791e-03
   6.7535125e-01  -3.3840364e-01   5.0601429e-03
   6.8250289e-01  -3.3285083e-01   5.0682717e-03
   6.8965453e-01  -3.2733590e-01   5.0656695e-03
   6.9680618e-01  -3.2186471e-01   5.0534065e-03
   7.0395782e-01  -3.1644276e-01   5.0326702e-03
   7.1317872e-01  -3.0953282e-01   4.9954348e-03
   7.2239961e-01  -3.0272015e-01   4.9479429e-03
   7.3162051e-01  -2.9601048e-01   4.8918360e-03
   7.4084140e-01  -2.8940981e-01   4.8291179e-03
   7.5152130e-01  -2.8190743e-01   4.7506710e-03
   7.6220121e-01  -2.7455966e-01   4.6669443e-03
   7.7288111e-01  -2.6736782e-01   4.5790591e-03
   7.8356101e-01  -2.6033461e-01   4.4887692e-03
   7.9612548e-01  -2.5226572e-01   4.3815593e-03
   8.0868995e-01  -2.4441455e-01   4.2732352e-03
   8.2125442e-01  -2.3677760e-01   4.1641932e-03
   8.3381889e-01  -2.2935387e-01   4.0557982e-03
   8.4906033e-01  -2.2063224e-01   3.9268163e-03
   8.6430177e-01  -2.1221099e-01   3.7996047e-03
   8.7954321e-01  -2.0408111e-01   3.6739849e-03
   8.9478465e-01  -1.9623737e-01   3.5510799e-03
   9.1263698e-01  -1.8740586e-01   3.4116102e-03
   9.3048931e-01  -1.7894238e-01   3.2758400e-03
   9.4834164e-01  -1.7083339e-01   3.1435820e-03
   9.6619397e-01  -1.6306818e-01   3.0153199e-03
   9.8857129e-01  -1.5380174e-01   2.8596352e-03
   1.0109486e+00  -1.4503351e-01   2.7108143e-03
   1.0333259e+00  -1.3674197e-01   2.5699197e-03
   1.0557033e+00  -1.2890097e-01   2.4343863e-03
   1.0742186e+00  -1.2273544e-01   2.3244384e-03
   1.0927340e+00  -1.1685477e-01   2.2194908e-03
   1.1112494e+00  -1.1124933e-01   2.1203885e-03
   1.1297648e+00  -1.0590301e-01   2.0248411e-03
   1.1470565e+00  -1.0113089e-01   1.9371210e-03
   1.1643481e+00  -9.6568727e-02   1.8532530e-03
   1.1816398e+00  -9.2209326e-02   1.7737170e-03
   1.1989314e+00  -8.8041650e-02   1.6971189e-03
   1.2161632e+00  -8.4068823e-02   1.6224699e-03
   1.2333949e+00  -8.0272477e-02   1.5511793e-03
   1.2506266e+00  -7.6646402e-02   1.4836562e-03
   1.2678583e+00  -7.3181169e-02   1.4187365e-03
   1.2850491e+00  -6.9875564e-02   1.3555086e-03
   1.3022399e+00  -6.6718007e-02   1.2952207e-03
   1.3194306e+00  -6.3703178e-02   1.2382158e-03
   1.3366214e+00  -6.0822973e-02   1.1834875e-03
   1.3536661e+00  -5.8092646e-02   1.1305805e-03
   1.3707109e+00  -5.5484521e-02   1.0801745e-03
   1.3877556e+00  -5.2994123e-02   1.0325305e-03
   1.4048004e+00  -5.0614753e-02   9.8683583e-04
   1.4218237e+00  -4.8342915e-02   9.4241666e-04
   1.4388470e+00  -4.6173178e-02   9.0012712e-04
   1.4558703e+00  -4.4101716e-02   8.6016765e-04
   1.4728936e+00  -4.2122928e-02   8.2188022e-04
   1.4900692e+00  -4.0215002e-02   7.8434192e-04
   1.5072448e+00  -3.8393891e-02   7.4864146e-04
   1.5244205e+00  -3.6656262e-02   7.1494058e-04
   1.5415961e+00  -3.4997297e-02   6.8268525e-04
   1.5595707e+00  -3.3340426e-02   6.4991673e-04
   1.5775454e+00  -3.1762602e-02   6.1885893e-04
   1.5955201e+00  -3.0260677e-02   5.8968424e-04
   1.6134947e+00  -2.8829935e-02   5.6181945e-04
   1.6322138e+00  -2.7410812e-02   5.3362438e-04
   1.6509329e+00  -2.6062300e-02   5.0700219e-04
   1.6696520e+00  -2.4781510e-02   4.8213110e-04
   1.6883711e+00  -2.3563902e-02   4.5842018e-04
   1.7071820e+00  -2.2399727e-02   4.3524146e-04
   1.7259929e+00  -2.1293815e-02   4.1338171e-04
   1.7448037e+00  -2.0243750e-02   3.9297853e-04
   1.7636146e+00  -1.9245744e-02   3.7354168e-04
   1.7826260e+00  -1.8286445e-02   3.5445166e-04
   1.8016373e+00  -1.7375635e-02   3.3646020e-04
   1.8206487e+00  -1.6511256e-02   3.1967214e-04
   1.8396600e+00  -1.5690156e-02   3.0369284e-04
   1.8590167e+00  -1.4895605e-02   2.8790532e-04
   1.8783734e+00  -1.4141886e-02   2.7304159e-04
   1.8977301e+00  -1.3427222e-02   2.5918535e-04
   1.9170867e+00  -1.2748931e-02   2.4600987e-04
   1.9368016e+00  -1.2092931e-02   2.3300214e-04
   1.9565164e+00  -1.1471204e-02   2.2076926e-04
   1.9762312e+00  -1.0882223e-02   2.0937841e-04
   1.9959460e+00  -1.0323712e-02   1.9855762e-04
   2.0160024e+00  -9.7846302e-03   1.8789621e-04
   2.0360589e+00  -9.2741394e-03   1.7788020e-04
   2.0561154e+00  -8.7909404e-03   1.6856296e-04
   2.0761719e+00  -8.3331133e-03   1.5971986e-04
   2.0965735e+00  -7.8916222e-03   1.5101555e-04
   2.1169752e+00  -7.4738915e-03   1.4284614e-04
   2.1373768e+00  -7.0788200e-03   1.3525380e-04
   2.1577784e+00  -6.7047966e-03   1.2805397e-04
   2.1785362e+00  -6.3443256e-03   1.2097139e-04
   2.1992939e+00  -6.0035413e-03   1.1433048e-04
   2.2200516e+00  -5.6815140e-03   1.0816467e-04
   2.2408093e+00  -5.3768953e-03   1.0232250e-04
   2.2619275e+00  -5.0835779e-03   9.6580259e-05
   2.2830458e+00  -4.8065132e-03   9.1201356e-05
   2.3041640e+00  -4.5449200e-03   8.6212306e-05
   2.3252823e+00  -4.2976730e-03   8.1488938e-05
   2.3467591e+00  -4.0598824e-03   7.6851171e-05
   2.3682359e+00  -3.8354539e-03   7.2511042e-05
   2.3897126e+00  -3.6237345e-03   6.8489647e-05
   2.4111894e+00  -3.4237888e-03   6.4685333e-05
   2.4330200e+00  -3.2317362e-03   6.0953847e-05
   2.4548507e+00  -3.0506223e-03   5.7465160e-05
   2.4766813e+00  -2.8799045e-03   5.4236095e-05
   2.4985119e+00  -2.7188084e-03   5.1183570e-05
   2.5206902e+00  -2.5642733e-03   4.8192428e-05
   2.5428685e+00  -2.4186551e-03   4.5398545e-05
   2.5650468e+00  -2.2815053e-03   4.2815380e-05
   2.5872251e+00  -2.1521852e-03   4.0375126e-05
   2.6097424e+00  -2.0283007e-03   3.7986227e-05
   2.6322598e+00  -1.9116535e-03   3.5756949e-05
   2.6547772e+00  -1.8018755e-03   3.3698100e-05
   2.6772946e+00  -1.6984417e-03   3.1754412e-05
   2.7001396e+00  -1.5994974e-03   2.9853414e-05
   2.7229845e+00  -1.5064017e-03   2.8081068e-05
   2.7458295e+00  -1.4188537e-03   2.6446083e-05
   2.7686744e+00  -1.3364242e-03   2.4903471e-05
   2.7918327e+00  -1.2576891e-03   2.3396103e-05
   2.8149910e+00  -1.1836597e-03   2.1992012e-05
   2.8381493e+00  -1.1140914e-03   2.0698242e-05
   2.8613076e+00  -1.0486346e-03   1.9478233e-05
   2.8847631e+00  -9.8620459e-04   1.8287085e-05
   2.9082186e+00  -9.2754421e-04   1.7178525e-05
   2.9316741e+00  -8.7245594e-04   1.6158263e-05
   2.9551296e+00  -8.2065626e-04   1.5196640e-05
   2.9788648e+00  -7.7132424e-04   1.4258456e-05
   3.0026000e+00  -7.2499934e-04   1.3386066e-05
   3.0263352e+00  -6.8152288e-04   1.2584110e-05
   3.0500704e+00  -6.4066587e-04   1.1828574e-05
   3.0740669e+00  -6.0181076e-04   1.1091917e-05
   3.0980634e+00  -5.6534480e-04   1.0407488e-05
   3.1220599e+00  -5.3114120e-04   9.7790595e-06
   3.1460564e+00  -4.9901579e-04   9.1872324e-06
   3.1702952e+00  -4.6850636e-04   8.6104887e-06
   3.1945340e+00  -4.3988783e-04   8.0750633e-06
   3.2187729e+00  -4.1305939e-04   7.5840257e-06
   3.2430117e+00  -3.8787351e-04   7.1217375e-06
   3.2674739e+00  -3.6398559e-04   6.6714063e-06
   3.2919361e+00  -3.4158883e-04   6.2536575e-06
   3.3163983e+00  -3.2060348e-04   5.8709880e-06
   3.3408605e+00  -3.0091178e-04   5.5108216e-06
   3.3655277e+00  -2.8225745e-04   5.1600603e-06
   3.3901948e+00  -2.6477512e-04   4.8349166e-06
   3.4148619e+00  -2.4840198e-04   4.5374189e-06
   3.4395291e+00  -2.3304439e-04   4.2574789e-06
   3.4643837e+00  -2.1851189e-04   3.9848814e-06
   3.4892383e+00  -2.0489776e-04   3.7323707e-06
   3.5140929e+00  -1.9215270e-04   3.5015926e-06
   3.5389475e+00  -1.8020249e-04   3.2844738e-06
   3.5639733e+00  -1.6890560e-04   3.0730469e-06
   3.5889991e+00  -1.5832635e-04   2.8773315e-06
   3.6140249e+00  -1.4842619e-04   2.6986605e-06
   3.6390507e+00  -1.3914647e-04   2.5305885e-06
   3.6642327e+00  -1.3038193e-04   2.3669000e-06
   3.6894147e+00  -1.2217679e-04   2.2154737e-06
   3.7145967e+00  -1.1450099e-04   2.0773871e-06
   3.7397788e+00  -1.0730833e-04   1.9475056e-06
   3.7651034e+00  -1.0052041e-04   1.8209795e-06
   3.7904280e+00  -9.4167558e-05   1.7040049e-06
   3.8157526e+00  -8.8226427e-05   1.5974510e-06
   3.8410772e+00  -8.2660697e-05   1.4972358e-06
   3.8665321e+00  -7.7411868e-05   1.3995741e-06
   3.8919870e+00  -7.2500750e-05   1.3093395e-06
   3.9174419e+00  -6.7909238e-05   1.2272321e-06
   3.9428968e+00  -6.3608850e-05   1.1500125e-06
   3.9684710e+00  -5.9555826e-05   1.0747252e-06
   3.9940453e+00  -5.5764479e-05   1.0052044e-06
   4.0196196e+00  -5.2220807e-05   9.4201283e-07
   4.0451938e+00  -4.8902515e-05   8.8258422e-07
   4.0708779e+00  -4.5776778e-05   8.2460973e-07
   4.0965619e+00  -4.2853489e-05   7.7110659e-07
   4.1222460e+00  -4.0121841e-05   7.2252666e-07
   4.1479300e+00  -3.7564409e-05   6.7683937e-07
   4.1737154e+00  -3.5156507e-05   6.3224029e-07
   4.1995008e+00  -3.2905016e-05   5.9110452e-07
   4.2252862e+00  -3.0801609e-05   5.5379441e-07
   4.2510716e+00  -2.8832686e-05   5.1870502e-07
   4.2769509e+00  -2.6979639e-05   4.8442536e-07
   4.3028302e+00  -2.5247287e-05   4.5282574e-07
   4.3287096e+00  -2.3629224e-05   4.2419655e-07
   4.3545889e+00  -2.2114851e-05   3.9727016e-07
   4.3805556e+00  -2.0690106e-05   3.7094258e-07
   4.4065223e+00  -1.9358393e-05   3.4668736e-07
   4.4324890e+00  -1.8114794e-05   3.2473712e-07
   4.4584558e+00  -1.6951054e-05   3.0409106e-07
   4.4845042e+00  -1.5856522e-05   2.8388477e-07
   4.5105526e+00  -1.4833631e-05   2.6527998e-07
   4.5366010e+00  -1.3878611e-05   2.4846303e-07
   4.5626495e+00  -1.2985034e-05   2.3264392e-07
   4.5887747e+00  -1.2144816e-05   2.1714515e-07
   4.6148999e+00  -1.1359718e-05   2.0288346e-07
   4.6410251e+00  -1.0626853e-05   1.9000818e-07
   4.6671503e+00  -9.9412231e-06   1.7789557e-07
   4.6933480e+00  -9.2966751e-06   1.6601404e-07
   4.7195458e+00  -8.6945033e-06   1.5508783e-07
   4.7457435e+00  -8.1325011e-06   1.4523668e-07
   4.7719412e+00  -7.6067804e-06   1.3596788e-07
   4.7982078e+00  -7.1126517e-06   1.2686380e-07
   4.8244743e+00  -6.6510790e-06   1.1849733e-07
   4.8507408e+00  -6.2203778e-06   1.1096463e-07
   4.8770073e+00  -5.8175243e-06   1.0387613e-07
   4.9033393e+00  -5.4389384e-06   9.6903305e-08
   4.9296712e+00  -5.0853478e-06   9.0499925e-08
   4.9560032e+00  -4.7554684e-06   8.4743275e-08
   4.9823352e+00  -4.4469488e-06   7.9325153e-08
   5.0087296e+00  -4.1570514e-06   7.3986725e-08
   5.0351240e+00  -3.8863334e-06   6.9088079e-08
   5.0615184e+00  -3.6338178e-06   6.4691496e-08
   5.0879128e+00  -3.3976746e-06   6.0552555e-08
   5.1143671e+00  -3.1758066e-06   5.6466827e-08
   5.1408214e+00  -2.9686474e-06   5.2720805e-08
   5.1672757e+00  -2.7754550e-06   4.9364778e-08
   5.1937300e+00  -2.5948044e-06   4.6204634e-08
   5.2202419e+00  -2.4250862e-06   4.3078585e-08
   5.2467538e+00  -2.2666429e-06   4.0215059e-08
   5.2732657e+00  -2.1189119e-06   3.7654761e-08
   5.2997775e+00  -1.9807829e-06   3.5243209e-08
   5.3263450e+00  -1.8510186e-06   3.2852040e-08
   5.3529125e+00  -1.7298931e-06   3.0663872e-08
   5.3794800e+00  -1.6169808e-06   2.8711748e-08
   5.4060475e+00  -1.5114157e-06   2.6872422e-08
   5.4326687e+00  -1.4122451e-06   2.5043775e-08
   5.4592899e+00  -1.3196908e-06   2.3372226e-08
   5.4859111e+00  -1.2334317e-06   2.1884684e-08
   5.5125323e+00  -1.1527914e-06   2.0482549e-08
   5.5392054e+00  -1.0770352e-06   1.9084338e-08
   5.5658786e+00  -1.0063444e-06   1.7807822e-08
   5.5925517e+00  -9.4047743e-07   1.6674988e-08
   5.6192249e+00  -8.7890503e-07   1.5606711e-08
   5.6459484e+00  -8.2105964e-07   1.4537753e-08
   5.6726718e+00  -7.6709108e-07   1.3563180e-08
   5.6993953e+00  -7.1681798e-07   1.2701022e-08
   5.7261188e+00  -6.6982564e-07   1.1887565e-08
   5.7528912e+00  -6.2567450e-07   1.1070388e-08
   5.7796636e+00  -5.8448957e-07   1.0326520e-08
   5.8064360e+00  -5.4613530e-07   9.6708015e-09
   5.8332084e+00  -5.1028600e-07   9.0517415e-09
   5.8600285e+00  -4.7660039e-07   8.4270493e-09
   5.8868485e+00  -4.4518370e-07   7.8593934e-09
   5.9136686e+00  -4.1593507e-07   7.3610422e-09
   5.9404886e+00  -3.8859806e-07   6.8902115e-09
   5.9673551e+00  -3.6290708e-07   6.4126397e-09
   5.9942216e+00  -3.3895127e-07   5.9795334e-09
   6.0210880e+00  -3.1665599e-07   5.6010771e-09
   6.0479545e+00  -2.9581875e-07   5.2432175e-09
   6.0748661e+00  -2.7623235e-07   4.8780718e-09
   6.1017778e+00  -2.5797268e-07   4.5476724e-09
   6.1286894e+00  -2.4098490e-07   4.2605125e-09
   6.1556011e+00  -2.2510861e-07   3.9887100e-09
   6.1825566e+00  -2.1018162e-07   3.7094634e-09
   6.2095122e+00  -1.9626896e-07   3.4574422e-09
   6.2364678e+00  -1.8333066e-07   3.2397620e-09
   6.2634234e+00  -1.7123917e-07   3.0334809e-09
   6.2904219e+00  -1.5986709e-07   2.8198578e-09
   6.3174203e+00  -1.4927044e-07   2.6276325e-09
   6.3444188e+00  -1.3942040e-07   2.4627934e-09
   6.3714172e+00  -1.3021518e-07   2.3063696e-09
   6.3984575e+00  -1.2155422e-07   2.1428759e-09
   6.4254979e+00  -1.1348608e-07   1.9962589e-09
   6.4525382e+00  -1.0599027e-07   1.8715830e-09
   6.4795786e+00  -9.8985146e-08   1.7530767e-09
   6.5066599e+00  -9.2391039e-08   1.6278732e-09
   6.5337411e+00  -8.6250176e-08   1.5160349e-09
   6.5608224e+00  -8.0548294e-08   1.4218667e-09
   6.5879037e+00  -7.5219578e-08   1.3321823e-09
   6.6150250e+00  -7.0200588e-08   1.2362277e-09
   6.6421463e+00  -6.5528203e-08   1.1509052e-09
   6.6692675e+00  -6.1192754e-08   1.0798932e-09
   6.6963888e+00  -5.7140902e-08   1.0121026e-09
   6.7235490e+00  -5.3321861e-08   9.3849133e-10
   6.7507091e+00  -4.9767958e-08   8.7338195e-10
   6.7778693e+00  -4.6472912e-08   8.1993388e-10
   6.8050295e+00  -4.3393228e-08   7.6876471e-10
   6.8322276e+00  -4.0487994e-08   7.1222326e-10
   6.8594258e+00  -3.7785674e-08   6.6251939e-10
   6.8866239e+00  -3.5282464e-08   6.2238198e-10
   6.9138220e+00  -3.2942664e-08   5.8382261e-10
   6.9410572e+00  -3.0733084e-08   5.4032574e-10
   6.9682924e+00  -2.8678897e-08   5.0236263e-10
   6.9955276e+00  -2.6778090e-08   4.7230200e-10
   7.0227628e+00  -2.5001161e-08   4.4330094e-10
   7.0500344e+00  -2.3320983e-08   4.0977445e-10
   7.0773059e+00  -2.1759909e-08   3.8075819e-10
   7.1045774e+00  -2.0317217e-08   3.5832108e-10
   7.1318489e+00  -1.8968334e-08   3.3656113e-10
   7.1591559e+00  -1.7690916e-08   3.1065805e-10
   7.1864630e+00  -1.6504890e-08   2.8845931e-10
   7.2137700e+00  -1.5410446e-08   2.7178182e-10
   7.2410770e+00  -1.4386956e-08   2.5550189e-10
   7.2684186e+00  -1.3415864e-08   2.3543135e-10
   7.2957602e+00  -1.2514999e-08   2.1842819e-10
   7.3231017e+00  -1.1685185e-08   2.0609693e-10
   7.3504433e+00  -1.0908959e-08   1.9396021e-10
   7.3778185e+00  -1.0170782e-08   1.7835552e-10
   7.4051937e+00  -9.4866651e-09   1.6531247e-10
   7.4325689e+00  -8.8578541e-09   1.5625492e-10
   7.4599441e+00  -8.2694515e-09   1.4724662e-10
   7.4873522e+00  -7.7083169e-09   1.3506325e-10
   7.5147602e+00  -7.1888909e-09   1.2503888e-10
   7.5421682e+00  -6.7126988e-09   1.1844537e-10
   7.5695762e+00  -6.2669128e-09   1.1179766e-10
   7.5970163e+00  -5.8403151e-09   1.0223794e-10
   7.6244565e+00  -5.4459873e-09   9.4515205e-11
   7.6518966e+00  -5.0856223e-09   8.9770960e-11
   7.6793368e+00  -4.7480817e-09   8.4900965e-11
   7.7068083e+00  -4.4236999e-09   7.7356501e-11
   7.7342799e+00  -4.1243700e-09   7.1389639e-11
   7.7617515e+00  -3.8518740e-09   6.8030239e-11
   7.7892231e+00  -3.5964594e-09   6.4496693e-11
   7.8167253e+00  -3.3497206e-09   5.8501761e-11
   7.8442275e+00  -3.1225117e-09   5.3874957e-11
   7.8717297e+00  -2.9166504e-09   5.1550677e-11
   7.8992320e+00  -2.7235233e-09   4.9020550e-11
   7.9267639e+00  -2.5357499e-09   4.4218615e-11
   7.9542959e+00  -2.3632797e-09   4.0614978e-11
   7.9818279e+00  -2.2079295e-09   3.9062321e-11
   8.0093599e+00  -2.0620253e-09   3.7284113e-11
   8.0369208e+00  -1.9190245e-09   3.3402338e-11
   8.0644817e+00  -1.7880888e-09   3.0580432e-11
   8.0920426e+00  -1.6710090e-09   2.9600648e-11
   8.1196035e+00  -1.5608912e-09   2.8384338e-11
   8.1471927e+00  -1.4518783e-09   2.5212899e-11
   8.1747818e+00  -1.3524495e-09   2.2988628e-11
   8.2023710e+00  -1.2643572e-09   2.2434186e-11
   8.2299602e+00  -1.1813504e-09   2.1637662e-11
   8.2575771e+00  -1.0981520e-09   1.9022565e-11
   8.2851940e+00  -1.0226013e-09   1.7249611e-11
   8.3128109e+00  -9.5639621e-10   1.6986575e-11
   8.3404278e+00  -8.9394324e-10   1.6509861e-11
   8.3680718e+00  -8.3054297e-10   1.4395768e-11
   8.3957158e+00  -7.7320398e-10   1.3008266e-11
   8.4233598e+00  -7.2343528e-10   1.2927371e-11
   8.4510037e+00  -6.7634288e-10   1.2627491e-11
   8.4786740e+00  -6.2779529e-10   1.0840722e-11
   8.5063442e+00  -5.8419178e-10   9.7201708e-12
   8.5340144e+00  -5.4699475e-10   9.8099896e-12
   8.5616847e+00  -5.1166931e-10   9.6830686e-12
   8.5893803e+00  -4.7439524e-10   8.1521370e-12
   8.6170760e+00  -4.4120326e-10   7.2366991e-12
   8.6447717e+00  -4.1350554e-10   7.4488159e-12
   8.6724673e+00  -3.8707660e-10   7.4482417e-12
   8.7001878e+00  -3.5835696e-10   6.1170860e-12
   8.7279082e+00  -3.3305500e-10   5.3593189e-12
   8.7556287e+00  -3.1253848e-10   5.6605953e-12
   8.7833491e+00  -2.9283721e-10   5.7533128e-12
   8.8110939e+00  -2.7060767e-10   4.5782406e-12
   8.8388386e+00  -2.5128336e-10   3.9416786e-12
   8.8665834e+00  -2.3618911e-10   4.3062220e-12
   8.8943281e+00  -2.2157069e-10   4.4666788e-12
   8.9220967e+00  -2.0426684e-10   3.4144059e-12
   8.9498652e+00  -1.8947134e-10   2.8713455e-12
   8.9776338e+00  -1.7846861e-10   3.2800273e-12
   9.0054023e+00  -1.6768824e-10   3.4891725e-12
   9.0331940e+00  -1.5412124e-10   2.5330710e-12
   9.0609857e+00  -1.4275669e-10   2.0622948e-12
   9.0887773e+00  -1.3484430e-10   2.5028920e-12
   9.1165690e+00  -1.2696277e-10   2.7474932e-12
   9.1443830e+00  -1.1622236e-10   1.8642587e-12
   9.1721970e+00  -1.0745455e-10   1.4488896e-12
   9.2000110e+00  -1.0188650e-10   1.9160888e-12
   9.2278250e+00  -9.6204662e-11   2.1902740e-12
   9.2556606e+00  -8.7611649e-11   1.3659317e-12
   9.2834963e+00  -8.0808608e-11   9.9327664e-13
   9.3113319e+00  -7.6996708e-11   1.4754881e-12
   9.3391675e+00  -7.2965273e-11   1.7680076e-12
   9.3670244e+00  -6.6002134e-11   9.9031373e-13
   9.3948812e+00  -6.0686742e-11   6.5072774e-13
   9.4227380e+00  -5.8196763e-11   1.1424993e-12
   9.4505948e+00  -5.5408815e-11   1.4475886e-12
   9.4784724e+00  -4.9680881e-11   7.0623889e-13
   9.5063501e+00  -4.5491323e-11   3.9214465e-13
   9.5342277e+00  -4.3999509e-11   8.9085683e-13
   9.5621053e+00  -4.2150554e-11   1.2052147e-12
   9.5900033e+00  -3.7357673e-11   4.9188258e-13
   9.6179012e+00  -3.4019371e-11   1.9722852e-13
   9.6457992e+00  -3.3280245e-11   7.0067563e-13
   9.6736971e+00  -3.2139794e-11   1.0217157e-12
   9.7016147e+00  -2.8055260e-11   3.3016818e-13
   9.7295322e+00  -2.5361095e-11   5.0552444e-14
   9.7574497e+00  -2.5189502e-11   5.5727124e-13
   9.7853673e+00  -2.4583113e-11   8.8302282e-13
   9.8133036e+00  -2.1032745e-11   2.0765421e-13
   9.8412400e+00  -1.8824772e-11  -6.0708383e-14
   9.8691764e+00  -1.9083481e-11   4.4900281e-13
   9.8971128e+00  -1.8881466e-11   7.7862716e-13
   9.9228346e+00  -1.6326990e-11   2.8128281e-13
   9.9485564e+00  -1.4699830e-11   6.6709659e-14
   9.9742782e+00  -1.4610525e-11   3.3653809e-13
   1.0000000e+01  -1.4327812e-11   5.2410506e-13

